Economies-of-scale in resource sharing systems: tutorial and partial review of the QED heavy-traffic regime

Multi-server queueing systems describe situations in which users require service from multiple parallel servers. Examples include check-in lines at airports, waiting rooms in hospitals, queues in contact centers, data buffers in wireless networks, and delayed service in cloud data centers. These are all situations with jobs (clients, patients, tasks) and servers (agents, beds, processors) that have large capacity levels, ranging from the order of tens (checkouts) to thousands (processors). This survey investigates how to design such systems to exploit resource pooling and economies-of-scale. In particular, we review the mathematics behind the Quality-and-Efficiency Driven (QED) regime, which lets the system operate close to full utilization, while the number of servers grows simultaneously large and delays remain manageable. Aimed at a broad audience, we describe in detail the mathematical concepts for the basic Markovian many-server system, and only provide sketches or references for more advanced settings related to e.g. load balancing, overdispersion, parameter uncertainty, general service requirements and queueing networks. While serving as a partial survey of a massive body of work, the tutorial is not aimed to be exhaustive.

==> tikz/Brownian_Motion_SamplePath/BM.txt <==
0.	0.
0.05	0.130511
0.1	0.217009
0.15	0.200294
0.2	0.349546
0.25	0.0706021
0.3	0.209523
0.35	0.274318
0.4	0.150054
0.45	0.752226
0.5	0.751998
0.55	0.699149
0.6	0.95199
0.65	1.26008
0.7	1.71523
0.75	2.25707
0.8	2.12902
0.85	2.00249
0.9	2.20972
0.95	2.25311
1.	2.02756
1.05	1.98588
1.1	1.95061
1.15	2.26596
1.2	2.30513
1.25	2.06105
1.3	1.69893
1.35	1.48676
1.4	1.14465
1.45	1.36921
1.5	1.08291
1.55	1.29582
1.6	1.01105
1.65	1.01029
1.7	0.999662
1.75	1.06295
1.8	0.765347
1.85	0.504394
1.9	0.578795
1.95	0.662688
2.	0.373241
2.05	0.450328
2.1	0.241944
2.15	0.50795
2.2	0.858225
2.25	0.4087
2.3	0.0590179
2.35	-0.41821
2.4	-0.382217
2.45	-0.408084
2.5	-0.735304
2.55	-0.879267
2.6	-0.988771
2.65	-0.920387
2.7	-0.804906
2.75	-0.611023
2.8	-0.667083
2.85	-0.987452
2.9	-0.922135
2.95	-1.11519
3.	-1.11467
3.05	-1.11478
3.1	-1.7255
3.15	-1.6659
3.2	-1.87065
3.25	-1.51945
3.3	-1.85962
3.35	-1.71242
3.4	-1.64397
3.45	-1.34828
3.5	-1.09286
3.55	-1.03549
3.6	-1.02353
3.65	-0.759198
3.7	-0.497889
3.75	-0.165349
3.8	-0.291398
3.85	-0.270113
3.9	-0.0148683
3.95	0.0738989
4.	0.643861
4.05	0.419634
4.1	0.512206
4.15	0.212951
4.2	0.494674
4.25	0.669427
4.3	0.82827
4.35	0.452069
4.4	0.579028
4.45	0.463145
4.5	0.404481
4.55	0.800262
4.6	0.383921
4.65	0.300094
4.7	0.0723537
4.75	0.166575
4.8	0.129329
4.85	0.314353
4.9	0.532318
4.95	0.527687
5.	0.540782
5.05	0.487433
5.1	0.318527
5.15	0.0871389
5.2	-0.0332744
5.25	-0.0298177
5.3	-0.43053
5.35	-0.383502
5.4	-0.283588
5.45	-0.0408073
5.5	0.0643919
5.55	0.0943528
5.6	0.0434641
5.65	0.0779569
5.7	0.221969
5.75	0.210521
5.8	-0.221248
5.85	0.136679
5.9	0.385673
5.95	0.597462
6.	0.881205
6.05	0.859215
6.1	1.01179
6.15	1.13131
6.2	1.357
6.25	1.46298
6.3	1.44997
6.35	1.66926
6.4	1.60771
6.45	1.89032
6.5	2.37721
6.55	2.69455
6.6	2.57348
6.65	2.74438
6.7	2.80606
6.75	2.8555
6.8	2.84112
6.85	2.93287
6.9	2.90214
6.95	2.88939
7.	2.57271
7.05	3.05646
7.1	3.54113
7.15	3.58983
7.2	3.76903
7.25	3.70089
7.3	3.49828
7.35	3.48663
7.4	3.55215
7.45	3.26282
7.5	2.98831
7.55	3.05834
7.6	2.96158
7.65	2.90924
7.7	2.70875
7.75	2.5592
7.8	2.95181
7.85	3.1075
7.9	2.99888
7.95	2.50917
8.	2.67223
8.05	2.65077
8.1	2.30922
8.15	2.41124
8.2	2.62588
8.25	2.8583
8.3	2.80665
8.35	2.72822
8.4	2.87009
8.45	2.77999
8.5	2.84157
8.55	2.87383
8.6	2.71983
8.65	2.3859
8.7	2.47154
8.75	2.70419
8.8	2.82791
8.85	2.63353
8.9	2.56802
8.95	3.0248
9.	3.16906
9.05	3.06198
9.1	3.18415
9.15	3.51651
9.2	3.7126
9.25	4.06071
9.3	3.90051
9.35	3.55777
9.4	3.51425
9.45	3.38253
9.5	3.56962
9.55	3.68345
9.6	3.88231
9.65	3.90648
9.7	3.92488
9.75	3.46838
9.8	3.08089
9.85	3.31153
9.9	3.37403
9.95	3.25305
10.	3.14454



==> tikz/Brownian_Motion_SamplePath/GW.txt <==
0.	0.
1.	2.02756
2.	0.373241
3.	-1.11467
4.	0.643861
5.	0.540782
6.	0.881205
7.	2.57271
8.	2.67223
9.	3.16906
10.	3.14454



==> tikz/Brownian_Motion_SamplePath/maxBM.txt <==
0.	0.
0.01	0.
0.02	0.
0.03	0.
0.04	0.0640387
0.05	0.130511
0.06	0.130511
0.07	0.130511
0.08	0.132107
0.09	0.290769
0.1	0.290769
0.11	0.290769
0.12	0.290769
0.13	0.290769
0.14	0.290769
0.15	0.290769
0.16	0.290769
0.17	0.290769
0.18	0.290769
0.19	0.290769
0.2	0.349546
0.21	0.373234
0.22	0.373234
0.23	0.373234
0.24	0.373234
0.25	0.373234
0.26	0.373234
0.27	0.373234
0.28	0.373234
0.29	0.373234
0.3	0.373234
0.31	0.373234
0.32	0.373234
0.33	0.373234
0.34	0.373234
0.35	0.373234
0.36	0.373234
0.37	0.373234
0.38	0.373234
0.39	0.373234
0.4	0.373234
0.41	0.373234
0.42	0.373234
0.43	0.373234
0.44	0.515954
0.45	0.752226
0.46	0.752226
0.47	0.752226
0.48	0.752226
0.49	0.752226
0.5	0.752226
0.51	0.752226
0.52	0.863247
0.53	0.863247
0.54	0.863247
0.55	0.863247
0.56	0.863247
0.57	0.863247
0.58	0.863247
0.59	0.863247
0.6	0.95199
0.61	1.0426
0.62	1.11256
0.63	1.2842
0.64	1.2842
0.65	1.2842
0.66	1.41273
0.67	1.41273
0.68	1.60379
0.69	1.62169
0.7	1.71523
0.71	1.7157
0.72	1.79042
0.73	1.94689
0.74	2.10562
0.75	2.25707
0.76	2.25707
0.77	2.25707
0.78	2.25707
0.79	2.25707
0.8	2.25707
0.81	2.25707
0.82	2.25707
0.83	2.25707
0.84	2.25707
0.85	2.25707
0.86	2.25707
0.87	2.42091
0.88	2.45779
0.89	2.45779
0.9	2.45779
0.91	2.45779
0.92	2.45779
0.93	2.45779
0.94	2.45779
0.95	2.45779
0.96	2.45779
0.97	2.45779
0.98	2.45779
0.99	2.45779
1.	2.45779
1.01	2.45779
1.02	2.45779
1.03	2.45779
1.04	2.45779
1.05	2.45779
1.06	2.45779
1.07	2.45779
1.08	2.45779
1.09	2.45779
1.1	2.45779
1.11	2.45779
1.12	2.45779
1.13	2.45779
1.14	2.45779
1.15	2.45779
1.16	2.45779
1.17	2.45779
1.18	2.45779
1.19	2.45779
1.2	2.45779
1.21	2.45779
1.22	2.45779
1.23	2.45779
1.24	2.45779
1.25	2.45779
1.26	2.45779
1.27	2.45779
1.28	2.45779
1.29	2.45779
1.3	2.45779
1.31	2.45779
1.32	2.45779
1.33	2.45779
1.34	2.45779
1.35	2.45779
1.36	2.45779
1.37	2.45779
1.38	2.45779
1.39	2.45779
1.4	2.45779
1.41	2.45779
1.42	2.45779
1.43	2.45779
1.44	2.45779
1.45	2.45779
1.46	2.45779
1.47	2.45779
1.48	2.45779
1.49	2.45779
1.5	2.45779
1.51	2.45779
1.52	2.45779
1.53	2.45779
1.54	2.45779
1.55	2.45779
1.56	2.45779
1.57	2.45779
1.58	2.45779
1.59	2.45779
1.6	2.45779
1.61	2.45779
1.62	2.45779
1.63	2.45779
1.64	2.45779
1.65	2.45779
1.66	2.45779
1.67	2.45779
1.68	2.45779
1.69	2.45779
1.7	2.45779
1.71	2.45779
1.72	2.45779
1.73	2.45779
1.74	2.45779
1.75	2.45779
1.76	2.45779
1.77	2.45779
1.78	2.45779
1.79	2.45779
1.8	2.45779
1.81	2.45779
1.82	2.45779
1.83	2.45779
1.84	2.45779
1.85	2.45779
1.86	2.45779
1.87	2.45779
1.88	2.45779
1.89	2.45779
1.9	2.45779
1.91	2.45779
1.92	2.45779
1.93	2.45779
1.94	2.45779
1.95	2.45779
1.96	2.45779
1.97	2.45779
1.98	2.45779
1.99	2.45779
2.	2.45779
2.01	2.45779
2.02	2.45779
2.03	2.45779
2.04	2.45779
2.05	2.45779
2.06	2.45779
2.07	2.45779
2.08	2.45779
2.09	2.45779
2.1	2.45779
2.11	2.45779
2.12	2.45779
2.13	2.45779
2.14	2.45779
2.15	2.45779
2.16	2.45779
2.17	2.45779
2.18	2.45779
2.19	2.45779
2.2	2.45779
2.21	2.45779
2.22	2.45779
2.23	2.45779
2.24	2.45779
2.25	2.45779
2.26	2.45779
2.27	2.45779
2.28	2.45779
2.29	2.45779
2.3	2.45779
2.31	2.45779
2.32	2.45779
2.33	2.45779
2.34	2.45779
2.35	2.45779
2.36	2.45779
2.37	2.45779
2.38	2.45779
2.39	2.45779
2.4	2.45779
2.41	2.45779
2.42	2.45779
2.43	2.45779
2.44	2.45779
2.45	2.45779
2.46	2.45779
2.47	2.45779
2.48	2.45779
2.49	2.45779
2.5	2.45779
2.51	2.45779
2.52	2.45779
2.53	2.45779
2.54	2.45779
2.55	2.45779
2.56	2.45779
2.57	2.45779
2.58	2.45779
2.59	2.45779
2.6	2.45779
2.61	2.45779
2.62	2.45779
2.63	2.45779
2.64	2.45779
2.65	2.45779
2.66	2.45779
2.67	2.45779
2.68	2.45779
2.69	2.45779
2.7	2.45779
2.71	2.45779
2.72	2.45779
2.73	2.45779
2.74	2.45779
2.75	2.45779
2.76	2.45779
2.77	2.45779
2.78	2.45779
2.79	2.45779
2.8	2.45779
2.81	2.45779
2.82	2.45779
2.83	2.45779
2.84	2.45779
2.85	2.45779
2.86	2.45779
2.87	2.45779
2.88	2.45779
2.89	2.45779
2.9	2.45779
2.91	2.45779
2.92	2.45779
2.93	2.45779
2.94	2.45779
2.95	2.45779
2.96	2.45779
2.97	2.45779
2.98	2.45779
2.99	2.45779
3.	2.45779
3.01	2.45779
3.02	2.45779
3.03	2.45779
3.04	2.45779
3.05	2.45779
3.06	2.45779
3.07	2.45779
3.08	2.45779
3.09	2.45779
3.1	2.45779
3.11	2.45779
3.12	2.45779
3.13	2.45779
3.14	2.45779
3.15	2.45779
3.16	2.45779
3.17	2.45779
3.18	2.45779
3.19	2.45779
3.2	2.45779
3.21	2.45779
3.22	2.45779
3.23	2.45779
3.24	2.45779
3.25	2.45779
3.26	2.45779
3.27	2.45779
3.28	2.45779
3.29	2.45779
3.3	2.45779
3.31	2.45779
3.32	2.45779
3.33	2.45779
3.34	2.45779
3.35	2.45779
3.36	2.45779
3.37	2.45779
3.38	2.45779
3.39	2.45779
3.4	2.45779
3.41	2.45779
3.42	2.45779
3.43	2.45779
3.44	2.45779
3.45	2.45779
3.46	2.45779
3.47	2.45779
3.48	2.45779
3.49	2.45779
3.5	2.45779
3.51	2.45779
3.52	2.45779
3.53	2.45779
3.54	2.45779
3.55	2.45779
3.56	2.45779
3.57	2.45779
3.58	2.45779
3.59	2.45779
3.6	2.45779
3.61	2.45779
3.62	2.45779
3.63	2.45779
3.64	2.45779
3.65	2.45779
3.66	2.45779
3.67	2.45779
3.68	2.45779
3.69	2.45779
3.7	2.45779
3.71	2.45779
3.72	2.45779
3.73	2.45779
3.74	2.45779
3.75	2.45779
3.76	2.45779
3.77	2.45779
3.78	2.45779
3.79	2.45779
3.8	2.45779
3.81	2.45779
3.82	2.45779
3.83	2.45779
3.84	2.45779
3.85	2.45779
3.86	2.45779
3.87	2.45779
3.88	2.45779
3.89	2.45779
3.9	2.45779
3.91	2.45779
3.92	2.45779
3.93	2.45779
3.94	2.45779
3.95	2.45779
3.96	2.45779
3.97	2.45779
3.98	2.45779
3.99	2.45779
4.	2.45779
4.01	2.45779
4.02	2.45779
4.03	2.45779
4.04	2.45779
4.05	2.45779
4.06	2.45779
4.07	2.45779
4.08	2.45779
4.09	2.45779
4.1	2.45779
4.11	2.45779
4.12	2.45779
4.13	2.45779
4.14	2.45779
4.15	2.45779
4.16	2.45779
4.17	2.45779
4.18	2.45779
4.19	2.45779
4.2	2.45779
4.21	2.45779
4.22	2.45779
4.23	2.45779
4.24	2.45779
4.25	2.45779
4.26	2.45779
4.27	2.45779
4.28	2.45779
4.29	2.45779
4.3	2.45779
4.31	2.45779
4.32	2.45779
4.33	2.45779
4.34	2.45779
4.35	2.45779
4.36	2.45779
4.37	2.45779
4.38	2.45779
4.39	2.45779
4.4	2.45779
4.41	2.45779
4.42	2.45779
4.43	2.45779
4.44	2.45779
4.45	2.45779
4.46	2.45779
4.47	2.45779
4.48	2.45779
4.49	2.45779
4.5	2.45779
4.51	2.45779
4.52	2.45779
4.53	2.45779
4.54	2.45779
4.55	2.45779
4.56	2.45779
4.57	2.45779
4.58	2.45779
4.59	2.45779
4.6	2.45779
4.61	2.45779
4.62	2.45779
4.63	2.45779
4.64	2.45779
4.65	2.45779
4.66	2.45779
4.67	2.45779
4.68	2.45779
4.69	2.45779
4.7	2.45779
4.71	2.45779
4.72	2.45779
4.73	2.45779
4.74	2.45779
4.75	2.45779
4.76	2.45779
4.77	2.45779
4.78	2.45779
4.79	2.45779
4.8	2.45779
4.81	2.45779
4.82	2.45779
4.83	2.45779
4.84	2.45779
4.85	2.45779
4.86	2.45779
4.87	2.45779
4.88	2.45779
4.89	2.45779
4.9	2.45779
4.91	2.45779
4.92	2.45779
4.93	2.45779
4.94	2.45779
4.95	2.45779
4.96	2.45779
4.97	2.45779
4.98	2.45779
4.99	2.45779
5.	2.45779
5.01	2.45779
5.02	2.45779
5.03	2.45779
5.04	2.45779
5.05	2.45779
5.06	2.45779
5.07	2.45779
5.08	2.45779
5.09	2.45779
5.1	2.45779
5.11	2.45779
5.12	2.45779
5.13	2.45779
5.14	2.45779
5.15	2.45779
5.16	2.45779
5.17	2.45779
5.18	2.45779
5.19	2.45779
5.2	2.45779
5.21	2.45779
5.22	2.45779
5.23	2.45779
5.24	2.45779
5.25	2.45779
5.26	2.45779
5.27	2.45779
5.28	2.45779
5.29	2.45779
5.3	2.45779
5.31	2.45779
5.32	2.45779
5.33	2.45779
5.34	2.45779
5.35	2.45779
5.36	2.45779
5.37	2.45779
5.38	2.45779
5.39	2.45779
5.4	2.45779
5.41	2.45779
5.42	2.45779
5.43	2.45779
5.44	2.45779
5.45	2.45779
5.46	2.45779
5.47	2.45779
5.48	2.45779
5.49	2.45779
5.5	2.45779
5.51	2.45779
5.52	2.45779
5.53	2.45779
5.54	2.45779
5.55	2.45779
5.56	2.45779
5.57	2.45779
5.58	2.45779
5.59	2.45779
5.6	2.45779
5.61	2.45779
5.62	2.45779
5.63	2.45779
5.64	2.45779
5.65	2.45779
5.66	2.45779
5.67	2.45779
5.68	2.45779
5.69	2.45779
5.7	2.45779
5.71	2.45779
5.72	2.45779
5.73	2.45779
5.74	2.45779
5.75	2.45779
5.76	2.45779
5.77	2.45779
5.78	2.45779
5.79	2.45779
5.8	2.45779
5.81	2.45779
5.82	2.45779
5.83	2.45779
5.84	2.45779
5.85	2.45779
5.86	2.45779
5.87	2.45779
5.88	2.45779
5.89	2.45779
5.9	2.45779
5.91	2.45779
5.92	2.45779
5.93	2.45779
5.94	2.45779
5.95	2.45779
5.96	2.45779
5.97	2.45779
5.98	2.45779
5.99	2.45779
6.	2.45779
6.01	2.45779
6.02	2.45779
6.03	2.45779
6.04	2.45779
6.05	2.45779
6.06	2.45779
6.07	2.45779
6.08	2.45779
6.09	2.45779
6.1	2.45779
6.11	2.45779
6.12	2.45779
6.13	2.45779
6.14	2.45779
6.15	2.45779
6.16	2.45779
6.17	2.45779
6.18	2.45779
6.19	2.45779
6.2	2.45779
6.21	2.45779
6.22	2.45779
6.23	2.45779
6.24	2.45779
6.25	2.45779
6.26	2.45779
6.27	2.45779
6.28	2.45779
6.29	2.45779
6.3	2.45779
6.31	2.45779
6.32	2.45779
6.33	2.45779
6.34	2.45779
6.35	2.45779
6.36	2.45779
6.37	2.45779
6.38	2.45779
6.39	2.45779
6.4	2.45779
6.41	2.45779
6.42	2.45779
6.43	2.45779
6.44	2.45779
6.45	2.45779
6.46	2.45779
6.47	2.45779
6.48	2.45779
6.49	2.45779
6.5	2.45779
6.51	2.45779
6.52	2.50131
6.53	2.56552
6.54	2.56552
6.55	2.69455
6.56	2.69455
6.57	2.69455
6.58	2.69455
6.59	2.69455
6.6	2.69455
6.61	2.69455
6.62	2.69455
6.63	2.69455
6.64	2.69455
6.65	2.74438
6.7	2.80606
6.75	2.8555
6.8	2.84112
6.85	2.93287
6.9	2.90214
6.91	3.12573
6.92	3.12573
6.93	3.12573
6.94	3.12573
6.95	3.12573
6.96	3.12573
6.97	3.12573
6.98	3.12573
6.99	3.12573
7.	3.12573
7.01	3.12573
7.02	3.12573
7.03	3.12573
7.04	3.12573
7.05	3.12573
7.06	3.14718
7.07	3.40104
7.08	3.43442
7.09	3.51276
7.1	3.54113
7.11	3.6354
7.12	3.6722
7.13	3.6722
7.14	3.6722
7.15	3.6722
7.16	3.6722
7.17	3.6722
7.18	3.70852
7.19	3.71781
7.2	3.76903
7.21	3.83896
7.22	3.83896
7.23	3.83896
7.24	3.83896
7.25	3.83896
7.26	3.83896
7.27	3.83896
7.28	3.83896
7.29	3.83896
7.3	3.83896
7.31	3.83896
7.32	3.83896
7.33	3.83896
7.34	3.83896
7.35	3.83896
7.36	3.83896
7.37	3.83896
7.38	3.83896
7.39	3.83896
7.4	3.83896
7.41	3.83896
7.42	3.83896
7.43	3.83896
7.44	3.83896
7.45	3.83896
7.46	3.83896
7.47	3.83896
7.48	3.83896
7.49	3.83896
7.5	3.83896
7.51	3.83896
7.52	3.83896
7.53	3.83896
7.54	3.83896
7.55	3.83896
7.56	3.83896
7.57	3.83896
7.58	3.83896
7.59	3.83896
7.6	3.83896
7.61	3.83896
7.62	3.83896
7.63	3.83896
7.64	3.83896
7.65	3.83896
7.66	3.83896
7.67	3.83896
7.68	3.83896
7.69	3.83896
7.7	3.83896
7.71	3.83896
7.72	3.83896
7.73	3.83896
7.74	3.83896
7.75	3.83896
7.76	3.83896
7.77	3.83896
7.78	3.83896
7.79	3.83896
7.8	3.83896
7.81	3.83896
7.82	3.83896
7.83	3.83896
7.84	3.83896
7.85	3.83896
7.86	3.83896
7.87	3.83896
7.88	3.83896
7.89	3.83896
7.9	3.83896
7.91	3.83896
7.92	3.83896
7.93	3.83896
7.94	3.83896
7.95	3.83896
7.96	3.83896
7.97	3.83896
7.98	3.83896
7.99	3.83896
8.	3.83896
8.01	3.83896
8.02	3.83896
8.03	3.83896
8.04	3.83896
8.05	3.83896
8.06	3.83896
8.07	3.83896
8.08	3.83896
8.09	3.83896
8.1	3.83896
8.11	3.83896
8.12	3.83896
8.13	3.83896
8.14	3.83896
8.15	3.83896
8.16	3.83896
8.17	3.83896
8.18	3.83896
8.19	3.83896
8.2	3.83896
8.21	3.83896
8.22	3.83896
8.23	3.83896
8.24	3.83896
8.25	3.83896
8.26	3.83896
8.27	3.83896
8.28	3.83896
8.29	3.83896
8.3	3.83896
8.31	3.83896
8.32	3.83896
8.33	3.83896
8.34	3.83896
8.35	3.83896
8.36	3.83896
8.37	3.83896
8.38	3.83896
8.39	3.83896
8.4	3.83896
8.41	3.83896
8.42	3.83896
8.43	3.83896
8.44	3.83896
8.45	3.83896
8.46	3.83896
8.47	3.83896
8.48	3.83896
8.49	3.83896
8.5	3.83896
8.51	3.83896
8.52	3.83896
8.53	3.83896
8.54	3.83896
8.55	3.83896
8.56	3.83896
8.57	3.83896
8.58	3.83896
8.59	3.83896
8.6	3.83896
8.61	3.83896
8.62	3.83896
8.63	3.83896
8.64	3.83896
8.65	3.83896
8.66	3.83896
8.67	3.83896
8.68	3.83896
8.69	3.83896
8.7	3.83896
8.71	3.83896
8.72	3.83896
8.73	3.83896
8.74	3.83896
8.75	3.83896
8.76	3.83896
8.77	3.83896
8.78	3.83896
8.79	3.83896
8.8	3.83896
8.81	3.83896
8.82	3.83896
8.83	3.83896
8.84	3.83896
8.85	3.83896
8.86	3.83896
8.87	3.83896
8.88	3.83896
8.89	3.83896
8.9	3.83896
8.91	3.83896
8.92	3.83896
8.93	3.83896
8.94	3.83896
8.95	3.83896
8.96	3.83896
8.97	3.83896
8.98	3.83896
8.99	3.83896
9.	3.83896
9.01	3.83896
9.02	3.83896
9.03	3.83896
9.04	3.83896
9.05	3.83896
9.06	3.83896
9.07	3.83896
9.08	3.83896
9.09	3.83896
9.1	3.83896
9.11	3.83896
9.12	3.83896
9.13	3.83896
9.14	3.83896
9.15	3.83896
9.16	3.83896
9.17	3.83896
9.18	3.83896
9.19	3.83896
9.2	3.83896
9.21	3.94837
9.22	3.96098
9.23	3.96098
9.24	3.96098
9.25	4.06071
9.26	4.06071
9.27	4.06071
9.28	4.06071
9.29	4.06071
9.3	4.06071
9.31	4.06071
9.32	4.06071
9.33	4.06071
9.34	4.06071
9.35	4.06071
9.36	4.06071
9.37	4.06071
9.38	4.06071
9.39	4.06071
9.4	4.06071
9.41	4.06071
9.42	4.06071
9.43	4.06071
9.44	4.06071
9.45	4.06071
9.46	4.06071
9.47	4.06071
9.48	4.06071
9.49	4.06071
9.5	4.06071
9.51	4.06071
9.52	4.06071
9.53	4.06071
9.54	4.06071
9.55	4.06071
9.56	4.06071
9.57	4.06071
9.58	4.06071
9.59	4.06071
9.6	4.06071
9.61	4.06071
9.62	4.06071
9.63	4.06071
9.64	4.06071
9.65	4.06071
9.66	4.06071
9.67	4.06071
9.68	4.06071
9.69	4.06071
9.7	4.06071
9.71	4.06071
9.72	4.06071
9.73	4.06071
9.74	4.06071
9.75	4.06071
9.76	4.06071
9.77	4.06071
9.78	4.06071
9.79	4.06071
9.8	4.06071
9.81	4.06071
9.82	4.06071
9.83	4.06071
9.84	4.06071
9.85	4.06071
9.86	4.06071
9.87	4.06071
9.88	4.06071
9.89	4.06071
9.9	4.06071
9.91	4.06071
9.92	4.06071
9.93	4.06071
9.94	4.06071
9.95	4.06071
9.96	4.06071
9.97	4.06071
9.98	4.06071
9.99	4.06071
10.	4.06071



==> tikz/Brownian_Motion_SamplePath/maxGW.txt <==
0.	0.
1	0
1.	2.02756
7	2.02756
7.	2.57271
8.	2.57271
8.	2.67223
9.	2.67223
9.	3.16906
10.	3.16906



==> tikz/Constraint_Satisfaction/lambda100_asymptotic.txt <==
0.01	124
0.02	124
0.02	122
0.03	122
0.03	120
0.04	120
0.04	119
0.05	119
0.05	118
0.06	118
0.06	117
0.07	117
0.07	116
0.08	116
0.08	116
0.09	116
0.09	115
0.1	115
0.1	115
0.11	115
0.11	114
0.12	114
0.12	114
0.13	114
0.13	113
0.16	113
0.16	112
0.19	112
0.19	111
0.23	111
0.23	110
0.27	110
0.27	109
0.32	109
0.32	108
0.38	108
0.38	107
0.44	107
0.44	106
0.51	106
0.51	105
0.59	105
0.59	104
0.68	104
0.68	103
0.78	103
0.78	102
0.89	102
0.89	101
1.	101



==> tikz/Constraint_Satisfaction/lambda100_exact.txt <==
0.01	125
0.02	125
0.02	123
0.03	123
0.03	121
0.04	121
0.04	120
0.05	120
0.05	119
0.06	119
0.06	118
0.07	118
0.07	117
0.08	117
0.08	116
0.09	116
0.09	116
0.1	116
0.1	115
0.11	115
0.11	115
0.12	115
0.12	114
0.13	114
0.13	114
0.14	114
0.14	113
0.15	113
0.15	113
0.16	113
0.16	113
0.17	113
0.17	112
0.18	112
0.18	112
0.19	112
0.19	112
0.2	112
0.2	111
0.21	111
0.24	111
0.24	110
0.28	110
0.28	109
0.33	109
0.33	108
0.39	108
0.39	107
0.45	107
0.45	106
0.52	106
0.52	105
0.6	105
0.6	104
0.69	104
0.69	103
0.78	103
0.78	102
0.89	102
0.89	101
1.0	101

==> tikz/Constraint_Satisfaction/lambda10_asymptotic.txt <==
0.01	18
0.02	18
0.02	17
0.04	17
0.04	16
0.08	16
0.08	15
0.14	15
0.14	14
0.25	14
0.25	13
0.42	13
0.42	12
0.66	12
0.66	11
0.99	11



==> tikz/Constraint_Satisfaction/lambda10_exact.txt <==
0.01	19
0.02	18
0.03	18
0.04	17
0.06	17
0.06	16
0.11	16
0.11	15
0.18	15
0.18	14
0.29	14
0.29	13
0.45	13
0.45	12
0.67	12
0.69	12
0.69	11
0.99	11



==> tikz/Constraint_Satisfaction/lambda500_asymptotic.txt <==
0.01	554
0.02	554
0.02	548
0.03	548
0.03	544
0.04	544
0.04	542
0.05	542
0.05	539
0.06	539
0.06	538
0.07	538
0.07	536
0.08	536
0.08	535
0.09	535
0.09	533
0.1	533
0.1	532
0.11	532
0.11	531
0.12	531
0.12	530
0.13	530
0.13	529
0.14	529
0.14	528
0.15	528
0.15	528
0.16	528
0.16	527
0.17	527
0.17	526
0.18	526
0.18	526
0.19	526
0.19	525
0.2	525
0.2	524
0.21	524
0.21	524
0.22	524
0.22	523
0.23	523
0.23	522
0.24	522
0.24	522
0.25	522
0.25	521
0.26	521
0.26	521
0.27	521
0.27	520
0.28	520
0.28	520
0.29	520
0.29	519
0.3	519
0.3	519
0.31	519
0.31	519
0.32	519
0.32	518
0.33	518
0.33	518
0.34	518
0.34	517
0.35	517
0.35	517
0.36	517
0.36	517
0.37	517
0.37	516
0.38	516
0.38	516
0.39	516
0.39	515
0.4	515
0.4	515
0.41	515
0.41	515
0.42	515
0.42	514
0.43	514
0.43	514
0.44	514
0.44	514
0.45	514
0.45	513
0.46	513
0.46	513
0.47	513
0.47	513
0.48	513
0.48	512
0.49	512
0.49	512
0.5	512
0.5	512
0.51	512
0.51	512
0.52	512
0.52	511
0.53	511
0.53	511
0.54	511
0.54	511
0.55	511
0.55	510
0.56	510
0.56	510
0.57	510
0.57	510
0.58	510
0.58	510
0.59	510
0.59	509
0.6	509
0.6	509
0.61	509
0.61	509
0.62	509
0.62	509
0.63	509
0.63	508
0.67	508
0.67	507
0.71	507
0.71	506
0.75	506
0.75	505
0.8	505
0.8	504
0.85	504
0.85	503
0.9	503
0.9	502
0.95	502
0.95	501
1.	501



==> tikz/Constraint_Satisfaction/lambda500_exact.txt <==
0.01	555
0.02	555
0.02	549
0.03	549
0.03	545
0.04	545
0.04	542
0.05	542
0.05	540
0.06	540
0.06	538
0.07	538
0.07	537
0.08	537
0.08	535
0.09	535
0.09	534
0.1	534
0.1	533
0.11	533
0.11	532
0.12	532
0.12	531
0.13	531
0.13	530
0.14	530
0.14	529
0.15	529
0.15	528
0.16	528
0.16	527
0.17	527
0.17	527
0.18	527
0.18	526
0.19	526
0.19	525
0.2	525
0.2	525
0.21	525
0.21	524
0.22	524
0.22	523
0.23	523
0.23	523
0.24	523
0.24	522
0.25	522
0.25	522
0.26	522
0.26	521
0.27	521
0.27	521
0.28	521
0.28	520
0.29	520
0.29	520
0.3	520
0.3	519
0.31	519
0.31	519
0.32	519
0.32	518
0.33	518
0.33	518
0.34	518
0.34	518
0.35	518
0.35	517
0.36	517
0.36	517
0.37	517
0.37	516
0.38	516
0.38	516
0.39	516
0.39	516
0.4	516
0.4	515
0.41	515
0.41	515
0.42	515
0.42	515
0.43	515
0.43	514
0.44	514
0.44	514
0.45	514
0.45	514
0.46	514
0.46	513
0.47	513
0.47	513
0.48	513
0.48	513
0.49	513
0.49	512
0.5	512
0.5	512
0.51	512
0.51	512
0.52	512
0.52	511
0.53	511
0.53	511
0.54	511
0.54	511
0.55	511
0.55	511
0.56	511
0.56	510
0.57	510
0.57	510
0.58	510
0.58	510
0.59	510
0.59	509
0.6	509
0.6	509
0.61	509
0.61	509
0.62	509
0.62	509
0.63	509
0.63	508
0.67	508
0.67	507
0.71	507
0.71	506
0.76	506
0.76	505
0.8	505
0.8	504
0.85	504
0.85	503
0.9	503
0.9	502
0.95	502
0.95	501
1.	501



==> tikz/Constraint_Satisfaction/lambda5_asymptotic.txt <==
0.01	11
0.02	11
0.02	10
0.05	10
0.05	9
0.12	9
0.12	8
0.27	8
0.27	7
0.55	7
0.55	6
0.99	6



==> tikz/Constraint_Satisfaction/lambda5_exact.txt <==
0.01	12
0.02	11
0.04	11
0.04	10
0.09	10
0.09	9
0.17	9
0.17	8
0.33	8
0.33	7
0.59	7
0.59	6
0.99	6



==> tikz/Optimization/lambda100_asymptotic.txt <==
0.01	125
0.02	122
0.03	121
0.04	120
0.05	119
0.06	119
0.07	118
0.08	117
0.1	117
0.11	116
0.13	116
0.14	115
0.17	115
0.18	114
0.23	114
0.24	113
0.3	113
0.31	112
0.4	112
0.41	111
0.53	111
0.54	110
0.71	110
0.72	109
0.97	109
0.98	108
1.34	108
1.35	107
1.91	107
1.92	106
2.83	106
2.84	105
4.45	105
4.46	104
5.	104



==> tikz/Optimization/lambda100_exact.txt <==
0.01	126
0.02	126
0.02	123
0.03	122
0.04	121
0.05	120
0.06	119
0.07	118
0.08	118
0.09	117
0.11	117
0.12	116
0.14	116
0.15	115
0.19	115
0.2	114
0.24	114
0.25	113
0.32	113
0.33	112
0.42	112
0.43	111
0.55	111
0.56	110
0.73	110
0.74	109
0.99	109
1.	108
1.37	108
1.38	107
1.95	107
1.96	106
2.88	106
2.89	105
4.53	105
4.54	104
5.	104




==> tikz/Optimization/lambda10_asymptotic.txt <==
0.01	18
0.02	18
0.02	17
0.04	17
0.04	16
0.09	16
0.09	15
0.19	15
0.2	15
0.2	14
0.45	14
0.46	13
1.17	13
1.18	12
3.96	12
3.97	11
5.	11



==> tikz/Optimization/lambda10_exact.txt <==
0.01	19
0.06	19
0.06	16
0.11	16
0.11	15
0.26	15
0.26	14
0.56	14
0.56	13
1.31	13
1.31	12
4.61	12
4.61	11
4.96	11



==> tikz/Optimization/lambda500_asymptotic.txt <==
0.01	555
0.11	536
0.21	531
0.31	528
0.41	526
0.51	524
0.61	522
0.71	521
0.81	520
0.91	520
1.01	519
1.11	518
1.21	518
1.31	517
1.41	516
1.51	516
1.61	516
1.71	515
1.81	515
2.01	515
2.01	514
2.31	514
2.31	513
2.81	513
2.81	512
3.31	512
3.31	511
4.11	511
4.11	510
4.91	510



==> tikz/Optimization/lambda500_exact.txt <==
0.01	556
0.11	537
0.21	531
0.31	528
0.41	526
0.51	524
0.61	523
0.71	521
0.81	520
0.91	520
1.01	519
1.11	518
1.21	518
1.31	517
1.41	517
1.51	516
1.61	516
1.71	515
1.81	515
2.01	515
2.01	514
2.31	514
2.31	513
2.81	513
2.81	512
3.41	512
3.41	511
4.11	511
4.11	510
4.91	510



==> tikz/Optimization/lambda5_asymptotic.txt <==
0.01	11
0.02	11
0.02	10
0.04	10
0.04	9
0.14	9
0.14	8
0.45	8
0.45	7
1.78	7
1.78	6
5.	6



==> tikz/Optimization/lambda5_exact.txt <==
0.01	11
0.06	11
0.06	10
0.11	10
0.11	9
0.21	9
0.21	8
0.56	8
0.56	7
2.16	7
2.16	6
4.96	6



==> tikz/SamplePaths_MMsn/lambda100.txt <==
0.00134076	0.0953463
0.0229702	-0.381385
0.047653	-0.476731
0.0727038	-0.381385
0.113974	-0.476731
0.166478	-0.572078
0.197568	-0.476731
0.213722	-0.76277
0.234824	-0.667424
0.24353	-0.76277
0.265827	-0.667424
0.31349	-0.572078
0.323858	-0.476731
0.34974	-0.572078
0.374488	-0.476731
0.389464	-0.572078
0.435569	-0.476731
0.457952	-0.76277
0.477647	-0.667424
0.506857	-0.76277
0.530908	-0.476731
0.541988	-0.76277
0.583411	-0.858116
0.646067	-0.76277
0.674635	-0.858116
0.691832	-1.14416
0.712444	-0.858116
0.726949	-0.953463
0.746835	-0.667424
0.781715	-0.190693
0.811946	-0.0953463
0.831395	0.190693
0.857153	0.286039
0.873893	0.572078
0.896647	0.476731
0.905433	0.572078
0.936053	0.667424
0.960526	0.953463
1.02238	0.476731
1.03543	0.572078
1.06779	0.667424
1.09937	0.76277
1.10968	0.667424
1.12001	0.953463
1.1485	0.76277
1.15811	0.858116
1.20373	0.858116
1.22437	0.572078
1.24447	0.286039
1.2608	0.190693
1.27663	0.476731
1.30193	0.381385
1.32428	0.476731
1.33756	0.76277
1.35896	0.858116
1.39798	0.76277
1.41727	0.858116
1.4496	0.667424
1.46133	0.76277
1.47998	0.667424
1.50587	0.76277
1.51975	0.667424
1.55295	0.572078
1.56853	0.667424
1.59234	0.953463
1.61934	0.858116
1.64439	0.76277
1.64904	0.858116
1.66251	0.76277
1.70157	0.667424
1.72725	0.381385
1.76616	0.476731
1.78622	0.190693
1.79775	0.0953463
1.83012	0.381385
1.86219	0.286039
1.89303	0.190693
1.90803	0.667424
1.93861	0.381385
1.95878	0.667424
1.98576	0.572078
1.99931	0.0953463
2.0261	0.381385
2.03436	0.286039
2.04314	0.381385
2.06128	0.286039
2.0812	0.381385
2.08966	0.0953463
2.13004	-0.381385
2.14646	-0.476731
2.1909	-0.572078
2.23583	-0.858116
2.24761	-1.14416
2.29417	-1.04881
2.3223	-1.14416
2.35676	-0.858116
2.38925	-1.14416
2.40845	-0.858116
2.43474	-0.953463
2.44764	-0.667424
2.47142	-0.953463
2.49195	-0.858116
2.50753	-0.953463
2.52524	-0.476731
2.56767	-0.572078
2.58313	-0.476731
2.61622	-0.76277
2.6513	-1.04881
2.67528	-1.14416
2.70922	-1.04881
2.73276	-0.953463
2.75771	-1.2395
2.77972	-1.52554
2.79558	-1.43019
2.81059	-1.14416
2.86831	-0.667424
2.90877	-0.381385
2.92637	-0.476731
2.94802	-0.381385
2.96522	-0.0953463
2.9811	-0.381385
2.99757	-0.0953463
3.02637	-0.190693
3.05607	-0.286039
3.09873	-0.381385
3.11481	-0.667424
3.14136	-0.953463
3.16179	-0.667424
3.17706	-0.953463
3.19681	-1.04881
3.21639	-1.33485
3.27431	-1.04881
3.29	-0.953463
3.30584	-0.667424
3.33702	-0.572078
3.36132	-0.667424
3.38732	-0.76277
3.41854	-0.476731
3.43855	-0.381385
3.46097	-0.0953463
3.48763	0.
3.4984	0.0953463
3.54326	-0.190693
3.5516	-0.0953463
3.57438	-0.190693
3.59061	-0.286039
3.59768	0.190693
3.61962	0.286039
3.66272	-0.190693
3.68137	-0.286039
3.7229	-0.190693
3.74252	-0.286039
3.75458	-0.572078
3.76691	-0.286039
3.78748	0.
3.80472	-0.0953463
3.83923	0.
3.85571	0.286039
3.886	0.381385
3.90509	0.667424
3.92347	0.381385
3.9482	0.286039
3.97198	0.572078
4.01493	0.286039
4.02601	0.381385
4.0402	0.0953463
4.05652	0.190693
4.12051	0.0953463
4.15191	-0.190693
4.18155	-0.476731
4.20493	-0.572078
4.22706	-0.286039
4.24249	-0.381385
4.25654	-0.286039
4.2769	-0.572078
4.29429	-0.286039
4.31445	0.
4.3272	-0.286039
4.3577	-0.381385
4.37831	-0.667424
4.40658	-0.381385
4.43259	-0.667424
4.44384	-0.76277
4.47938	-1.04881
4.52807	-1.33485
4.5514	-1.43019
4.59874	-1.14416
4.62444	-1.43019
4.63936	-1.33485
4.6556	-1.2395
4.67658	-0.76277
4.69933	-0.667424
4.70773	-0.572078
4.73867	-0.667424
4.75984	-0.381385
4.78477	-0.286039
4.79497	0.
4.82844	-0.0953463
4.8531	0.190693
4.86718	0.476731
4.88728	0.572078
4.89832	0.667424
4.93385	0.953463
4.953	0.953463
4.98047	0.953463



==> tikz/SamplePaths_MMsn/lambda5.txt <==
0.0462655	0.
0.0462655	0.408248
0.0465087	0.408248
0.0465087	0.816497
0.132212	0.816497
0.132212	0.816497
0.189881	0.816497
0.189881	0.408248
0.21169	0.408248
0.21169	0.
0.320234	0.
0.320234	-0.408248
0.345713	-0.408248
0.345713	-0.816497
0.473351	-0.816497
0.473351	-1.22474
0.812315	-1.22474
0.812315	-0.816497
0.908123	-0.816497
0.908123	-0.408248
0.950329	-0.408248
0.950329	0.
0.969388	0.
0.969388	0.408248
0.99647	0.408248
0.99647	0.816497
1.12093	0.816497
1.12093	0.408248
1.1673	0.408248
1.1673	0.
1.21189	0.
1.21189	-0.408248
1.3867	-0.408248
1.3867	0.
1.41219	0.
1.41219	0.408248
1.46938	0.408248
1.46938	0.816497
1.50957	0.816497
1.50957	0.816497
1.5118	0.816497
1.5118	0.816497
1.75151	0.816497
1.75151	0.816497
1.82066	0.816497
1.82066	0.408248
1.82099	0.408248
1.82099	0.816497
1.83597	0.816497
1.83597	0.408248
1.85864	0.408248
1.85864	0.816497
1.87459	0.816497
1.87459	0.408248
2.0388	0.408248
2.0388	0.
2.13838	0.
2.13838	0.408248
2.14819	0.408248
2.14819	0.
2.18956	0.
2.18956	0.408248
2.24436	0.408248
2.24436	0.
2.6383	0.
2.6383	0.408248
3.07597	0.408248
3.07597	0.
3.13571	0.
3.13571	-0.408248
3.37387	-0.408248
3.37387	0.
3.37865	0.
3.37865	0.408248
3.43045	0.408248
3.43045	0.
3.48569	0.
3.48569	-0.408248
3.52701	-0.408248
3.52701	0.
3.66811	0.
3.66811	-0.408248
3.73609	-0.408248
3.73609	0.
3.7643	0.
3.7643	0.408248
3.77381	0.408248
3.77381	0.816497
3.78713	0.816497
3.78713	0.816497
3.81189	0.816497
3.81189	0.816497
4.36761	0.816497
4.36761	0.408248
4.51437	0.408248
4.51437	0.
4.59453	0.
4.59453	0.408248
5.11869	0.408248
5.11869	0.816497


==> tikz/SamplePaths_MMsn/lambda50.txt <==
0.00535007	0.
0.00535007	-0.136083
0.0135324	-0.136083
0.0135324	-0.272166
0.0551667	-0.272166
0.0551667	-0.136083
0.05787	-0.136083
0.05787	-0.272166
0.0581927	-0.272166
0.0581927	-0.136083
0.079865	-0.136083
0.079865	0.
0.0816516	0.
0.0816516	-0.136083
0.101077	-0.136083
0.101077	0.
0.110914	0.
0.110914	-0.136083
0.122608	-0.136083
0.122608	0.
0.123756	0.
0.123756	-0.136083
0.157569	-0.136083
0.157569	0.
0.183899	0.
0.183899	-0.136083
0.218869	-0.136083
0.218869	0.
0.221279	0.
0.221279	0.136083
0.225848	0.136083
0.225848	0.
0.227286	0.
0.227286	0.136083
0.229522	0.136083
0.229522	0.272166
0.231909	0.272166
0.231909	0.408248
0.249981	0.408248
0.249981	0.544331
0.256656	0.544331
0.256656	0.680414
0.261908	0.680414
0.261908	0.544331
0.262572	0.544331
0.262572	0.408248
0.265156	0.408248
0.265156	0.272166
0.267768	0.272166
0.267768	0.136083
0.271062	0.136083
0.271062	0.
0.273091	0.
0.273091	0.136083
0.274646	0.136083
0.274646	0.272166
0.288037	0.272166
0.288037	0.136083
0.292318	0.136083
0.292318	0.
0.311032	0.
0.311032	0.136083
0.31396	0.136083
0.31396	0.272166
0.316358	0.272166
0.316358	0.408248
0.326158	0.408248
0.326158	0.544331
0.334886	0.544331
0.334886	0.408248
0.341764	0.408248
0.341764	0.544331
0.353662	0.544331
0.353662	0.680414
0.365933	0.680414
0.365933	0.544331
0.372363	0.544331
0.372363	0.680414
0.378095	0.680414
0.378095	0.816497
0.399067	0.816497
0.399067	0.680414
0.400265	0.680414
0.400265	0.816497
0.404159	0.816497
0.404159	0.952579
0.407312	0.952579
0.407312	0.816497
0.412088	0.816497
0.412088	0.680414
0.414404	0.680414
0.414404	0.544331
0.431502	0.544331
0.431502	0.408248
0.454555	0.408248
0.454555	0.272166
0.470155	0.272166
0.470155	0.136083
0.470641	0.136083
0.470641	0.
0.48115	0.
0.48115	-0.136083
0.489895	-0.136083
0.489895	0.
0.506738	0.
0.506738	-0.136083
0.525993	-0.136083
0.525993	0.
0.526378	0.
0.526378	0.136083
0.527016	0.136083
0.527016	0.
0.536867	0.
0.536867	0.136083
0.544762	0.136083
0.544762	0.
0.545379	0.
0.545379	0.136083
0.545814	0.136083
0.545814	0.
0.547817	0.
0.547817	0.136083
0.554513	0.136083
0.554513	0.272166
0.574352	0.272166
0.574352	0.136083
0.584343	0.136083
0.584343	0.
0.597737	0.
0.597737	-0.136083
0.600938	-0.136083
0.600938	0.
0.608639	0.
0.608639	-0.136083
0.625795	-0.136083
0.625795	0.
0.633382	0.
0.633382	0.136083
0.635879	0.136083
0.635879	0.
0.637614	0.
0.637614	-0.136083
0.643941	-0.136083
0.643941	0.
0.6455	0.
0.6455	-0.136083
0.648557	-0.136083
0.648557	0.
0.651715	0.
0.651715	0.136083
0.662938	0.136083
0.662938	0.
0.672823	0.
0.672823	0.136083
0.67743	0.136083
0.67743	0.
0.685726	0.
0.685726	0.136083
0.700485	0.136083
0.700485	0.272166
0.70347	0.272166
0.70347	0.136083
0.726088	0.136083
0.726088	0.272166
0.732701	0.272166
0.732701	0.408248
0.741744	0.408248
0.741744	0.272166
0.743474	0.272166
0.743474	0.408248
0.759543	0.408248
0.759543	0.272166
0.769435	0.272166
0.769435	0.136083
0.769999	0.136083
0.769999	0.272166
0.770497	0.272166
0.770497	0.136083
0.815571	0.136083
0.815571	0.
0.828699	0.
0.828699	0.136083
0.843047	0.136083
0.843047	0.272166
0.84678	0.272166
0.84678	0.408248
0.847165	0.408248
0.847165	0.544331
0.855503	0.544331
0.855503	0.680414
0.858591	0.680414
0.858591	0.816497
0.888174	0.816497
0.888174	0.952579
0.888513	0.952579
0.888513	0.816497
0.928909	0.816497
0.928909	0.680414
0.940326	0.680414
0.940326	0.816497
0.950191	0.816497
0.950191	0.952579
0.955115	0.952579
0.955115	0.952579
0.959737	0.952579
0.959737	0.816497
0.967176	0.816497
0.967176	0.680414
0.969701	0.680414
0.969701	0.816497
0.976277	0.816497
0.976277	0.680414
0.980576	0.680414
0.980576	0.544331
0.980964	0.544331
0.980964	0.680414
1.01207	0.680414
1.01207	0.544331
1.01483	0.544331
1.01483	0.408248
1.03497	0.408248
1.03497	0.544331
1.0369	0.544331
1.0369	0.680414
1.05231	0.680414
1.05231	0.816497
1.05413	0.816497
1.05413	0.952579
1.07683	0.952579
1.07683	0.816497
1.0788	0.816497
1.0788	0.680414
1.08123	0.680414
1.08123	0.816497
1.1098	0.816497
1.1098	0.680414
1.12388	0.680414
1.12388	0.816497
1.13729	0.816497
1.13729	0.952579
1.16552	0.952579
1.16552	0.952579
1.17481	0.952579
1.17481	0.952579
1.18391	0.952579
1.18391	0.952579
1.18592	0.952579
1.18592	0.816497
1.19575	0.816497
1.19575	0.952579
1.21015	0.952579
1.21015	0.952579
1.22477	0.952579
1.22477	0.816497
1.22601	0.816497
1.22601	0.952579
1.23105	0.952579
1.23105	0.952579
1.25069	0.952579
1.25069	0.816497
1.27114	0.816497
1.27114	0.680414
1.28471	0.680414
1.28471	0.816497
1.2852	0.816497
1.2852	0.680414
1.28778	0.680414
1.28778	0.544331
1.2938	0.544331
1.2938	0.408248
1.29458	0.408248
1.29458	0.544331
1.30306	0.544331
1.30306	0.408248
1.30367	0.408248
1.30367	0.544331
1.34442	0.544331
1.34442	0.408248
1.35394	0.408248
1.35394	0.272166
1.35939	0.272166
1.35939	0.408248
1.36726	0.408248
1.36726	0.272166
1.3798	0.272166
1.3798	0.408248
1.38154	0.408248
1.38154	0.544331
1.38191	0.544331
1.38191	0.680414
1.40013	0.680414
1.40013	0.816497
1.40733	0.816497
1.40733	0.680414
1.41421	0.680414
1.41421	0.544331
1.41946	0.544331
1.41946	0.408248
1.43339	0.408248
1.43339	0.544331
1.46472	0.544331
1.46472	0.680414
1.47355	0.680414
1.47355	0.544331
1.49007	0.544331
1.49007	0.408248
1.49408	0.408248
1.49408	0.272166
1.4983	0.272166
1.4983	0.408248
1.50861	0.408248
1.50861	0.544331
1.53455	0.544331
1.53455	0.680414
1.53569	0.680414
1.53569	0.816497
1.54427	0.816497
1.54427	0.952579
1.55217	0.952579
1.55217	0.816497
1.55448	0.816497
1.55448	0.680414
1.56455	0.680414
1.56455	0.544331
1.56953	0.544331
1.56953	0.680414
1.5716	0.680414
1.5716	0.544331
1.58227	0.544331
1.58227	0.408248
1.58421	0.408248
1.58421	0.272166
1.59425	0.272166
1.59425	0.136083
1.6001	0.136083
1.6001	0.272166
1.60928	0.272166
1.60928	0.408248
1.61263	0.408248
1.61263	0.272166
1.62819	0.272166
1.62819	0.136083
1.6425	0.136083
1.6425	0.272166
1.66627	0.272166
1.66627	0.136083
1.67192	0.136083
1.67192	0.
1.67585	0.
1.67585	-0.136083
1.70485	-0.136083
1.70485	0.
1.70598	0.
1.70598	-0.136083
1.71305	-0.136083
1.71305	0.
1.71709	0.
1.71709	0.136083
1.74029	0.136083
1.74029	0.272166
1.7445	0.272166
1.7445	0.136083
1.77786	0.136083
1.77786	0.
1.78191	0.
1.78191	0.136083
1.79112	0.136083
1.79112	0.
1.79312	0.
1.79312	-0.136083
1.82492	-0.136083
1.82492	0.
1.83691	0.
1.83691	0.136083
1.83839	0.136083
1.83839	0.272166
1.84958	0.272166
1.84958	0.408248
1.86093	0.408248
1.86093	0.272166
1.86105	0.272166
1.86105	0.408248
1.90639	0.408248
1.90639	0.272166
1.93216	0.272166
1.93216	0.136083
1.9326	0.136083
1.9326	0.272166
1.95238	0.272166
1.95238	0.136083
1.95611	0.136083
1.95611	0.272166
1.95681	0.272166
1.95681	0.136083
1.97172	0.136083
1.97172	0.
1.97339	0.
1.97339	-0.136083
1.97766	-0.136083
1.97766	0.
1.9917	0.
1.9917	-0.136083
1.99978	-0.136083
1.99978	-0.272166
2.0207	-0.272166
2.0207	-0.136083
2.03977	-0.136083
2.03977	0.
2.07646	0.
2.07646	-0.136083
2.08654	-0.136083
2.08654	-0.272166
2.08962	-0.272166
2.08962	-0.408248
2.107	-0.408248
2.107	-0.544331
2.11654	-0.544331
2.11654	-0.408248
2.14693	-0.408248
2.14693	-0.544331
2.16261	-0.544331
2.16261	-0.680414
2.16972	-0.680414
2.16972	-0.544331
2.17478	-0.544331
2.17478	-0.680414
2.19824	-0.680414
2.19824	-0.816497
2.21226	-0.816497
2.21226	-0.680414
2.22134	-0.680414
2.22134	-0.544331
2.23139	-0.544331
2.23139	-0.408248
2.28779	-0.408248
2.28779	-0.544331
2.30691	-0.544331
2.30691	-0.408248
2.32301	-0.408248
2.32301	-0.272166
2.32484	-0.272166
2.32484	-0.408248
2.32686	-0.408248
2.32686	-0.272166
2.32817	-0.272166
2.32817	-0.136083
2.336	-0.136083
2.336	0.
2.34808	0.
2.34808	-0.136083
2.36519	-0.136083
2.36519	-0.272166
2.36606	-0.272166
2.36606	-0.136083
2.37688	-0.136083
2.37688	-0.272166
2.41018	-0.272166
2.41018	-0.408248
2.41268	-0.408248
2.41268	-0.544331
2.42977	-0.544331
2.42977	-0.408248
2.43157	-0.408248
2.43157	-0.544331
2.44536	-0.544331
2.44536	-0.680414
2.44753	-0.680414
2.44753	-0.544331
2.46315	-0.544331
2.46315	-0.680414
2.4689	-0.680414
2.4689	-0.544331
2.47925	-0.544331
2.47925	-0.408248
2.47956	-0.408248
2.47956	-0.272166
2.48097	-0.272166
2.48097	-0.136083
2.4892	-0.136083
2.4892	0.
2.49364	0.
2.49364	0.136083
2.4953	0.136083
2.4953	0.
2.50853	0.
2.50853	0.136083
2.52156	0.136083
2.52156	0.
2.52883	0.
2.52883	0.136083
2.53124	0.136083
2.53124	0.272166
2.54149	0.272166
2.54149	0.136083
2.54824	0.136083
2.54824	0.272166
2.55301	0.272166
2.55301	0.136083
2.55496	0.136083
2.55496	0.272166
2.57131	0.272166
2.57131	0.408248
2.57931	0.408248
2.57931	0.272166
2.58124	0.272166
2.58124	0.136083
2.59762	0.136083
2.59762	0.272166
2.614	0.272166
2.614	0.136083
2.62423	0.136083
2.62423	0.272166
2.63453	0.272166
2.63453	0.408248
2.64459	0.408248
2.64459	0.544331
2.65359	0.544331
2.65359	0.408248
2.67863	0.408248
2.67863	0.544331
2.68062	0.544331
2.68062	0.680414
2.68638	0.680414
2.68638	0.544331
2.70325	0.544331
2.70325	0.408248
2.7205	0.408248
2.7205	0.272166
2.7244	0.272166
2.7244	0.408248
2.73294	0.408248
2.73294	0.544331
2.75527	0.544331
2.75527	0.680414
2.76512	0.680414
2.76512	0.816497
2.77154	0.816497
2.77154	0.952579
2.77308	0.952579
2.77308	0.816497
2.7851	0.816497
2.7851	0.680414
2.78792	0.680414
2.78792	0.816497
2.79873	0.816497
2.79873	0.680414
2.83766	0.680414
2.83766	0.816497
2.84239	0.816497
2.84239	0.680414
2.84494	0.680414
2.84494	0.816497
2.84494	0.816497
2.84494	0.680414
2.84964	0.680414
2.84964	0.816497
2.8514	0.816497
2.8514	0.952579
2.85642	0.952579
2.85642	0.816497
2.87379	0.816497
2.87379	0.680414
2.88266	0.680414
2.88266	0.816497
2.88284	0.816497
2.88284	0.680414
2.88566	0.680414
2.88566	0.816497
2.89715	0.816497
2.89715	0.952579
2.90172	0.952579
2.90172	0.816497
2.90314	0.816497
2.90314	0.680414
2.90398	0.680414
2.90398	0.544331
2.92016	0.544331
2.92016	0.408248
2.94527	0.408248
2.94527	0.272166
2.99615	0.272166
2.99615	0.408248
3.00642	0.408248
3.00642	0.272166
3.00663	0.272166
3.00663	0.136083
3.0123	0.136083
3.0123	0.
3.01269	0.
3.01269	-0.136083
3.02066	-0.136083
3.02066	-0.272166
3.04441	-0.272166
3.04441	-0.408248
3.06238	-0.408248
3.06238	-0.272166
3.07712	-0.272166
3.07712	-0.136083
3.07748	-0.136083
3.07748	0.
3.08161	0.
3.08161	0.136083
3.10183	0.136083
3.10183	0.
3.1239	0.
3.1239	0.136083
3.14387	0.136083
3.14387	0.
3.1447	0.
3.1447	0.136083
3.15043	0.136083
3.15043	0.272166
3.15604	0.272166
3.15604	0.408248
3.2022	0.408248
3.2022	0.272166
3.20935	0.272166
3.20935	0.408248
3.21356	0.408248
3.21356	0.544331
3.22169	0.544331
3.22169	0.680414
3.22489	0.680414
3.22489	0.816497
3.22867	0.816497
3.22867	0.680414
3.24072	0.680414
3.24072	0.816497
3.24111	0.816497
3.24111	0.952579
3.25228	0.952579
3.25228	0.816497
3.25973	0.816497
3.25973	0.680414
3.26247	0.680414
3.26247	0.544331
3.27344	0.544331
3.27344	0.408248
3.28009	0.408248
3.28009	0.544331
3.28879	0.544331
3.28879	0.680414
3.31955	0.680414
3.31955	0.816497
3.34221	0.816497
3.34221	0.680414
3.34925	0.680414
3.34925	0.816497
3.35936	0.816497
3.35936	0.680414
3.35987	0.680414
3.35987	0.816497
3.36198	0.816497
3.36198	0.680414
3.36417	0.680414
3.36417	0.816497
3.36516	0.816497
3.36516	0.952579
3.37062	0.952579
3.37062	0.816497
3.37952	0.816497
3.37952	0.680414
3.38901	0.680414
3.38901	0.544331
3.39458	0.544331
3.39458	0.680414
3.39566	0.680414
3.39566	0.544331
3.41171	0.544331
3.41171	0.680414
3.42129	0.680414
3.42129	0.544331
3.45585	0.544331
3.45585	0.680414
3.47306	0.680414
3.47306	0.544331
3.47471	0.544331
3.47471	0.680414
3.47964	0.680414
3.47964	0.816497
3.51194	0.816497
3.51194	0.680414
3.51781	0.680414
3.51781	0.816497
3.52149	0.816497
3.52149	0.952579
3.52343	0.952579
3.52343	0.816497
3.52914	0.816497
3.52914	0.952579
3.5329	0.952579
3.5329	0.952579
3.57428	0.952579
3.57428	0.816497
3.58312	0.816497
3.58312	0.952579
3.60174	0.952579
3.60174	0.952579
3.6062	0.952579
3.6062	0.952579
3.60745	0.952579
3.60745	0.816497
3.62046	0.816497
3.62046	0.952579
3.64346	0.952579
3.64346	0.816497
3.65795	0.816497
3.65795	0.680414
3.66188	0.680414
3.66188	0.544331
3.67001	0.544331
3.67001	0.408248
3.67739	0.408248
3.67739	0.544331
3.67966	0.544331
3.67966	0.408248
3.71652	0.408248
3.71652	0.272166
3.73299	0.272166
3.73299	0.408248
3.74248	0.408248
3.74248	0.544331
3.74464	0.544331
3.74464	0.680414
3.75239	0.680414
3.75239	0.816497
3.75876	0.816497
3.75876	0.952579
3.75948	0.952579
3.75948	0.816497
3.76359	0.816497
3.76359	0.952579
3.77256	0.952579
3.77256	0.816497
3.77724	0.816497
3.77724	0.952579
3.77871	0.952579
3.77871	0.952579
3.77981	0.952579
3.77981	0.816497
3.77985	0.816497
3.77985	0.952579
3.7839	0.952579
3.7839	0.952579
3.78486	0.952579
3.78486	0.952579
3.79775	0.952579
3.79775	0.816497
3.80247	0.816497
3.80247	0.680414
3.8085	0.680414
3.8085	0.544331
3.81528	0.544331
3.81528	0.680414
3.81878	0.680414
3.81878	0.816497
3.82401	0.816497
3.82401	0.680414
3.86098	0.680414
3.86098	0.544331
3.86852	0.544331
3.86852	0.680414
3.87652	0.680414
3.87652	0.544331
3.87816	0.544331
3.87816	0.408248
3.88465	0.408248
3.88465	0.272166
3.8847	0.272166
3.8847	0.408248
3.88599	0.408248
3.88599	0.272166
3.92606	0.272166
3.92606	0.136083
3.92789	0.136083
3.92789	0.
3.93693	0.
3.93693	-0.136083
3.94353	-0.136083
3.94353	-0.272166
3.94943	-0.272166
3.94943	-0.136083
3.95408	-0.136083
3.95408	0.
3.95607	0.
3.95607	-0.136083
3.97001	-0.136083
3.97001	-0.272166
3.98453	-0.272166
3.98453	-0.408248
3.99436	-0.408248
3.99436	-0.272166
4.01801	-0.272166
4.01801	-0.136083
4.05243	-0.136083
4.05243	-0.272166
4.06628	-0.272166
4.06628	-0.408248
4.07128	-0.408248
4.07128	-0.544331
4.07763	-0.544331
4.07763	-0.680414
4.09185	-0.680414
4.09185	-0.544331
4.11748	-0.544331
4.11748	-0.408248
4.12748	-0.408248
4.12748	-0.272166
4.13552	-0.272166
4.13552	-0.136083
4.14113	-0.136083
4.14113	-0.272166
4.16886	-0.272166
4.16886	-0.136083
4.17587	-0.136083
4.17587	-0.272166
4.18041	-0.272166
4.18041	-0.408248
4.18057	-0.408248
4.18057	-0.272166
4.20132	-0.272166
4.20132	-0.136083
4.20897	-0.136083
4.20897	0.
4.21144	0.
4.21144	0.136083
4.21335	0.136083
4.21335	0.
4.22086	0.
4.22086	-0.136083
4.22278	-0.136083
4.22278	-0.272166
4.23359	-0.272166
4.23359	-0.136083
4.2555	-0.136083
4.2555	-0.272166
4.26791	-0.272166
4.26791	-0.408248
4.26973	-0.408248
4.26973	-0.272166
4.27566	-0.272166
4.27566	-0.408248
4.27577	-0.408248
4.27577	-0.544331
4.2819	-0.544331
4.2819	-0.408248
4.28885	-0.408248
4.28885	-0.272166
4.2995	-0.272166
4.2995	-0.136083
4.31061	-0.136083
4.31061	0.
4.32488	0.
4.32488	-0.136083
4.33353	-0.136083
4.33353	-0.272166
4.33538	-0.272166
4.33538	-0.408248
4.34388	-0.408248
4.34388	-0.272166
4.34493	-0.272166
4.34493	-0.408248
4.38278	-0.408248
4.38278	-0.544331
4.39204	-0.544331
4.39204	-0.680414
4.39743	-0.680414
4.39743	-0.816497
4.44797	-0.816497
4.44797	-0.952579
4.45251	-0.952579
4.45251	-1.08866
4.45807	-1.08866
4.45807	-1.22474
4.45854	-1.22474
4.45854	-1.36083
4.49688	-1.36083
4.49688	-1.49691
4.51527	-1.49691
4.51527	-1.36083
4.53527	-1.36083
4.53527	-1.22474
4.55317	-1.22474
4.55317	-1.08866
4.55792	-1.08866
4.55792	-0.952579
4.56053	-0.952579
4.56053	-0.816497
4.56229	-0.816497
4.56229	-0.952579
4.57859	-0.952579
4.57859	-0.816497
4.58085	-0.816497
4.58085	-0.952579
4.58667	-0.952579
4.58667	-1.08866
4.59948	-1.08866
4.59948	-0.952579
4.65045	-0.952579
4.65045	-1.08866
4.66951	-1.08866
4.66951	-0.952579
4.67409	-0.952579
4.67409	-0.816497
4.68343	-0.816497
4.68343	-0.680414
4.69165	-0.680414
4.69165	-0.816497
4.70079	-0.816497
4.70079	-0.680414
4.70589	-0.680414
4.70589	-0.544331
4.7136	-0.544331
4.7136	-0.408248
4.73323	-0.408248
4.73323	-0.272166
4.74621	-0.272166
4.74621	-0.136083
4.74779	-0.136083
4.74779	0.
4.75425	0.
4.75425	-0.136083
4.7728	-0.136083
4.7728	0.
4.79857	0.
4.79857	0.136083
4.80184	0.136083
4.80184	0.272166
4.80309	0.272166
4.80309	0.136083
4.8148	0.136083
4.8148	0.272166
4.81493	0.272166
4.81493	0.136083
4.82578	0.136083
4.82578	0.
4.82976	0.
4.82976	0.136083
4.86352	0.136083
4.86352	0.
4.88372	0.
4.88372	0.136083
4.88525	0.136083
4.88525	0.
4.88976	0.
4.88976	-0.136083
4.89337	-0.136083
4.89337	-0.272166
4.90091	-0.272166
4.90091	-0.136083
4.90313	-0.136083
4.90313	-0.272166
4.90675	-0.272166
4.90675	-0.408248
4.92275	-0.408248
4.92275	-0.272166
4.93326	-0.272166
4.93326	-0.408248
4.96025	-0.408248
4.96025	-0.544331
4.9703	-0.544331
4.9703	-0.408248
4.97219	-0.408248
4.97219	-0.544331
4.98117	-0.544331
4.98117	-0.408248
4.98433	-0.408248
4.98433	-0.272166
4.99896	-0.272166
4.99896	-0.136083
5.00907	-0.136083
5.00907	-0.272166



==> tikz/SamplePaths_MMsn/lambda500.txt <==
0.000179978	-0.0442374
0.0110796	0.0884748
0.0176818	0.132712
0.0272801	0.265424
0.0323774	0.0442374
0.0357653	0.
0.0380381	0.0442374
0.0450155	-0.0884748
0.0473846	0.0442374
0.0526724	0.
0.0588184	0.132712
0.063485	0.17695
0.0678572	0.221187
0.0706189	0.0884748
0.0765476	-0.0442374
0.0800196	-0.17695
0.0842926	-0.132712
0.0859536	-0.0884748
0.0902205	-0.221187
0.0956628	-0.17695
0.10163	-0.132712
0.107218	-0.17695
0.111321	-0.0442374
0.114917	0.0884748
0.118427	-0.0442374
0.121943	-0.0884748
0.126634	0.0442374
0.134557	0.
0.137985	-0.0442374
0.142052	-0.0884748
0.146972	-0.309662
0.154196	-0.353899
0.160824	-0.398137
0.166321	-0.265424
0.170524	-0.309662
0.174623	-0.442374
0.180484	-0.486611
0.187922	-0.707798
0.193261	-0.752036
0.198236	-0.796273
0.201049	-0.663561
0.202835	-0.619324
0.204885	-0.663561
0.208292	-0.619324
0.21204	-0.398137
0.215443	-0.353899
0.217707	-0.132712
0.221514	-0.17695
0.227838	-0.221187
0.234307	-0.0884748
0.239772	-0.221187
0.247401	-0.265424
0.254745	-0.486611
0.256929	-0.265424
0.259109	-0.398137
0.268527	-0.353899
0.27883	-0.309662
0.282032	-0.442374
0.285649	-0.575086
0.288669	-0.619324
0.302168	-0.486611
0.306959	-0.353899
0.31077	-0.221187
0.314289	-0.265424
0.319953	-0.221187
0.323381	-0.17695
0.329864	-0.0442374
0.33507	-0.17695
0.33644	-0.309662
0.341514	-0.265424
0.34403	-0.0442374
0.349192	0.0884748
0.353328	-0.132712
0.35912	0.
0.363017	-0.132712
0.365063	-0.0884748
0.369122	-0.132712
0.372108	-0.17695
0.378075	-0.132712
0.382755	0.0884748
0.387194	0.132712
0.392073	0.0884748
0.395513	0.309662
0.406129	0.265424
0.411583	0.309662
0.412974	0.353899
0.416917	0.398137
0.421279	0.353899
0.422765	0.309662
0.42708	0.442374
0.431588	0.486611
0.443897	0.619324
0.445346	0.486611
0.449756	0.530849
0.458727	0.575086
0.462988	0.442374
0.469568	0.398137
0.475151	0.265424
0.479602	0.309662
0.484654	0.353899
0.492401	0.309662
0.494853	0.17695
0.502446	0.132712
0.507646	0.265424
0.512482	0.398137
0.51814	0.17695
0.52153	0.221187
0.527274	0.0884748
0.530579	0.221187
0.53439	0.265424
0.538125	0.221187
0.54423	0.442374
0.553578	0.663561
0.560104	0.442374
0.561983	0.398137
0.56739	0.353899
0.572406	0.398137
0.576711	0.353899
0.583079	0.398137
0.586343	0.353899
0.589209	0.309662
0.590108	0.0884748
0.59822	0.0442374
0.602161	0.265424
0.606892	0.309662
0.610152	0.442374
0.613722	0.398137
0.61986	0.353899
0.629578	0.398137
0.639485	0.442374
0.645589	0.398137
0.653105	0.619324
0.655784	0.663561
0.662403	0.796273
0.666272	0.928985
0.672271	0.884748
0.675434	1.01746
0.680364	0.796273
0.686913	0.752036
0.689246	0.796273
0.694762	0.928985
0.698808	0.928985
0.703198	0.973223
0.706933	0.928985
0.712674	0.884748
0.71949	0.928985
0.72215	0.973223
0.726681	1.01746
0.729793	1.01746
0.735906	0.928985
0.741589	0.973223
0.74638	0.928985
0.748905	0.973223
0.754443	1.01746
0.763857	0.973223
0.775707	0.928985
0.780558	0.973223
0.784555	1.01746
0.78933	0.884748
0.794751	0.928985
0.800634	1.01746
0.804197	1.01746
0.80756	1.01746
0.814317	0.884748
0.819124	0.973223
0.822605	0.928985
0.826974	0.884748
0.831732	0.840511
0.834017	0.707798
0.837434	0.752036
0.840361	0.707798
0.84405	0.663561
0.847388	0.796273
0.854353	0.840511
0.862418	0.796273
0.865726	0.752036
0.870291	0.619324
0.87478	0.663561
0.881835	0.707798
0.88707	0.840511
0.891953	0.884748
0.897445	1.01746
0.900344	0.884748
0.90274	0.752036
0.906915	0.707798
0.912162	0.840511
0.916317	0.619324
0.921705	0.575086
0.926715	0.619324
0.932656	0.575086
0.938674	0.619324
0.94145	0.575086
0.949568	0.530849
0.957393	0.486611
0.961599	0.442374
0.967006	0.486611
0.973623	0.353899
0.980278	0.221187
0.985184	0.353899
0.992711	0.309662
0.995618	0.442374
1.00242	0.575086
1.00614	0.530849
1.01103	0.486611
1.01606	0.619324
1.02473	0.752036
1.02864	0.884748
1.034	0.928985
1.03977	0.884748
1.04329	0.928985
1.05017	0.884748
1.05975	0.840511
1.06459	0.707798
1.06816	0.752036
1.07376	0.796273
1.07789	0.663561
1.08433	0.707798
1.08799	0.752036
1.09162	0.796273
1.09318	0.840511
1.1027	0.707798
1.10468	0.663561
1.10805	0.796273
1.11517	0.752036
1.11973	0.884748
1.1239	0.928985
1.13196	0.884748
1.1373	0.840511
1.14567	0.796273
1.15312	0.752036
1.15751	0.796273
1.16121	0.752036
1.16539	0.707798
1.17115	0.663561
1.17773	0.707798
1.18172	0.663561
1.18689	0.707798
1.19267	0.752036
1.20436	0.707798
1.20929	0.840511
1.21346	0.796273
1.21788	0.928985
1.22287	0.796273
1.22516	0.752036
1.23682	0.619324
1.24231	0.752036
1.245	0.796273
1.24918	0.663561
1.25521	0.530849
1.2585	0.398137
1.26184	0.353899
1.26865	0.398137
1.27218	0.442374
1.27693	0.398137
1.28401	0.353899
1.28665	0.398137
1.28836	0.442374
1.29578	0.575086
1.30669	0.530849
1.31207	0.486611
1.3187	0.530849
1.32334	0.486611
1.32504	0.265424
1.32972	0.486611
1.33371	0.442374
1.33702	0.398137
1.34132	0.530849
1.34428	0.575086
1.35356	0.619324
1.36033	0.575086
1.366	0.619324
1.36857	0.663561
1.37069	0.796273
1.37286	0.840511
1.37733	0.796273
1.38445	0.840511
1.3913	0.796273
1.39484	0.752036
1.39776	0.619324
1.40207	0.398137
1.40551	0.442374
1.41037	0.398137
1.41736	0.442374
1.42065	0.309662
1.42677	0.265424
1.43077	0.221187
1.43837	0.0884748
1.44162	0.132712
1.44532	0.17695
1.45582	0.221187
1.46138	0.0884748
1.46682	0.309662
1.47027	0.353899
1.47546	0.486611
1.48106	0.530849
1.48652	0.486611
1.49362	0.442374
1.501	0.221187
1.50805	0.353899
1.5125	0.486611
1.51507	0.530849
1.51868	0.486611
1.52156	0.530849
1.52961	0.752036
1.53545	0.619324
1.5384	0.575086
1.54271	0.619324
1.54493	0.752036
1.55281	0.707798
1.56346	0.928985
1.57719	0.928985
1.57903	0.973223
1.58824	0.928985
1.59551	0.796273
1.60131	0.840511
1.60568	0.707798
1.60783	0.663561
1.61177	0.530849
1.61343	0.575086
1.61957	0.619324
1.62242	0.663561
1.62848	0.619324
1.63829	0.663561
1.6412	0.619324
1.64634	0.486611
1.65181	0.619324
1.6539	0.663561
1.65698	0.619324
1.66361	0.752036
1.66612	0.796273
1.6719	0.928985
1.67798	1.01746
1.68211	0.973223
1.6852	1.01746
1.6889	1.01746
1.69361	1.01746
1.69606	0.928985
1.69801	0.884748
1.70103	1.01746
1.70598	0.973223
1.70875	0.973223
1.7135	0.973223
1.71885	0.840511
1.72454	0.796273
1.73016	0.928985
1.73475	0.973223
1.73942	1.01746
1.74622	0.973223
1.7488	1.01746
1.75338	0.884748
1.75699	0.928985
1.75809	0.884748
1.76701	0.840511
1.77288	0.707798
1.77723	0.486611
1.7824	0.619324
1.78917	0.575086
1.79343	0.530849
1.79839	0.663561
1.80405	0.796273
1.8068	0.663561
1.80966	0.619324
1.8134	0.575086
1.81909	0.619324
1.82104	0.575086
1.8257	0.530849
1.8296	0.486611
1.83127	0.530849
1.83777	0.663561
1.84328	0.530849
1.85102	0.486611
1.85579	0.442374
1.85811	0.398137
1.86247	0.17695
1.86887	0.132712
1.87672	0.17695
1.88163	0.132712
1.8868	0.17695
1.89212	0.132712
1.894	0.17695
1.89867	0.132712
1.90755	0.0884748
1.92007	0.221187
1.92258	0.265424
1.92935	0.132712
1.9355	0.17695
1.94171	0.132712
1.9482	0.
1.95616	0.132712
1.96031	0.17695
1.96442	-0.0442374
1.9674	0.
1.97672	0.132712
1.98329	0.0884748
1.98866	0.132712
1.99319	0.17695
1.996	0.221187
2.0013	0.17695
2.00578	0.132712
2.01164	0.0884748
2.01578	0.132712
2.02498	0.17695
2.02932	0.309662
2.03352	0.442374
2.03531	0.221187
2.04322	0.17695
2.04556	0.221187
2.04929	0.353899
2.05384	0.221187
2.06613	0.265424
2.06886	0.221187
2.07187	0.17695
2.07626	0.132712
2.08179	0.265424
2.08459	0.132712
2.08577	0.
2.09613	-0.221187
2.0977	-0.265424
2.10104	-0.309662
2.10836	-0.265424
2.11298	-0.398137
2.11621	-0.442374
2.12385	-0.398137
2.12932	-0.442374
2.13633	-0.486611
2.14289	-0.530849
2.15021	-0.486611
2.15406	-0.530849
2.16025	-0.575086
2.16794	-0.442374
2.17582	-0.486611
2.18064	-0.442374
2.18323	-0.486611
2.19323	-0.353899
2.19579	-0.221187
2.20093	-0.0884748
2.20368	0.132712
2.20757	0.
2.21038	0.0442374
2.21205	0.0884748
2.21539	0.221187
2.22015	0.353899
2.22535	0.398137
2.2287	0.265424
2.23133	0.0442374
2.23475	0.0884748
2.23593	0.0442374
2.23832	0.
2.23993	-0.221187
2.24269	-0.442374
2.24596	-0.575086
2.24883	-0.530849
2.25176	-0.752036
2.2574	-0.707798
2.26255	-0.663561
2.26627	-0.707798
2.27206	-0.663561
2.27513	-0.442374
2.27869	-0.486611
2.28535	-0.530849
2.28875	-0.663561
2.29475	-0.530849
2.29904	-0.486611
2.30235	-0.530849
2.30604	-0.486611
2.31226	-0.530849
2.31942	-0.575086
2.32589	-0.707798
2.33411	-0.752036
2.33776	-0.796273
2.34231	-0.663561
2.34401	-0.796273
2.36064	-0.928985
2.36539	-0.884748
2.37129	-0.752036
2.37585	-0.707798
2.38473	-0.752036
2.38724	-0.884748
2.38994	-0.928985
2.39069	-0.973223
2.39754	-0.928985
2.39984	-0.707798
2.40292	-0.752036
2.40481	-0.619324
2.41437	-0.663561
2.42183	-0.530849
2.4283	-0.575086
2.43198	-0.530849
2.4378	-0.575086
2.44632	-0.530849
2.45622	-0.575086
2.4598	-0.619324
2.46705	-0.575086
2.47032	-0.530849
2.47239	-0.663561
2.47533	-0.619324
2.47831	-0.752036
2.48284	-0.707798
2.48528	-0.663561
2.48899	-0.707798
2.49676	-0.840511
2.50613	-0.884748
2.51175	-1.01746
2.51671	-0.973223
2.52459	-1.10593
2.53024	-1.32712
2.53428	-1.37136
2.53756	-1.32712
2.54386	-1.37136
2.55204	-1.15017
2.55914	-1.19441
2.56518	-1.4156
2.56898	-1.54831
2.57601	-1.68102
2.58168	-1.54831
2.58674	-1.50407
2.59636	-1.45983
2.60132	-1.32712
2.61102	-1.28288
2.61429	-1.32712
2.62073	-1.28288
2.62352	-1.32712
2.6288	-1.37136
2.63172	-1.32712
2.63872	-1.28288
2.64071	-1.32712
2.64919	-1.28288
2.65615	-1.23865
2.66332	-1.37136
2.67052	-1.32712
2.67836	-1.45983
2.68381	-1.4156
2.69261	-1.45983
2.7071	-1.50407
2.71061	-1.45983
2.71459	-1.32712
2.7192	-1.37136
2.72171	-1.4156
2.72404	-1.45983
2.73358	-1.4156
2.73858	-1.37136
2.74273	-1.32712
2.74701	-1.28288
2.75311	-1.32712
2.75932	-1.28288
2.76054	-1.15017
2.76456	-1.10593
2.7683	-1.0617
2.7721	-1.10593
2.77738	-1.15017
2.78354	-1.28288
2.78698	-1.4156
2.79176	-1.54831
2.7953	-1.59255
2.79851	-1.54831
2.80192	-1.50407
2.80902	-1.63678
2.81121	-1.7695
2.81743	-1.72526
2.82047	-1.7695
2.82428	-1.90221
2.82885	-1.7695
2.83555	-1.81373
2.84439	-1.85797
2.84745	-1.90221
2.85166	-1.85797
2.85788	-1.72526
2.86199	-1.7695
2.86501	-1.63678
2.86789	-1.7695
2.87464	-1.72526
2.87749	-1.59255
2.88066	-1.72526
2.88311	-1.85797
2.88421	-1.99068
2.89126	-2.03492
2.89567	-2.16763
2.89955	-2.21187
2.90406	-2.07916
2.90697	-2.12339
2.91245	-2.16763
2.91957	-1.94645
2.92442	-1.90221
2.93147	-1.94645
2.93511	-1.72526
2.93819	-1.68102
2.94367	-1.54831
2.94862	-1.4156
2.95618	-1.54831
2.96813	-1.50407
2.97071	-1.37136
2.97753	-1.23865
2.98089	-1.19441
2.9859	-1.15017
2.99173	-1.10593
2.99507	-1.0617
2.99902	-1.10593
3.00385	-1.0617
3.01402	-1.01746
3.02202	-1.0617
3.02774	-1.01746
3.03141	-0.884748
3.03315	-0.928985
3.03744	-1.0617
3.04178	-1.01746
3.04312	-1.0617
3.04644	-1.28288
3.05285	-1.23865
3.05562	-1.19441
3.05903	-1.15017
3.06283	-1.19441
3.06717	-1.32712
3.07341	-1.19441
3.07547	-1.0617
3.07798	-1.10593
3.08218	-1.15017
3.08643	-1.19441
3.09203	-1.15017
3.0959	-1.01746
3.0977	-0.884748
3.10103	-0.928985
3.10276	-0.884748
3.1104	-0.928985
3.11897	-0.884748
3.12245	-1.01746
3.12924	-1.15017
3.13217	-1.19441
3.13645	-1.15017
3.14143	-1.10593
3.1476	-1.0617
3.15173	-1.01746
3.15546	-0.973223
3.15896	-1.01746
3.16444	-1.0617
3.16922	-1.01746
3.1744	-0.973223
3.17811	-1.10593
3.1833	-1.0617
3.18756	-1.01746
3.19354	-0.973223
3.19696	-1.01746
3.20531	-0.973223
3.21044	-1.10593
3.21618	-1.15017
3.21883	-1.01746
3.22144	-1.0617
3.22581	-0.928985
3.23027	-0.884748
3.23564	-1.01746
3.24404	-0.973223
3.24712	-1.01746
3.25074	-0.973223
3.25399	-0.928985
3.25449	-0.973223
3.26194	-1.10593
3.26761	-1.15017
3.27352	-1.19441
3.28271	-1.32712
3.28622	-1.45983
3.29272	-1.59255
3.2999	-1.63678
3.30572	-1.68102
3.30851	-1.72526
3.31095	-1.7695
3.31947	-1.72526
3.32342	-1.7695
3.32805	-1.81373
3.33127	-1.85797
3.33487	-1.81373
3.34358	-1.7695
3.3511	-1.63678
3.354	-1.59255
3.3554	-1.63678
3.35797	-1.4156
3.36473	-1.37136
3.37397	-1.4156
3.38236	-1.28288
3.38992	-1.32712
3.39623	-1.28288
3.39904	-1.32712
3.40129	-1.28288
3.40362	-1.23865
3.40888	-1.28288
3.41472	-1.23865
3.41919	-1.10593
3.42213	-1.15017
3.43047	-1.19441
3.43437	-1.23865
3.44149	-1.28288
3.44445	-1.32712
3.4506	-1.10593
3.45337	-0.884748
3.45676	-1.01746
3.46061	-0.884748
3.46535	-0.928985
3.47455	-0.973223
3.48168	-1.01746
3.48771	-0.973223
3.49112	-1.01746
3.49951	-0.973223
3.50264	-0.928985
3.50805	-1.0617
3.51347	-1.10593
3.519	-1.15017
3.52235	-1.01746
3.53398	-0.973223
3.53749	-0.840511
3.54586	-0.796273
3.55219	-0.752036
3.55372	-0.973223
3.56185	-0.752036
3.56345	-0.796273
3.5678	-0.840511
3.57351	-0.796273
3.57624	-0.840511
3.58006	-0.707798
3.58835	-0.752036
3.59124	-0.796273
3.59609	-0.663561
3.60123	-0.707798
3.6083	-0.486611
3.61245	-0.619324
3.61436	-0.752036
3.62135	-0.796273
3.62574	-0.575086
3.62908	-0.707798
3.63144	-0.752036
3.63678	-0.796273
3.6431	-0.840511
3.64618	-0.619324
3.65188	-0.663561
3.65589	-0.707798
3.66693	-0.752036
3.67217	-0.884748
3.67987	-0.840511
3.68583	-0.707798
3.69157	-0.663561
3.69423	-0.707798
3.69787	-0.663561
3.70043	-0.619324
3.70408	-0.663561
3.70976	-0.619324
3.71197	-0.575086
3.71779	-0.442374
3.72323	-0.486611
3.72537	-0.265424
3.73122	-0.309662
3.73425	-0.353899
3.73976	-0.309662
3.74745	-0.353899
3.75197	-0.486611
3.75733	-0.442374
3.76111	-0.486611
3.76879	-0.442374
3.77316	-0.486611
3.77744	-0.442374
3.78047	-0.398137
3.78271	-0.530849
3.78574	-0.575086
3.78881	-0.707798
3.7926	-0.575086
3.79883	-0.530849
3.80377	-0.486611
3.81223	-0.442374
3.81424	-0.486611
3.81742	-0.707798
3.821	-0.752036
3.82357	-0.707798
3.82678	-0.663561
3.82992	-0.530849
3.8374	-0.398137
3.84554	-0.17695
3.85445	0.0442374
3.85535	0.0884748
3.8587	0.132712
3.86603	0.17695
3.87064	0.309662
3.87423	0.353899
3.87941	0.221187
3.88536	0.17695
3.89465	0.132712
3.90236	0.17695
3.90593	0.221187
3.91844	0.17695
3.9213	0.221187
3.92988	0.265424
3.93736	0.221187
3.94083	0.17695
3.9465	0.0442374
3.95238	0.
3.9591	0.132712
3.96276	0.0884748
3.97291	0.132712
3.97573	-0.0884748
3.97814	-0.221187
3.98267	-0.265424
3.98707	-0.221187
3.99088	-0.17695
3.99718	-0.0442374
4.0014	0.
4.00813	0.132712
4.0175	0.
4.0219	0.0442374
4.02383	-0.0884748
4.02857	-0.132712
4.03578	-0.17695
4.04027	-0.132712
4.04259	0.
4.04888	0.0442374
4.0513	0.0884748
4.05868	0.132712
4.06329	0.
4.06533	-0.132712
4.06813	-0.0884748
4.07256	-0.0442374
4.07699	0.
4.08488	-0.0442374
4.08717	-0.0884748
4.0922	-0.0442374
4.10087	-0.0884748
4.11135	-0.132712
4.11581	0.
4.12291	-0.0442374
4.12507	0.
4.12844	0.0442374
4.13622	-0.0884748
4.14238	-0.221187
4.1537	-0.17695
4.16127	-0.309662
4.16807	-0.265424
4.17475	-0.221187
4.18098	-0.353899
4.18891	-0.309662
4.19746	-0.265424
4.20404	-0.309662
4.21054	-0.353899
4.21251	-0.221187
4.21574	-0.0884748
4.2192	-0.0442374
4.22191	0.
4.22418	-0.0442374
4.22573	0.
4.23122	-0.132712
4.23836	-0.0884748
4.24157	-0.221187
4.24687	-0.0884748
4.25256	-0.132712
4.25603	-0.353899
4.26376	-0.486611
4.26689	-0.353899
4.27002	-0.398137
4.27707	-0.442374
4.28204	-0.486611
4.28899	-0.530849
4.29414	-0.663561
4.29778	-0.619324
4.30268	-0.575086
4.30484	-0.530849
4.31009	-0.486611
4.31661	-0.353899
4.31873	-0.309662
4.32351	-0.265424
4.32922	-0.398137
4.33659	-0.442374
4.33955	-0.486611
4.34153	-0.442374
4.34664	-0.575086
4.35035	-0.619324
4.35236	-0.752036
4.3561	-0.619324
4.36699	-0.575086
4.3729	-0.353899
4.37693	-0.486611
4.3815	-0.619324
4.38327	-0.486611
4.38808	-0.442374
4.39352	-0.309662
4.39761	-0.265424
4.40869	-0.132712
4.41449	-0.0884748
4.42	-0.0442374
4.42468	0.
4.42632	-0.0442374
4.42928	0.
4.43302	0.0442374
4.43656	-0.0884748
4.43944	-0.132712
4.44474	-0.265424
4.45345	-0.309662
4.45755	-0.353899
4.46267	-0.309662
4.47102	-0.265424
4.47503	-0.221187
4.4765	-0.265424
4.4829	-0.132712
4.48754	0.
4.4943	0.132712
4.49743	0.17695
4.50335	0.0442374
4.51024	0.0884748
4.51547	0.0442374
4.52294	0.
4.52771	-0.0442374
4.53093	-0.0884748
4.5338	-0.132712
4.54019	-0.0884748
4.54876	-0.0442374
4.56005	-0.0884748
4.56311	-0.221187
4.56835	-0.265424
4.57025	-0.221187
4.57194	-0.0884748
4.57485	-0.132712
4.58042	0.
4.58498	-0.0442374
4.5889	0.0884748
4.59106	0.221187
4.59604	0.353899
4.59922	0.398137
4.61129	0.353899
4.6148	0.398137
4.62136	0.530849
4.62803	0.663561
4.63103	0.707798
4.63479	0.752036
4.64255	0.796273
4.64637	0.840511
4.6509	0.884748
4.65325	0.840511
4.66111	0.884748
4.66389	0.752036
4.66875	0.619324
4.67454	0.398137
4.68441	0.265424
4.68709	0.309662
4.69141	0.0884748
4.69393	0.0442374
4.70017	0.0884748
4.70276	0.0442374
4.70999	-0.0884748
4.7157	-0.0442374
4.71973	0.
4.72342	0.0442374
4.72667	0.0884748
4.73842	0.132712
4.74483	0.
4.75054	-0.0442374
4.75438	-0.17695
4.76059	-0.132712
4.76577	-0.353899
4.77161	-0.486611
4.77412	-0.530849
4.77885	-0.309662
4.78597	-0.442374
4.7887	-0.575086
4.79189	-0.619324
4.79738	-0.663561
4.80034	-0.707798
4.80291	-0.575086
4.807	-0.530849
4.81096	-0.575086
4.81386	-0.530849
4.81925	-0.575086
4.82367	-0.442374
4.82953	-0.486611
4.8334	-0.619324
4.83826	-0.575086
4.84817	-0.442374
4.8559	-0.309662
4.85903	-0.353899
4.86275	-0.486611
4.86703	-0.442374
4.87081	-0.486611
4.8749	-0.530849
4.87762	-0.398137
4.88221	-0.353899
4.88745	-0.221187
4.89016	-0.17695
4.89873	-0.132712
4.90269	-0.265424
4.90481	-0.132712
4.91632	0.
4.91914	-0.0442374
4.92115	0.17695
4.92392	0.221187
4.93169	0.353899
4.93901	0.398137
4.94358	0.265424
4.94974	0.132712
4.9541	0.0884748
4.95875	0.132712
4.96421	0.17695
4.96862	0.0442374
4.97538	-0.0884748
4.97917	-0.132712
4.98596	-0.265424
4.9939	-0.221187



==> tikz/SamplePaths_diffusion/sample_path_R100.txt <==
0.	0.
0.00328492	0.
0.00328492	0.09759
0.00426965	0.09759
0.00426965	0.19518
0.0248296	0.19518
0.0248296	0.09759
0.0405727	0.09759
0.0405727	0.19518
0.0461441	0.19518
0.0461441	0.29277
0.0527161	0.29277
0.0527161	0.19518
0.0662226	0.19518
0.0662226	0.09759
0.0798437	0.09759
0.0798437	0.19518
0.0831158	0.19518
0.0831158	0.29277
0.0936409	0.29277
0.0936409	0.39036
0.100013	0.39036
0.100013	0.48795
0.100358	0.48795
0.100358	0.58554
0.10077	0.58554
0.10077	0.68313
0.103514	0.68313
0.103514	0.58554
0.104116	0.58554
0.104116	0.68313
0.105789	0.68313
0.105789	0.58554
0.106212	0.58554
0.106212	0.48795
0.119664	0.48795
0.119664	0.58554
0.122387	0.58554
0.122387	0.68313
0.124411	0.68313
0.124411	0.58554
0.125794	0.58554
0.125794	0.48795
0.128525	0.48795
0.128525	0.58554
0.13567	0.58554
0.13567	0.68313
0.140123	0.68313
0.140123	0.58554
0.141729	0.58554
0.141729	0.68313
0.143806	0.68313
0.143806	0.78072
0.153856	0.78072
0.153856	0.87831
0.156245	0.87831
0.156245	0.9759
0.164142	0.9759
0.164142	1.07349
0.171886	1.07349
0.171886	1.17108
0.175456	1.17108
0.175456	1.07349
0.176831	1.07349
0.176831	1.17108
0.179592	1.17108
0.179592	1.26867
0.18277	1.26867
0.18277	1.17108
0.191079	1.17108
0.191079	1.07349
0.205222	1.07349
0.205222	1.17108
0.20953	1.17108
0.20953	1.26867
0.214831	1.26867
0.214831	1.36626
0.217956	1.36626
0.217956	1.26867
0.219901	1.26867
0.219901	1.36626
0.221229	1.36626
0.221229	1.46385
0.223189	1.46385
0.223189	1.56144
0.2369	1.56144
0.2369	1.65903
0.237452	1.65903
0.237452	1.75662
0.242317	1.75662
0.242317	1.65903
0.245908	1.65903
0.245908	1.56144
0.248557	1.56144
0.248557	1.65903
0.252258	1.65903
0.252258	1.75662
0.25526	1.75662
0.25526	1.65903
0.255976	1.65903
0.255976	1.56144
0.258296	1.56144
0.258296	1.65903
0.258635	1.65903
0.258635	1.56144
0.262995	1.56144
0.262995	1.65903
0.27121	1.65903
0.27121	1.75662
0.271651	1.75662
0.271651	1.65903
0.280146	1.65903
0.280146	1.56144
0.280941	1.56144
0.280941	1.65903
0.282019	1.65903
0.282019	1.75662
0.282714	1.75662
0.282714	1.65903
0.285875	1.65903
0.285875	1.56144
0.289586	1.56144
0.289586	1.65903
0.300273	1.65903
0.300273	1.56144
0.307333	1.56144
0.307333	1.46385
0.309244	1.46385
0.309244	1.56144
0.309659	1.56144
0.309659	1.46385
0.309852	1.46385
0.309852	1.56144
0.316615	1.56144
0.316615	1.46385
0.324052	1.46385
0.324052	1.36626
0.324787	1.36626
0.324787	1.26867
0.32944	1.26867
0.32944	1.36626
0.331414	1.36626
0.331414	1.26867
0.337348	1.26867
0.337348	1.36626
0.360699	1.36626
0.360699	1.26867
0.366876	1.26867
0.366876	1.17108
0.375282	1.17108
0.375282	1.07349
0.378683	1.07349
0.378683	1.17108
0.385729	1.17108
0.385729	1.26867
0.38588	1.26867
0.38588	1.36626
0.386803	1.36626
0.386803	1.26867
0.390196	1.26867
0.390196	1.17108
0.394167	1.17108
0.394167	1.26867
0.396805	1.26867
0.396805	1.17108
0.398607	1.17108
0.398607	1.07349
0.40216	1.07349
0.40216	1.17108
0.402396	1.17108
0.402396	1.26867
0.402666	1.26867
0.402666	1.36626
0.405303	1.36626
0.405303	1.46385
0.412094	1.46385
0.412094	1.36626
0.414153	1.36626
0.414153	1.46385
0.415568	1.46385
0.415568	1.36626
0.422212	1.36626
0.422212	1.26867
0.423963	1.26867
0.423963	1.17108
0.436535	1.17108
0.436535	1.26867
0.442382	1.26867
0.442382	1.36626
0.45244	1.36626
0.45244	1.26867
0.45657	1.26867
0.45657	1.36626
0.457014	1.36626
0.457014	1.26867
0.459268	1.26867
0.459268	1.17108
0.460778	1.17108
0.460778	1.26867
0.465315	1.26867
0.465315	1.17108
0.475646	1.17108
0.475646	1.26867
0.47738	1.26867
0.47738	1.17108
0.479634	1.17108
0.479634	1.07349
0.482522	1.07349
0.482522	1.17108
0.489409	1.17108
0.489409	1.07349
0.497338	1.07349
0.497338	1.17108
0.497614	1.17108
0.497614	1.26867
0.503797	1.26867
0.503797	1.36626
0.504185	1.36626
0.504185	1.26867
0.514051	1.26867
0.514051	1.36626
0.514815	1.36626
0.514815	1.26867
0.517057	1.26867
0.517057	1.17108
0.518994	1.17108
0.518994	1.07349
0.525246	1.07349
0.525246	1.17108
0.527938	1.17108
0.527938	1.07349
0.531588	1.07349
0.531588	1.17108
0.534885	1.17108
0.534885	1.26867
0.536064	1.26867
0.536064	1.17108
0.536915	1.17108
0.536915	1.07349
0.541368	1.07349
0.541368	0.9759
0.555714	0.9759
0.555714	1.07349
0.56129	1.07349
0.56129	1.17108
0.587928	1.17108
0.587928	1.07349
0.594447	1.07349
0.594447	1.17108
0.594603	1.17108
0.594603	1.26867
0.595863	1.26867
0.595863	1.17108
0.600156	1.17108
0.600156	1.26867
0.608787	1.26867
0.608787	1.17108
0.613669	1.17108
0.613669	1.07349
0.618014	1.07349
0.618014	0.9759
0.630272	0.9759
0.630272	0.87831
0.647775	0.87831
0.647775	0.9759
0.64816	0.9759
0.64816	0.87831
0.650747	0.87831
0.650747	0.78072
0.65271	0.78072
0.65271	0.87831
0.656319	0.87831
0.656319	0.78072
0.657	0.78072
0.657	0.68313
0.659464	0.68313
0.659464	0.78072
0.660405	0.78072
0.660405	0.87831
0.667976	0.87831
0.667976	0.9759
0.669977	0.9759
0.669977	1.07349
0.673635	1.07349
0.673635	0.9759
0.677251	0.9759
0.677251	1.07349
0.682916	1.07349
0.682916	1.17108
0.684686	1.17108
0.684686	1.07349
0.689359	1.07349
0.689359	1.17108
0.690522	1.17108
0.690522	1.07349
0.698309	1.07349
0.698309	0.9759
0.702659	0.9759
0.702659	1.07349
0.704191	1.07349
0.704191	0.9759
0.717652	0.9759
0.717652	1.07349
0.717675	1.07349
0.717675	1.17108
0.719202	1.17108
0.719202	1.07349
0.719357	1.07349
0.719357	1.17108
0.723079	1.17108
0.723079	1.07349
0.72461	1.07349
0.72461	0.9759
0.726168	0.9759
0.726168	1.07349
0.726721	1.07349
0.726721	0.9759
0.733645	0.9759
0.733645	1.07349
0.738245	1.07349
0.738245	0.9759
0.748144	0.9759
0.748144	1.07349
0.752054	1.07349
0.752054	1.17108
0.753876	1.17108
0.753876	1.26867
0.761802	1.26867
0.761802	1.36626
0.762476	1.36626
0.762476	1.26867
0.763205	1.26867
0.763205	1.36626
0.765379	1.36626
0.765379	1.26867
0.76601	1.26867
0.76601	1.36626
0.766826	1.36626
0.766826	1.26867
0.770804	1.26867
0.770804	1.36626
0.779222	1.36626
0.779222	1.26867
0.784448	1.26867
0.784448	1.36626
0.786339	1.36626
0.786339	1.46385
0.78766	1.46385
0.78766	1.36626
0.789586	1.36626
0.789586	1.46385
0.795771	1.46385
0.795771	1.56144
0.796474	1.56144
0.796474	1.65903
0.80299	1.65903
0.80299	1.56144
0.819107	1.56144
0.819107	1.46385
0.834545	1.46385
0.834545	1.36626
0.848676	1.36626
0.848676	1.46385
0.856046	1.46385
0.856046	1.36626
0.864981	1.36626
0.864981	1.26867
0.866032	1.26867
0.866032	1.17108
0.86854	1.17108
0.86854	1.07349
0.881146	1.07349
0.881146	0.9759
0.881835	0.9759
0.881835	0.87831
0.882919	0.87831
0.882919	0.9759
0.883487	0.9759
0.883487	1.07349
0.884061	1.07349
0.884061	1.17108
0.893912	1.17108
0.893912	1.26867
0.902499	1.26867
0.902499	1.36626
0.903764	1.36626
0.903764	1.26867
0.909073	1.26867
0.909073	1.17108
0.919831	1.17108
0.919831	1.07349
0.92567	1.07349
0.92567	0.9759
0.928147	0.9759
0.928147	1.07349
0.931378	1.07349
0.931378	1.17108
0.932646	1.17108
0.932646	1.07349
0.933367	1.07349
0.933367	0.9759
0.935612	0.9759
0.935612	1.07349
0.943773	1.07349
0.943773	0.9759
0.94941	0.9759
0.94941	1.07349
0.950379	1.07349
0.950379	0.9759
0.953739	0.9759
0.953739	0.87831
0.954722	0.87831
0.954722	0.9759
0.957665	0.9759
0.957665	1.07349
0.959656	1.07349
0.959656	0.9759
0.966944	0.9759
0.966944	0.87831
0.976261	0.87831
0.976261	0.78072
0.980254	0.78072
0.980254	0.68313
0.984955	0.68313
0.984955	0.58554
0.989763	0.58554
0.989763	0.68313
0.999779	0.68313
0.999779	0.78072
1.00032	0.78072
1.00032	0.68313
1.01186	0.68313
1.01186	0.58554
1.01685	0.58554
1.01685	0.48795
1.02526	0.48795
1.02526	0.58554
1.02666	0.58554
1.02666	0.48795
1.02679	0.48795
1.02679	0.58554
1.03029	0.58554
1.03029	0.68313
1.03287	0.68313
1.03287	0.78072
1.03346	0.78072
1.03346	0.87831
1.03428	0.87831
1.03428	0.78072
1.03799	0.78072
1.03799	0.87831
1.04393	0.87831
1.04393	0.78072
1.04632	0.78072
1.04632	0.68313
1.05236	0.68313
1.05236	0.58554
1.0572	0.58554
1.0572	0.48795
1.05761	0.48795
1.05761	0.39036
1.05781	0.39036
1.05781	0.29277
1.0607	0.29277
1.0607	0.19518
1.06402	0.19518
1.06402	0.29277
1.0642	0.29277
1.0642	0.39036
1.06578	0.39036
1.06578	0.48795
1.06741	0.48795
1.06741	0.39036
1.07802	0.39036
1.07802	0.29277
1.08563	0.29277
1.08563	0.39036
1.08674	0.39036
1.08674	0.48795
1.088	0.48795
1.088	0.58554
1.09252	0.58554
1.09252	0.68313
1.09457	0.68313
1.09457	0.58554
1.09492	0.58554
1.09492	0.68313
1.10814	0.68313
1.10814	0.58554
1.11325	0.58554
1.11325	0.68313
1.11455	0.68313
1.11455	0.78072
1.13429	0.78072
1.13429	0.68313
1.13581	0.68313
1.13581	0.58554
1.13659	0.58554
1.13659	0.68313
1.16389	0.68313
1.16389	0.78072
1.16542	0.78072
1.16542	0.87831
1.1696	0.87831
1.1696	0.78072
1.17719	0.78072
1.17719	0.87831
1.18018	0.87831
1.18018	0.9759
1.19132	0.9759
1.19132	0.87831
1.19241	0.87831
1.19241	0.9759
1.20353	0.9759
1.20353	1.07349
1.21248	1.07349
1.21248	1.17108
1.21486	1.17108
1.21486	1.07349
1.21844	1.07349
1.21844	1.17108
1.22072	1.17108
1.22072	1.07349
1.23288	1.07349
1.23288	0.9759
1.24133	0.9759
1.24133	1.07349
1.24444	1.07349
1.24444	1.17108
1.2493	1.17108
1.2493	1.26867
1.25132	1.26867
1.25132	1.36626
1.27469	1.36626
1.27469	1.26867
1.2774	1.26867
1.2774	1.36626
1.28002	1.36626
1.28002	1.46385
1.28104	1.46385
1.28104	1.36626
1.28513	1.36626
1.28513	1.46385
1.29013	1.46385
1.29013	1.36626
1.29114	1.36626
1.29114	1.46385
1.29465	1.46385
1.29465	1.56144
1.29666	1.56144
1.29666	1.46385
1.30586	1.46385
1.30586	1.56144
1.3191	1.56144
1.3191	1.65903
1.32482	1.65903
1.32482	1.75662
1.32503	1.75662
1.32503	1.85421
1.32791	1.85421
1.32791	1.75662
1.33672	1.75662
1.33672	1.65903
1.34354	1.65903
1.34354	1.75662
1.34524	1.75662
1.34524	1.85421
1.34684	1.85421
1.34684	1.75662
1.34967	1.75662
1.34967	1.65903
1.35706	1.65903
1.35706	1.75662
1.35852	1.75662
1.35852	1.85421
1.36157	1.85421
1.36157	1.75662
1.37171	1.75662
1.37171	1.65903
1.37533	1.65903
1.37533	1.56144
1.38153	1.56144
1.38153	1.46385
1.38431	1.46385
1.38431	1.56144
1.394	1.56144
1.394	1.46385
1.39407	1.46385
1.39407	1.36626
1.39461	1.36626
1.39461	1.46385
1.41264	1.46385
1.41264	1.56144
1.41972	1.56144
1.41972	1.65903
1.42718	1.65903
1.42718	1.56144
1.4298	1.56144
1.4298	1.65903
1.42987	1.65903
1.42987	1.75662
1.43527	1.75662
1.43527	1.65903
1.43664	1.65903
1.43664	1.56144
1.43666	1.56144
1.43666	1.46385
1.44228	1.46385
1.44228	1.36626
1.44629	1.36626
1.44629	1.46385
1.45059	1.46385
1.45059	1.36626
1.46372	1.36626
1.46372	1.26867
1.47	1.26867
1.47	1.36626
1.47087	1.36626
1.47087	1.26867
1.47599	1.26867
1.47599	1.17108
1.4823	1.17108
1.4823	1.26867
1.49438	1.26867
1.49438	1.36626
1.49969	1.36626
1.49969	1.46385
1.50555	1.46385
1.50555	1.56144
1.50947	1.56144
1.50947	1.65903
1.51223	1.65903
1.51223	1.75662
1.5163	1.75662
1.5163	1.65903
1.52129	1.65903
1.52129	1.56144
1.52464	1.56144
1.52464	1.46385
1.53025	1.46385
1.53025	1.56144
1.5378	1.56144
1.5378	1.46385
1.53881	1.46385
1.53881	1.36626
1.5417	1.36626
1.5417	1.26867
1.54453	1.26867
1.54453	1.17108
1.54682	1.17108
1.54682	1.07349
1.55263	1.07349
1.55263	0.9759
1.55644	0.9759
1.55644	0.87831
1.55811	0.87831
1.55811	0.9759
1.56339	0.9759
1.56339	0.87831
1.5656	0.87831
1.5656	0.78072
1.5662	0.78072
1.5662	0.68313
1.56672	0.68313
1.56672	0.78072
1.56706	0.78072
1.56706	0.87831
1.575	0.87831
1.575	0.78072
1.57557	0.78072
1.57557	0.87831
1.57678	0.87831
1.57678	0.78072
1.58305	0.78072
1.58305	0.68313
1.58502	0.68313
1.58502	0.78072
1.58673	0.78072
1.58673	0.87831
1.59026	0.87831
1.59026	0.78072
1.59148	0.78072
1.59148	0.68313
1.59253	0.68313
1.59253	0.78072
1.59944	0.78072
1.59944	0.68313
1.60029	0.68313
1.60029	0.78072
1.60055	0.78072
1.60055	0.68313
1.60523	0.68313
1.60523	0.58554
1.61058	0.58554
1.61058	0.68313
1.61372	0.68313
1.61372	0.58554
1.62192	0.58554
1.62192	0.68313
1.63177	0.68313
1.63177	0.58554
1.64068	0.58554
1.64068	0.48795
1.64069	0.48795
1.64069	0.39036
1.6463	0.39036
1.6463	0.48795
1.64833	0.48795
1.64833	0.39036
1.65619	0.39036
1.65619	0.29277
1.66502	0.29277
1.66502	0.19518
1.67094	0.19518
1.67094	0.09759
1.67419	0.09759
1.67419	0.19518
1.68448	0.19518
1.68448	0.29277
1.68905	0.29277
1.68905	0.39036
1.70166	0.39036
1.70166	0.29277
1.70534	0.29277
1.70534	0.39036
1.70541	0.39036
1.70541	0.48795
1.73309	0.48795
1.73309	0.58554
1.73565	0.58554
1.73565	0.68313
1.73697	0.68313
1.73697	0.78072
1.73786	0.78072
1.73786	0.68313
1.75335	0.68313
1.75335	0.78072
1.75408	0.78072
1.75408	0.68313
1.755	0.68313
1.755	0.58554
1.75645	0.58554
1.75645	0.48795
1.76397	0.48795
1.76397	0.39036
1.76716	0.39036
1.76716	0.48795
1.77076	0.48795
1.77076	0.58554
1.79469	0.58554
1.79469	0.48795
1.8068	0.48795
1.8068	0.39036
1.80932	0.39036
1.80932	0.48795
1.81936	0.48795
1.81936	0.39036
1.82993	0.39036
1.82993	0.29277
1.83099	0.29277
1.83099	0.39036
1.83447	0.39036
1.83447	0.29277
1.83889	0.29277
1.83889	0.19518
1.85307	0.19518
1.85307	0.29277
1.85391	0.29277
1.85391	0.19518
1.85599	0.19518
1.85599	0.29277
1.87157	0.29277
1.87157	0.39036
1.8726	0.39036
1.8726	0.29277
1.87756	0.29277
1.87756	0.19518
1.88151	0.19518
1.88151	0.09759
1.88881	0.09759
1.88881	0.
1.89817	0.
1.89817	0.09759
1.90415	0.09759
1.90415	0.
1.90469	0.
1.90469	0.09759
1.9058	0.09759
1.9058	0.19518
1.913	0.19518
1.913	0.29277
1.91383	0.29277
1.91383	0.19518
1.91699	0.19518
1.91699	0.29277
1.92175	0.29277
1.92175	0.39036
1.94261	0.39036
1.94261	0.48795
1.94446	0.48795
1.94446	0.58554
1.94529	0.58554
1.94529	0.68313
1.95565	0.68313
1.95565	0.58554
1.95629	0.58554
1.95629	0.68313
1.95939	0.68313
1.95939	0.58554
1.96431	0.58554
1.96431	0.48795
1.96485	0.48795
1.96485	0.58554
1.96685	0.58554
1.96685	0.48795
1.96699	0.48795
1.96699	0.39036
1.98037	0.39036
1.98037	0.48795
1.98272	0.48795
1.98272	0.39036
1.98656	0.39036
1.98656	0.48795
1.98692	0.48795
1.98692	0.39036
1.99024	0.39036
1.99024	0.48795
1.99138	0.48795
1.99138	0.58554
2.00118	0.58554
2.00118	0.68313
2.00341	0.68313
2.00341	0.58554
2.0094	0.58554
2.0094	0.68313
2.00972	0.68313
2.00972	0.58554
2.01072	0.58554
2.01072	0.48795
2.01349	0.48795
2.01349	0.39036
2.01618	0.39036
2.01618	0.48795
2.01906	0.48795
2.01906	0.39036
2.02564	0.39036
2.02564	0.48795
2.02596	0.48795
2.02596	0.58554
2.03498	0.58554
2.03498	0.48795
2.04371	0.48795
2.04371	0.39036
2.05567	0.39036
2.05567	0.48795
2.06698	0.48795
2.06698	0.58554
2.068	0.58554
2.068	0.48795
2.06889	0.48795
2.06889	0.39036
2.09293	0.39036
2.09293	0.29277
2.09884	0.29277
2.09884	0.19518
2.09949	0.19518
2.09949	0.29277
2.11311	0.29277
2.11311	0.19518
2.11404	0.19518
2.11404	0.29277
2.11792	0.29277
2.11792	0.19518
2.12449	0.19518
2.12449	0.09759
2.1248	0.09759
2.1248	0.19518
2.1286	0.19518
2.1286	0.29277
2.13264	0.29277
2.13264	0.19518
2.13316	0.19518
2.13316	0.29277
2.14686	0.29277
2.14686	0.19518
2.14779	0.19518
2.14779	0.29277
2.16787	0.29277
2.16787	0.19518
2.17171	0.19518
2.17171	0.09759
2.19189	0.09759
2.19189	0.
2.19381	0.
2.19381	0.09759
2.20163	0.09759
2.20163	0.19518
2.20631	0.19518
2.20631	0.29277
2.21302	0.29277
2.21302	0.39036
2.22535	0.39036
2.22535	0.48795
2.23377	0.48795
2.23377	0.39036
2.23784	0.39036
2.23784	0.48795
2.24339	0.48795
2.24339	0.39036
2.25211	0.39036
2.25211	0.29277
2.26623	0.29277
2.26623	0.19518
2.26879	0.19518
2.26879	0.09759
2.27353	0.09759
2.27353	0.
2.28747	0.
2.28747	0.09759
2.28971	0.09759
2.28971	0.
2.29223	0.
2.29223	-0.09759
2.29343	-0.09759
2.29343	-0.19518
2.29557	-0.19518
2.29557	-0.29277
2.30441	-0.29277
2.30441	-0.19518
2.31571	-0.19518
2.31571	-0.29277
2.32122	-0.29277
2.32122	-0.19518
2.32662	-0.19518
2.32662	-0.29277
2.33213	-0.29277
2.33213	-0.19518
2.33426	-0.19518
2.33426	-0.09759
2.33756	-0.09759
2.33756	-0.19518
2.33913	-0.19518
2.33913	-0.09759
2.34157	-0.09759
2.34157	0.
2.35776	0.
2.35776	-0.09759
2.36153	-0.09759
2.36153	-0.19518
2.36247	-0.19518
2.36247	-0.09759
2.36642	-0.09759
2.36642	-0.19518
2.36823	-0.19518
2.36823	-0.29277
2.36936	-0.29277
2.36936	-0.39036
2.37258	-0.39036
2.37258	-0.29277
2.38383	-0.29277
2.38383	-0.19518
2.38787	-0.19518
2.38787	-0.29277
2.39068	-0.29277
2.39068	-0.19518
2.39556	-0.19518
2.39556	-0.09759
2.39851	-0.09759
2.39851	0.
2.40888	0.
2.40888	-0.09759
2.41323	-0.09759
2.41323	0.
2.41631	0.
2.41631	0.09759
2.41976	0.09759
2.41976	0.19518
2.42011	0.19518
2.42011	0.29277
2.42672	0.29277
2.42672	0.19518
2.43322	0.19518
2.43322	0.09759
2.43998	0.09759
2.43998	0.
2.44668	0.
2.44668	0.09759
2.45539	0.09759
2.45539	0.
2.45786	0.
2.45786	0.09759
2.45823	0.09759
2.45823	0.19518
2.46199	0.19518
2.46199	0.29277
2.46545	0.29277
2.46545	0.39036
2.46679	0.39036
2.46679	0.48795
2.46956	0.48795
2.46956	0.39036
2.47145	0.39036
2.47145	0.48795
2.47305	0.48795
2.47305	0.39036
2.47413	0.39036
2.47413	0.29277
2.48464	0.29277
2.48464	0.19518
2.4936	0.19518
2.4936	0.29277
2.50527	0.29277
2.50527	0.19518
2.50959	0.19518
2.50959	0.09759
2.52915	0.09759
2.52915	0.
2.54204	0.
2.54204	-0.09759
2.54774	-0.09759
2.54774	-0.19518
2.56413	-0.19518
2.56413	-0.09759
2.57078	-0.09759
2.57078	0.
2.58851	0.
2.58851	-0.09759
2.59314	-0.09759
2.59314	0.
2.59685	0.
2.59685	0.09759
2.61236	0.09759
2.61236	0.
2.61398	0.
2.61398	-0.09759
2.61642	-0.09759
2.61642	0.
2.63192	0.
2.63192	0.09759
2.63805	0.09759
2.63805	0.19518
2.65117	0.19518
2.65117	0.09759
2.65939	0.09759
2.65939	0.19518
2.66391	0.19518
2.66391	0.29277
2.67599	0.29277
2.67599	0.19518
2.6801	0.19518
2.6801	0.09759
2.6805	0.09759
2.6805	0.19518
2.6843	0.19518
2.6843	0.09759
2.68492	0.09759
2.68492	0.
2.68758	0.
2.68758	0.09759
2.69093	0.09759
2.69093	0.19518
2.69104	0.19518
2.69104	0.09759
2.69548	0.09759
2.69548	0.19518
2.70085	0.19518
2.70085	0.09759
2.70969	0.09759
2.70969	0.
2.71425	0.
2.71425	-0.09759
2.71507	-0.09759
2.71507	0.
2.7194	0.
2.7194	0.09759
2.72849	0.09759
2.72849	0.
2.72865	0.
2.72865	-0.09759
2.73088	-0.09759
2.73088	-0.19518
2.74406	-0.19518
2.74406	-0.29277
2.74935	-0.29277
2.74935	-0.19518
2.75044	-0.19518
2.75044	-0.09759
2.75991	-0.09759
2.75991	0.
2.7637	0.
2.7637	-0.09759
2.77426	-0.09759
2.77426	-0.19518
2.78715	-0.19518
2.78715	-0.09759
2.79401	-0.09759
2.79401	-0.19518
2.79421	-0.19518
2.79421	-0.29277
2.81025	-0.29277
2.81025	-0.19518
2.81633	-0.19518
2.81633	-0.09759
2.81653	-0.09759
2.81653	0.
2.81766	0.
2.81766	-0.09759
2.82019	-0.09759
2.82019	0.
2.82332	0.
2.82332	0.09759
2.82395	0.09759
2.82395	0.
2.82793	0.
2.82793	0.09759
2.82797	0.09759
2.82797	0.19518
2.82959	0.19518
2.82959	0.29277
2.83432	0.29277
2.83432	0.39036
2.83768	0.39036
2.83768	0.48795
2.84405	0.48795
2.84405	0.39036
2.84959	0.39036
2.84959	0.29277
2.86342	0.29277
2.86342	0.19518
2.87374	0.19518
2.87374	0.09759
2.88923	0.09759
2.88923	0.
2.8933	0.
2.8933	-0.09759
2.90705	-0.09759
2.90705	0.
2.90858	0.
2.90858	0.09759
2.90865	0.09759
2.90865	0.19518
2.91004	0.19518
2.91004	0.29277
2.91374	0.29277
2.91374	0.39036
2.91958	0.39036
2.91958	0.29277
2.92619	0.29277
2.92619	0.39036
2.92888	0.39036
2.92888	0.29277
2.92994	0.29277
2.92994	0.39036
2.93025	0.39036
2.93025	0.48795
2.93332	0.48795
2.93332	0.39036
2.94159	0.39036
2.94159	0.29277
2.94446	0.29277
2.94446	0.39036
2.96137	0.39036
2.96137	0.29277
2.96712	0.29277
2.96712	0.39036
2.97212	0.39036
2.97212	0.29277
2.97572	0.29277
2.97572	0.19518
2.97618	0.19518
2.97618	0.09759
2.98154	0.09759
2.98154	0.
2.98262	0.
2.98262	0.09759
2.98632	0.09759
2.98632	0.19518
2.98659	0.19518
2.98659	0.09759
2.98889	0.09759
2.98889	0.19518
2.99141	0.19518
2.99141	0.09759
2.99226	0.09759
2.99226	0.
2.99483	0.
2.99483	0.09759
2.99525	0.09759
2.99525	0.
2.99913	0.
2.99913	-0.09759
3.0025	-0.09759
3.0025	-0.19518
3.00535	-0.19518
3.00535	-0.29277
3.00651	-0.29277
3.00651	-0.19518
3.01618	-0.19518
3.01618	-0.09759
3.01867	-0.09759
3.01867	-0.19518
3.02036	-0.19518
3.02036	-0.09759
3.0224	-0.09759
3.0224	0.
3.02265	0.
3.02265	-0.09759
3.02897	-0.09759
3.02897	0.
3.03076	0.
3.03076	0.09759
3.05167	0.09759
3.05167	0.
3.05549	0.
3.05549	0.09759
3.06512	0.09759
3.06512	0.
3.06807	0.
3.06807	0.09759
3.0685	0.09759
3.0685	0.19518
3.07437	0.19518
3.07437	0.09759
3.08744	0.09759
3.08744	0.
3.09249	0.
3.09249	0.09759
3.10119	0.09759
3.10119	0.19518
3.10207	0.19518
3.10207	0.09759
3.10327	0.09759
3.10327	0.19518
3.10741	0.19518
3.10741	0.09759
3.11541	0.09759
3.11541	0.19518
3.12256	0.19518
3.12256	0.29277
3.12736	0.29277
3.12736	0.19518
3.13085	0.19518
3.13085	0.29277
3.13856	0.29277
3.13856	0.39036
3.14289	0.39036
3.14289	0.29277
3.14725	0.29277
3.14725	0.39036
3.15078	0.39036
3.15078	0.48795
3.15207	0.48795
3.15207	0.39036
3.16035	0.39036
3.16035	0.48795
3.17226	0.48795
3.17226	0.39036
3.18774	0.39036
3.18774	0.48795
3.18962	0.48795
3.18962	0.58554
3.19089	0.58554
3.19089	0.48795
3.19133	0.48795
3.19133	0.58554
3.20641	0.58554
3.20641	0.68313
3.20807	0.68313
3.20807	0.58554
3.21546	0.58554
3.21546	0.48795
3.2164	0.48795
3.2164	0.58554
3.2303	0.58554
3.2303	0.68313
3.2372	0.68313
3.2372	0.78072
3.24348	0.78072
3.24348	0.68313
3.25036	0.68313
3.25036	0.58554
3.25054	0.58554
3.25054	0.48795
3.25136	0.48795
3.25136	0.39036
3.25947	0.39036
3.25947	0.29277
3.26298	0.29277
3.26298	0.39036
3.26612	0.39036
3.26612	0.29277
3.26647	0.29277
3.26647	0.39036
3.26662	0.39036
3.26662	0.29277
3.26696	0.29277
3.26696	0.19518
3.28285	0.19518
3.28285	0.29277
3.29155	0.29277
3.29155	0.19518
3.29297	0.19518
3.29297	0.29277
3.30207	0.29277
3.30207	0.19518
3.31326	0.19518
3.31326	0.29277
3.31497	0.29277
3.31497	0.39036
3.32234	0.39036
3.32234	0.48795
3.32316	0.48795
3.32316	0.39036
3.32835	0.39036
3.32835	0.29277
3.3338	0.29277
3.3338	0.19518
3.34558	0.19518
3.34558	0.09759
3.35365	0.09759
3.35365	0.
3.35438	0.
3.35438	0.09759
3.35622	0.09759
3.35622	0.
3.35801	0.
3.35801	0.09759
3.36058	0.09759
3.36058	0.
3.36741	0.
3.36741	-0.09759
3.37182	-0.09759
3.37182	-0.19518
3.37686	-0.19518
3.37686	-0.09759
3.37897	-0.09759
3.37897	0.
3.38021	0.
3.38021	0.09759
3.38343	0.09759
3.38343	0.
3.38432	0.
3.38432	-0.09759
3.39115	-0.09759
3.39115	-0.19518
3.39646	-0.19518
3.39646	-0.29277
3.39813	-0.29277
3.39813	-0.19518
3.40453	-0.19518
3.40453	-0.29277
3.41012	-0.29277
3.41012	-0.19518
3.41501	-0.19518
3.41501	-0.09759
3.41587	-0.09759
3.41587	-0.19518
3.41664	-0.19518
3.41664	-0.09759
3.41689	-0.09759
3.41689	0.
3.42515	0.
3.42515	0.09759
3.42532	0.09759
3.42532	0.
3.43758	0.
3.43758	-0.09759
3.44196	-0.09759
3.44196	0.
3.44264	0.
3.44264	0.09759
3.45313	0.09759
3.45313	0.19518
3.46205	0.19518
3.46205	0.09759
3.46867	0.09759
3.46867	0.19518
3.46905	0.19518
3.46905	0.09759
3.46962	0.09759
3.46962	0.
3.47165	0.
3.47165	-0.09759
3.47646	-0.09759
3.47646	-0.19518
3.47755	-0.19518
3.47755	-0.29277
3.47999	-0.29277
3.47999	-0.39036
3.48857	-0.39036
3.48857	-0.29277
3.49085	-0.29277
3.49085	-0.39036
3.49326	-0.39036
3.49326	-0.48795
3.50084	-0.48795
3.50084	-0.39036
3.50157	-0.39036
3.50157	-0.29277
3.50297	-0.29277
3.50297	-0.39036
3.51187	-0.39036
3.51187	-0.48795
3.51324	-0.48795
3.51324	-0.58554
3.52132	-0.58554
3.52132	-0.68313
3.52757	-0.68313
3.52757	-0.58554
3.52977	-0.58554
3.52977	-0.48795
3.53035	-0.48795
3.53035	-0.39036
3.53217	-0.39036
3.53217	-0.29277
3.53232	-0.29277
3.53232	-0.19518
3.53429	-0.19518
3.53429	-0.29277
3.54768	-0.29277
3.54768	-0.39036
3.57048	-0.39036
3.57048	-0.29277
3.57222	-0.29277
3.57222	-0.19518
3.57454	-0.19518
3.57454	-0.09759
3.59642	-0.09759
3.59642	-0.19518
3.61011	-0.19518
3.61011	-0.09759
3.6117	-0.09759
3.6117	-0.19518
3.62198	-0.19518
3.62198	-0.29277
3.62325	-0.29277
3.62325	-0.39036
3.62404	-0.39036
3.62404	-0.48795
3.62693	-0.48795
3.62693	-0.39036
3.64246	-0.39036
3.64246	-0.29277
3.64796	-0.29277
3.64796	-0.39036
3.64967	-0.39036
3.64967	-0.48795
3.65166	-0.48795
3.65166	-0.58554
3.65398	-0.58554
3.65398	-0.48795
3.66093	-0.48795
3.66093	-0.39036
3.66119	-0.39036
3.66119	-0.29277
3.67422	-0.29277
3.67422	-0.19518
3.67505	-0.19518
3.67505	-0.29277
3.67764	-0.29277
3.67764	-0.19518
3.67799	-0.19518
3.67799	-0.29277
3.68011	-0.29277
3.68011	-0.39036
3.68192	-0.39036
3.68192	-0.29277
3.68751	-0.29277
3.68751	-0.19518
3.68983	-0.19518
3.68983	-0.09759
3.69042	-0.09759
3.69042	0.
3.69395	0.
3.69395	0.09759
3.70279	0.09759
3.70279	0.19518
3.70797	0.19518
3.70797	0.29277
3.70832	0.29277
3.70832	0.39036
3.70887	0.39036
3.70887	0.29277
3.70963	0.29277
3.70963	0.19518
3.71289	0.19518
3.71289	0.29277
3.71491	0.29277
3.71491	0.19518
3.71572	0.19518
3.71572	0.29277
3.7194	0.29277
3.7194	0.39036
3.72126	0.39036
3.72126	0.29277
3.72183	0.29277
3.72183	0.19518
3.73184	0.19518
3.73184	0.09759
3.73934	0.09759
3.73934	0.19518
3.74519	0.19518
3.74519	0.09759
3.7685	0.09759
3.7685	0.
3.7694	0.
3.7694	-0.09759
3.76981	-0.09759
3.76981	-0.19518
3.77106	-0.19518
3.77106	-0.29277
3.78162	-0.29277
3.78162	-0.39036
3.79119	-0.39036
3.79119	-0.29277
3.8003	-0.29277
3.8003	-0.19518
3.80414	-0.19518
3.80414	-0.09759
3.80623	-0.09759
3.80623	0.
3.81254	0.
3.81254	-0.09759
3.81752	-0.09759
3.81752	0.
3.81763	0.
3.81763	0.09759
3.85599	0.09759
3.85599	0.
3.86218	0.
3.86218	-0.09759
3.86274	-0.09759
3.86274	0.
3.86279	0.
3.86279	0.09759
3.8656	0.09759
3.8656	0.
3.8704	0.
3.8704	-0.09759
3.87144	-0.09759
3.87144	0.
3.87447	0.
3.87447	-0.09759
3.87453	-0.09759
3.87453	-0.19518
3.87675	-0.19518
3.87675	-0.29277
3.87761	-0.29277
3.87761	-0.39036
3.88449	-0.39036
3.88449	-0.48795
3.89704	-0.48795
3.89704	-0.58554
3.8999	-0.58554
3.8999	-0.48795
3.90107	-0.48795
3.90107	-0.39036
3.90586	-0.39036
3.90586	-0.48795
3.91418	-0.48795
3.91418	-0.58554
3.91555	-0.58554
3.91555	-0.68313
3.91767	-0.68313
3.91767	-0.58554
3.91773	-0.58554
3.91773	-0.48795
3.92175	-0.48795
3.92175	-0.58554
3.94013	-0.58554
3.94013	-0.68313
3.94453	-0.68313
3.94453	-0.58554
3.94513	-0.58554
3.94513	-0.48795
3.94856	-0.48795
3.94856	-0.58554
3.94862	-0.58554
3.94862	-0.68313
3.95345	-0.68313
3.95345	-0.78072
3.95492	-0.78072
3.95492	-0.87831
3.95768	-0.87831
3.95768	-0.9759
3.95992	-0.9759
3.95992	-0.87831
3.9641	-0.87831
3.9641	-0.78072
3.98026	-0.78072
3.98026	-0.87831
3.98233	-0.87831
3.98233	-0.9759
3.9845	-0.9759
3.9845	-0.87831
3.99097	-0.87831
3.99097	-0.9759
3.9987	-0.9759
3.9987	-1.07349
3.99976	-1.07349
3.99976	-0.9759
4.00069	-0.9759
4.00069	-0.87831
4.00133	-0.87831
4.00133	-0.9759
4.00203	-0.9759
4.00203	-0.87831
4.00285	-0.87831
4.00285	-0.78072
4.00568	-0.78072
4.00568	-0.68313
4.00831	-0.68313
4.00831	-0.58554
4.01295	-0.58554
4.01295	-0.48795
4.01552	-0.48795
4.01552	-0.39036
4.01869	-0.39036
4.01869	-0.29277
4.0375	-0.29277
4.0375	-0.39036
4.0426	-0.39036
4.0426	-0.48795
4.04594	-0.48795
4.04594	-0.39036
4.04595	-0.39036
4.04595	-0.48795
4.05399	-0.48795
4.05399	-0.58554
4.07426	-0.58554
4.07426	-0.48795
4.08149	-0.48795
4.08149	-0.58554
4.08326	-0.58554
4.08326	-0.68313
4.08458	-0.68313
4.08458	-0.58554
4.10249	-0.58554
4.10249	-0.48795
4.10263	-0.48795
4.10263	-0.58554
4.10726	-0.58554
4.10726	-0.68313
4.10921	-0.68313
4.10921	-0.58554
4.11465	-0.58554
4.11465	-0.68313
4.12022	-0.68313
4.12022	-0.78072
4.13578	-0.78072
4.13578	-0.68313
4.13663	-0.68313
4.13663	-0.78072
4.13887	-0.78072
4.13887	-0.68313
4.15109	-0.68313
4.15109	-0.78072
4.1517	-0.78072
4.1517	-0.68313
4.1546	-0.68313
4.1546	-0.58554
4.15671	-0.58554
4.15671	-0.68313
4.15999	-0.68313
4.15999	-0.58554
4.16194	-0.58554
4.16194	-0.48795
4.16475	-0.48795
4.16475	-0.39036
4.16653	-0.39036
4.16653	-0.29277
4.17735	-0.29277
4.17735	-0.39036
4.1808	-0.39036
4.1808	-0.29277
4.18167	-0.29277
4.18167	-0.39036
4.18875	-0.39036
4.18875	-0.29277
4.1908	-0.29277
4.1908	-0.19518
4.20056	-0.19518
4.20056	-0.09759
4.21046	-0.09759
4.21046	-0.19518
4.21073	-0.19518
4.21073	-0.29277
4.2129	-0.29277
4.2129	-0.19518
4.22572	-0.19518
4.22572	-0.09759
4.22775	-0.09759
4.22775	-0.19518
4.23858	-0.19518
4.23858	-0.09759
4.24	-0.09759
4.24	0.
4.24105	0.
4.24105	0.09759
4.24336	0.09759
4.24336	0.19518
4.24584	0.19518
4.24584	0.29277
4.25955	0.29277
4.25955	0.19518
4.26405	0.19518
4.26405	0.29277
4.27287	0.29277
4.27287	0.19518
4.27621	0.19518
4.27621	0.29277
4.2819	0.29277
4.2819	0.19518
4.2823	0.19518
4.2823	0.29277
4.28653	0.29277
4.28653	0.19518
4.2969	0.19518
4.2969	0.09759
4.30869	0.09759
4.30869	0.19518
4.31377	0.19518
4.31377	0.29277
4.32409	0.29277
4.32409	0.19518
4.33402	0.19518
4.33402	0.09759
4.34741	0.09759
4.34741	0.19518
4.34742	0.19518
4.34742	0.09759
4.35566	0.09759
4.35566	0.19518
4.36023	0.19518
4.36023	0.09759
4.3651	0.09759
4.3651	0.
4.36596	0.
4.36596	0.09759
4.3665	0.09759
4.3665	0.
4.37236	0.
4.37236	0.09759
4.38511	0.09759
4.38511	0.
4.39239	0.
4.39239	0.09759
4.39501	0.09759
4.39501	0.19518
4.39575	0.19518
4.39575	0.29277
4.40428	0.29277
4.40428	0.19518
4.40445	0.19518
4.40445	0.09759
4.40542	0.09759
4.40542	0.19518
4.42482	0.19518
4.42482	0.09759
4.42842	0.09759
4.42842	0.
4.42985	0.
4.42985	-0.09759
4.43081	-0.09759
4.43081	-0.19518
4.43752	-0.19518
4.43752	-0.29277
4.44858	-0.29277
4.44858	-0.19518
4.45983	-0.19518
4.45983	-0.29277
4.46933	-0.29277
4.46933	-0.39036
4.47006	-0.39036
4.47006	-0.29277
4.47507	-0.29277
4.47507	-0.19518
4.48131	-0.19518
4.48131	-0.09759
4.48202	-0.09759
4.48202	0.
4.48383	0.
4.48383	0.09759
4.48809	0.09759
4.48809	0.
4.49778	0.
4.49778	-0.09759
4.50382	-0.09759
4.50382	-0.19518
4.5122	-0.19518
4.5122	-0.09759
4.52038	-0.09759
4.52038	-0.19518
4.52278	-0.19518
4.52278	-0.09759
4.52581	-0.09759
4.52581	-0.19518
4.53399	-0.19518
4.53399	-0.29277
4.5394	-0.29277
4.5394	-0.39036
4.54096	-0.39036
4.54096	-0.29277
4.55464	-0.29277
4.55464	-0.39036
4.55578	-0.39036
4.55578	-0.29277
4.55672	-0.29277
4.55672	-0.39036
4.55862	-0.39036
4.55862	-0.29277
4.55938	-0.29277
4.55938	-0.39036
4.56052	-0.39036
4.56052	-0.48795
4.5635	-0.48795
4.5635	-0.39036
4.57744	-0.39036
4.57744	-0.48795
4.57745	-0.48795
4.57745	-0.58554
4.58057	-0.58554
4.58057	-0.68313
4.58103	-0.68313
4.58103	-0.58554
4.58152	-0.58554
4.58152	-0.68313
4.58203	-0.68313
4.58203	-0.78072
4.58271	-0.78072
4.58271	-0.68313
4.58567	-0.68313
4.58567	-0.78072
4.58948	-0.78072
4.58948	-0.87831
4.5957	-0.87831
4.5957	-0.9759
4.59629	-0.9759
4.59629	-1.07349
4.59892	-1.07349
4.59892	-1.17108
4.60059	-1.17108
4.60059	-1.26867
4.60274	-1.26867
4.60274	-1.36626
4.6054	-1.36626
4.6054	-1.46385
4.60942	-1.46385
4.60942	-1.36626
4.61089	-1.36626
4.61089	-1.46385
4.6113	-1.46385
4.6113	-1.36626
4.6119	-1.36626
4.6119	-1.26867
4.61251	-1.26867
4.61251	-1.36626
4.61805	-1.36626
4.61805	-1.26867
4.63756	-1.26867
4.63756	-1.17108
4.65131	-1.17108
4.65131	-1.26867
4.6566	-1.26867
4.6566	-1.36626
4.65778	-1.36626
4.65778	-1.26867
4.65877	-1.26867
4.65877	-1.17108
4.68374	-1.17108
4.68374	-1.26867
4.68694	-1.26867
4.68694	-1.17108
4.69316	-1.17108
4.69316	-1.26867
4.71071	-1.26867
4.71071	-1.17108
4.71273	-1.17108
4.71273	-1.07349
4.7163	-1.07349
4.7163	-1.17108
4.71711	-1.17108
4.71711	-1.26867
4.7211	-1.26867
4.7211	-1.36626
4.7294	-1.36626
4.7294	-1.26867
4.72943	-1.26867
4.72943	-1.17108
4.73192	-1.17108
4.73192	-1.26867
4.73401	-1.26867
4.73401	-1.17108
4.73841	-1.17108
4.73841	-1.07349
4.74634	-1.07349
4.74634	-0.9759
4.74789	-0.9759
4.74789	-0.87831
4.75578	-0.87831
4.75578	-0.78072
4.75613	-0.78072
4.75613	-0.68313
4.75621	-0.68313
4.75621	-0.78072
4.77551	-0.78072
4.77551	-0.68313
4.77743	-0.68313
4.77743	-0.58554
4.778	-0.58554
4.778	-0.68313
4.78544	-0.68313
4.78544	-0.58554
4.7874	-0.58554
4.7874	-0.48795
4.7876	-0.48795
4.7876	-0.39036
4.79224	-0.39036
4.79224	-0.29277
4.79866	-0.29277
4.79866	-0.19518
4.80086	-0.19518
4.80086	-0.09759
4.80444	-0.09759
4.80444	-0.19518
4.8135	-0.19518
4.8135	-0.29277
4.81715	-0.29277
4.81715	-0.19518
4.82012	-0.19518
4.82012	-0.29277
4.82455	-0.29277
4.82455	-0.19518
4.82722	-0.19518
4.82722	-0.09759
4.83166	-0.09759
4.83166	-0.19518
4.83626	-0.19518
4.83626	-0.09759
4.84347	-0.09759
4.84347	0.
4.84707	0.
4.84707	0.09759
4.84998	0.09759
4.84998	0.
4.85112	0.
4.85112	0.09759
4.85499	0.09759
4.85499	0.
4.86119	0.
4.86119	-0.09759
4.87218	-0.09759
4.87218	-0.19518
4.87723	-0.19518
4.87723	-0.29277
4.88089	-0.29277
4.88089	-0.19518
4.88643	-0.19518
4.88643	-0.09759
4.88976	-0.09759
4.88976	-0.19518
4.89039	-0.19518
4.89039	-0.29277
4.89464	-0.29277
4.89464	-0.39036
4.89638	-0.39036
4.89638	-0.48795
4.90767	-0.48795
4.90767	-0.58554
4.90793	-0.58554
4.90793	-0.48795
4.90997	-0.48795
4.90997	-0.58554
4.91421	-0.58554
4.91421	-0.48795
4.9177	-0.48795
4.9177	-0.39036
4.92885	-0.39036
4.92885	-0.48795
4.9305	-0.48795
4.9305	-0.58554
4.94752	-0.58554
4.94752	-0.48795
4.94918	-0.48795
4.94918	-0.58554
4.9523	-0.58554
4.9523	-0.48795
4.9619	-0.48795
4.9619	-0.39036
4.96747	-0.39036
4.96747	-0.48795
4.96839	-0.48795
4.96839	-0.58554
4.96869	-0.58554
4.96869	-0.68313
4.97529	-0.68313
4.97529	-0.58554
4.98018	-0.58554
4.98018	-0.68313
4.98316	-0.68313
4.98316	-0.78072
4.98365	-0.78072
4.98365	-0.68313
4.98753	-0.68313
4.98753	-0.78072
4.98801	-0.78072
4.98801	-0.87831
4.98806	-0.87831
4.98806	-0.78072
4.99727	-0.78072
4.99727	-0.87831
4.99853	-0.87831
4.99853	-0.9759
4.99911	-0.9759
4.99911	-0.87831
5.00585	-0.87831
5.00585	-0.9759
5.00674	-0.9759
5.00674	-0.87831


==> tikz/SamplePaths_diffusion/sample_path_R5.txt <==
0.	0.
0.0991965	0.
0.0991965	0.408248
0.143006	0.408248
0.143006	0.
0.166554	0.
0.166554	0.408248
0.168564	0.408248
0.168564	0.
0.181002	0.
0.181002	-0.408248
0.185292	-0.408248
0.185292	0.
0.393292	0.
0.393292	0.408248
0.527107	0.408248
0.527107	0.
0.838611	0.
0.838611	-0.408248
0.893917	-0.408248
0.893917	-0.816497
0.911951	-0.816497
0.911951	-0.408248
0.953244	-0.408248
0.953244	-0.816497
1.0464	-0.816497
1.0464	-1.22474
1.2036	-1.22474
1.2036	-0.816497
1.22453	-0.816497
1.22453	-0.408248
1.3247	-0.408248
1.3247	-0.816497
1.38408	-0.816497
1.38408	-1.22474
1.45263	-1.22474
1.45263	-1.63299
1.71832	-1.63299
1.71832	-1.22474
1.82049	-1.22474
1.82049	-0.816497
1.93793	-0.816497
1.93793	-0.408248
1.95848	-0.408248
1.95848	0.
1.9701	0.
1.9701	-0.408248
2.06159	-0.408248
2.06159	-0.816497
2.28894	-0.816497
2.28894	-0.408248
2.29931	-0.408248
2.29931	0.
2.34639	0.
2.34639	0.408248
2.52811	0.408248
2.52811	0.816497
2.53603	0.816497
2.53603	1.22474
2.59493	1.22474
2.59493	1.63299
2.80822	1.63299
2.80822	1.22474
2.89566	1.22474
2.89566	0.816497
3.05885	0.816497
3.05885	1.22474
3.51796	1.22474
3.51796	0.816497
3.52692	0.816497
3.52692	0.408248
3.6192	0.408248
3.6192	0.816497
3.76211	0.816497
3.76211	0.408248
3.78941	0.408248
3.78941	0.
3.85316	0.
3.85316	-0.408248
3.95418	-0.408248
3.95418	0.
4.04565	0.
4.04565	0.408248
4.22986	0.408248
4.22986	0.816497
4.36188	0.816497
4.36188	1.22474
4.4208	1.22474
4.4208	0.816497
4.48223	0.816497
4.48223	1.22474
4.57596	1.22474
4.57596	0.816497
4.64544	0.816497
4.64544	1.22474
4.74557	1.22474
4.74557	0.816497
4.77225	0.816497
4.77225	1.22474
4.77261	1.22474
4.77261	1.63299
4.78073	1.63299
4.78073	1.22474
4.80632	1.22474
4.80632	0.816497
4.87645	0.816497
4.87645	0.408248
4.95034	0.408248
4.95034	0.
5.01517	0.
5.01517	-0.408248
5.03902	-0.408248
5.03902	-0.816497
5.05323	-0.816497
5.05323	-0.408248



==> tikz/SamplePaths_diffusion/sample_path_R50.txt <==
0.	0.
0.0132649	0.
0.0132649	-0.136083
0.0233141	-0.136083
0.0233141	-0.272166
0.0367194	-0.272166
0.0367194	-0.408248
0.0516753	-0.408248
0.0516753	-0.544331
0.0544869	-0.544331
0.0544869	-0.680414
0.0648791	-0.680414
0.0648791	-0.816497
0.0866612	-0.816497
0.0866612	-0.680414
0.109559	-0.680414
0.109559	-0.816497
0.11711	-0.816497
0.11711	-0.952579
0.127647	-0.952579
0.127647	-0.816497
0.131836	-0.816497
0.131836	-0.952579
0.132652	-0.952579
0.132652	-0.816497
0.136237	-0.816497
0.136237	-0.952579
0.149961	-0.952579
0.149961	-0.816497
0.170154	-0.816497
0.170154	-0.952579
0.170537	-0.952579
0.170537	-0.816497
0.174852	-0.816497
0.174852	-0.952579
0.191032	-0.952579
0.191032	-0.816497
0.193519	-0.816497
0.193519	-0.952579
0.196312	-0.952579
0.196312	-1.08866
0.204621	-1.08866
0.204621	-1.22474
0.225419	-1.22474
0.225419	-1.08866
0.228628	-1.08866
0.228628	-1.22474
0.232694	-1.22474
0.232694	-1.08866
0.244765	-1.08866
0.244765	-0.952579
0.249073	-0.952579
0.249073	-0.816497
0.252952	-0.816497
0.252952	-0.680414
0.253827	-0.680414
0.253827	-0.544331
0.259701	-0.544331
0.259701	-0.680414
0.260866	-0.680414
0.260866	-0.816497
0.290113	-0.816497
0.290113	-0.680414
0.292497	-0.680414
0.292497	-0.544331
0.298663	-0.544331
0.298663	-0.680414
0.305876	-0.680414
0.305876	-0.816497
0.318116	-0.816497
0.318116	-0.952579
0.320254	-0.952579
0.320254	-0.816497
0.335757	-0.816497
0.335757	-0.952579
0.344307	-0.952579
0.344307	-0.816497
0.365106	-0.816497
0.365106	-0.952579
0.382511	-0.952579
0.382511	-1.08866
0.400166	-1.08866
0.400166	-0.952579
0.430127	-0.952579
0.430127	-1.08866
0.44467	-1.08866
0.44467	-0.952579
0.453027	-0.952579
0.453027	-1.08866
0.460188	-1.08866
0.460188	-0.952579
0.460725	-0.952579
0.460725	-1.08866
0.496248	-1.08866
0.496248	-1.22474
0.496922	-1.22474
0.496922	-1.36083
0.500465	-1.36083
0.500465	-1.49691
0.501205	-1.49691
0.501205	-1.36083
0.509675	-1.36083
0.509675	-1.22474
0.523164	-1.22474
0.523164	-1.08866
0.524912	-1.08866
0.524912	-1.22474
0.537269	-1.22474
0.537269	-1.08866
0.553563	-1.08866
0.553563	-0.952579
0.554742	-0.952579
0.554742	-1.08866
0.555963	-1.08866
0.555963	-0.952579
0.563169	-0.952579
0.563169	-0.816497
0.57155	-0.816497
0.57155	-0.680414
0.57328	-0.680414
0.57328	-0.816497
0.592168	-0.816497
0.592168	-0.680414
0.611	-0.680414
0.611	-0.816497
0.632206	-0.816497
0.632206	-0.952579
0.637262	-0.952579
0.637262	-0.816497
0.645084	-0.816497
0.645084	-0.680414
0.650716	-0.680414
0.650716	-0.544331
0.658462	-0.544331
0.658462	-0.408248
0.670485	-0.408248
0.670485	-0.544331
0.713885	-0.544331
0.713885	-0.680414
0.715767	-0.680414
0.715767	-0.816497
0.723973	-0.816497
0.723973	-0.680414
0.727711	-0.680414
0.727711	-0.816497
0.729033	-0.816497
0.729033	-0.952579
0.737706	-0.952579
0.737706	-0.816497
0.764052	-0.816497
0.764052	-0.680414
0.780313	-0.680414
0.780313	-0.544331
0.790275	-0.544331
0.790275	-0.408248
0.811936	-0.408248
0.811936	-0.272166
0.853091	-0.272166
0.853091	-0.136083
0.863195	-0.136083
0.863195	0.
0.874533	0.
0.874533	-0.136083
0.877917	-0.136083
0.877917	-0.272166
0.882168	-0.272166
0.882168	-0.408248
0.883726	-0.408248
0.883726	-0.272166
0.886098	-0.272166
0.886098	-0.408248
0.887915	-0.408248
0.887915	-0.272166
0.906954	-0.272166
0.906954	-0.136083
0.913864	-0.136083
0.913864	0.
0.916604	0.
0.916604	0.136083
0.922488	0.136083
0.922488	0.272166
0.925763	0.272166
0.925763	0.408248
0.951183	0.408248
0.951183	0.544331
0.954053	0.544331
0.954053	0.408248
0.959348	0.408248
0.959348	0.544331
0.962921	0.544331
0.962921	0.408248
0.971115	0.408248
0.971115	0.272166
0.991204	0.272166
0.991204	0.408248
1.0059	0.408248
1.0059	0.544331
1.01078	0.544331
1.01078	0.680414
1.01797	0.680414
1.01797	0.816497
1.02999	0.816497
1.02999	0.680414
1.03243	0.680414
1.03243	0.816497
1.04748	0.816497
1.04748	0.680414
1.06585	0.680414
1.06585	0.544331
1.06816	0.544331
1.06816	0.680414
1.08008	0.680414
1.08008	0.544331
1.08156	0.544331
1.08156	0.680414
1.08543	0.680414
1.08543	0.816497
1.088	0.816497
1.088	0.680414
1.09659	0.680414
1.09659	0.544331
1.11802	0.544331
1.11802	0.680414
1.14198	0.680414
1.14198	0.544331
1.14272	0.544331
1.14272	0.680414
1.15412	0.680414
1.15412	0.544331
1.15698	0.544331
1.15698	0.680414
1.18297	0.680414
1.18297	0.544331
1.1888	0.544331
1.1888	0.680414
1.19471	0.680414
1.19471	0.816497
1.21546	0.816497
1.21546	0.680414
1.21628	0.680414
1.21628	0.816497
1.2312	0.816497
1.2312	0.952579
1.23205	0.952579
1.23205	1.08866
1.23474	1.08866
1.23474	0.952579
1.2401	0.952579
1.2401	1.08866
1.24543	1.08866
1.24543	1.22474
1.26203	1.22474
1.26203	1.36083
1.26449	1.36083
1.26449	1.22474
1.28417	1.22474
1.28417	1.08866
1.28903	1.08866
1.28903	0.952579
1.29492	0.952579
1.29492	0.816497
1.30441	0.816497
1.30441	0.952579
1.3045	0.952579
1.3045	1.08866
1.30945	1.08866
1.30945	0.952579
1.34348	0.952579
1.34348	0.816497
1.34664	0.816497
1.34664	0.952579
1.35987	0.952579
1.35987	1.08866
1.37576	1.08866
1.37576	0.952579
1.39016	0.952579
1.39016	1.08866
1.4004	1.08866
1.4004	0.952579
1.40675	0.952579
1.40675	1.08866
1.41186	1.08866
1.41186	0.952579
1.41314	0.952579
1.41314	0.816497
1.41997	0.816497
1.41997	0.952579
1.44664	0.952579
1.44664	1.08866
1.45327	1.08866
1.45327	1.22474
1.46347	1.22474
1.46347	1.36083
1.47309	1.36083
1.47309	1.22474
1.48214	1.22474
1.48214	1.08866
1.48264	1.08866
1.48264	1.22474
1.49006	1.22474
1.49006	1.08866
1.49069	1.08866
1.49069	0.952579
1.49766	0.952579
1.49766	0.816497
1.52157	0.816497
1.52157	0.952579
1.52541	0.952579
1.52541	1.08866
1.52918	1.08866
1.52918	0.952579
1.53	0.952579
1.53	0.816497
1.53697	0.816497
1.53697	0.952579
1.54853	0.952579
1.54853	1.08866
1.54885	1.08866
1.54885	0.952579
1.55046	0.952579
1.55046	0.816497
1.55571	0.816497
1.55571	0.952579
1.55631	0.952579
1.55631	0.816497
1.56249	0.816497
1.56249	0.680414
1.57585	0.680414
1.57585	0.544331
1.58954	0.544331
1.58954	0.680414
1.59865	0.680414
1.59865	0.544331
1.60698	0.544331
1.60698	0.408248
1.65145	0.408248
1.65145	0.544331
1.65759	0.544331
1.65759	0.680414
1.66394	0.680414
1.66394	0.544331
1.67054	0.544331
1.67054	0.408248
1.67225	0.408248
1.67225	0.544331
1.69691	0.544331
1.69691	0.680414
1.70306	0.680414
1.70306	0.544331
1.71638	0.544331
1.71638	0.408248
1.72459	0.408248
1.72459	0.544331
1.72696	0.544331
1.72696	0.408248
1.74489	0.408248
1.74489	0.544331
1.74907	0.544331
1.74907	0.680414
1.76225	0.680414
1.76225	0.816497
1.76288	0.816497
1.76288	0.680414
1.76736	0.680414
1.76736	0.816497
1.77027	0.816497
1.77027	0.680414
1.79248	0.680414
1.79248	0.816497
1.79822	0.816497
1.79822	0.952579
1.80261	0.952579
1.80261	0.816497
1.81669	0.816497
1.81669	0.680414
1.82273	0.680414
1.82273	0.544331
1.83623	0.544331
1.83623	0.408248
1.85239	0.408248
1.85239	0.544331
1.86878	0.544331
1.86878	0.680414
1.88187	0.680414
1.88187	0.544331
1.88702	0.544331
1.88702	0.680414
1.88846	0.680414
1.88846	0.544331
1.92473	0.544331
1.92473	0.680414
1.93888	0.680414
1.93888	0.544331
1.95181	0.544331
1.95181	0.408248
1.95239	0.408248
1.95239	0.544331
1.95542	0.544331
1.95542	0.680414
1.95741	0.680414
1.95741	0.816497
1.96965	0.816497
1.96965	0.952579
1.9698	0.952579
1.9698	1.08866
1.9732	1.08866
1.9732	0.952579
1.9876	0.952579
1.9876	1.08866
1.99204	1.08866
1.99204	1.22474
1.99419	1.22474
1.99419	1.08866
2.00018	1.08866
2.00018	1.22474
2.01085	1.22474
2.01085	1.08866
2.01104	1.08866
2.01104	1.22474
2.01185	1.22474
2.01185	1.36083
2.02044	1.36083
2.02044	1.49691
2.02222	1.49691
2.02222	1.63299
2.02273	1.63299
2.02273	1.49691
2.02659	1.49691
2.02659	1.36083
2.03149	1.36083
2.03149	1.22474
2.0465	1.22474
2.0465	1.36083
2.06118	1.36083
2.06118	1.22474
2.08354	1.22474
2.08354	1.08866
2.10062	1.08866
2.10062	0.952579
2.11754	0.952579
2.11754	1.08866
2.12341	1.08866
2.12341	1.22474
2.13506	1.22474
2.13506	1.36083
2.14208	1.36083
2.14208	1.49691
2.16506	1.49691
2.16506	1.63299
2.1908	1.63299
2.1908	1.49691
2.19835	1.49691
2.19835	1.63299
2.20788	1.63299
2.20788	1.76908
2.2205	1.76908
2.2205	1.63299
2.23807	1.63299
2.23807	1.49691
2.26296	1.49691
2.26296	1.36083
2.26328	1.36083
2.26328	1.22474
2.2692	1.22474
2.2692	1.36083
2.27055	1.36083
2.27055	1.22474
2.27587	1.22474
2.27587	1.08866
2.28411	1.08866
2.28411	1.22474
2.28691	1.22474
2.28691	1.08866
2.28978	1.08866
2.28978	0.952579
2.29086	0.952579
2.29086	1.08866
2.29685	1.08866
2.29685	0.952579
2.29865	0.952579
2.29865	0.816497
2.30442	0.816497
2.30442	0.952579
2.32079	0.952579
2.32079	1.08866
2.32121	1.08866
2.32121	0.952579
2.32715	0.952579
2.32715	1.08866
2.3462	1.08866
2.3462	1.22474
2.34661	1.22474
2.34661	1.36083
2.35743	1.36083
2.35743	1.22474
2.3615	1.22474
2.3615	1.08866
2.37295	1.08866
2.37295	1.22474
2.38539	1.22474
2.38539	1.36083
2.38622	1.36083
2.38622	1.22474
2.39094	1.22474
2.39094	1.36083
2.3932	1.36083
2.3932	1.49691
2.39574	1.49691
2.39574	1.36083
2.40886	1.36083
2.40886	1.49691
2.41456	1.49691
2.41456	1.63299
2.42952	1.63299
2.42952	1.49691
2.43207	1.49691
2.43207	1.63299
2.44358	1.63299
2.44358	1.49691
2.44531	1.49691
2.44531	1.36083
2.46579	1.36083
2.46579	1.49691
2.486	1.49691
2.486	1.36083
2.48605	1.36083
2.48605	1.22474
2.49897	1.22474
2.49897	1.08866
2.50237	1.08866
2.50237	1.22474
2.50595	1.22474
2.50595	1.36083
2.52667	1.36083
2.52667	1.49691
2.52771	1.49691
2.52771	1.63299
2.52795	1.63299
2.52795	1.49691
2.53646	1.49691
2.53646	1.63299
2.54663	1.63299
2.54663	1.76908
2.54817	1.76908
2.54817	1.63299
2.55278	1.63299
2.55278	1.49691
2.55991	1.49691
2.55991	1.36083
2.56811	1.36083
2.56811	1.22474
2.57298	1.22474
2.57298	1.08866
2.61009	1.08866
2.61009	0.952579
2.61214	0.952579
2.61214	1.08866
2.62168	1.08866
2.62168	0.952579
2.65918	0.952579
2.65918	1.08866
2.65922	1.08866
2.65922	0.952579
2.68957	0.952579
2.68957	0.816497
2.69503	0.816497
2.69503	0.680414
2.70404	0.680414
2.70404	0.816497
2.71553	0.816497
2.71553	0.952579
2.72679	0.952579
2.72679	1.08866
2.75269	1.08866
2.75269	0.952579
2.75648	0.952579
2.75648	0.816497
2.75713	0.816497
2.75713	0.680414
2.75859	0.680414
2.75859	0.544331
2.76265	0.544331
2.76265	0.408248
2.76388	0.408248
2.76388	0.272166
2.80948	0.272166
2.80948	0.136083
2.83113	0.136083
2.83113	0.
2.83962	0.
2.83962	-0.136083
2.85526	-0.136083
2.85526	-0.272166
2.87401	-0.272166
2.87401	-0.408248
2.87876	-0.408248
2.87876	-0.272166
2.87931	-0.272166
2.87931	-0.408248
2.8928	-0.408248
2.8928	-0.272166
2.89449	-0.272166
2.89449	-0.408248
2.90909	-0.408248
2.90909	-0.272166
2.90964	-0.272166
2.90964	-0.408248
2.91133	-0.408248
2.91133	-0.272166
2.9166	-0.272166
2.9166	-0.136083
2.9178	-0.136083
2.9178	-0.272166
2.93451	-0.272166
2.93451	-0.136083
2.94499	-0.136083
2.94499	0.
2.95748	0.
2.95748	0.136083
2.95827	0.136083
2.95827	0.
2.97197	0.
2.97197	-0.136083
2.97661	-0.136083
2.97661	-0.272166
2.99035	-0.272166
2.99035	-0.136083
2.995	-0.136083
2.995	-0.272166
3.00405	-0.272166
3.00405	-0.136083
3.00914	-0.136083
3.00914	-0.272166
3.01037	-0.272166
3.01037	-0.408248
3.0512	-0.408248
3.0512	-0.544331
3.05246	-0.544331
3.05246	-0.408248
3.05265	-0.408248
3.05265	-0.272166
3.06199	-0.272166
3.06199	-0.408248
3.07262	-0.408248
3.07262	-0.544331
3.07662	-0.544331
3.07662	-0.408248
3.07746	-0.408248
3.07746	-0.272166
3.07956	-0.272166
3.07956	-0.408248
3.09634	-0.408248
3.09634	-0.544331
3.13106	-0.544331
3.13106	-0.680414
3.13265	-0.680414
3.13265	-0.816497
3.13579	-0.816497
3.13579	-0.680414
3.14911	-0.680414
3.14911	-0.544331
3.15129	-0.544331
3.15129	-0.680414
3.16841	-0.680414
3.16841	-0.544331
3.16936	-0.544331
3.16936	-0.408248
3.17583	-0.408248
3.17583	-0.544331
3.17653	-0.544331
3.17653	-0.680414
3.18824	-0.680414
3.18824	-0.816497
3.19168	-0.816497
3.19168	-0.952579
3.19375	-0.952579
3.19375	-0.816497
3.2006	-0.816497
3.2006	-0.680414
3.20656	-0.680414
3.20656	-0.544331
3.22923	-0.544331
3.22923	-0.680414
3.23293	-0.680414
3.23293	-0.544331
3.23395	-0.544331
3.23395	-0.680414
3.23932	-0.680414
3.23932	-0.544331
3.2547	-0.544331
3.2547	-0.680414
3.26163	-0.680414
3.26163	-0.816497
3.28801	-0.816497
3.28801	-0.952579
3.31085	-0.952579
3.31085	-0.816497
3.36338	-0.816497
3.36338	-0.680414
3.37291	-0.680414
3.37291	-0.544331
3.40328	-0.544331
3.40328	-0.680414
3.41195	-0.680414
3.41195	-0.544331
3.44138	-0.544331
3.44138	-0.680414
3.44629	-0.680414
3.44629	-0.816497
3.48031	-0.816497
3.48031	-0.952579
3.49207	-0.952579
3.49207	-1.08866
3.49469	-1.08866
3.49469	-1.22474
3.52255	-1.22474
3.52255	-1.36083
3.52276	-1.36083
3.52276	-1.22474
3.54826	-1.22474
3.54826	-1.36083
3.56609	-1.36083
3.56609	-1.22474
3.578	-1.22474
3.578	-1.08866
3.58165	-1.08866
3.58165	-0.952579
3.58451	-0.952579
3.58451	-1.08866
3.5854	-1.08866
3.5854	-0.952579
3.59537	-0.952579
3.59537	-0.816497
3.60916	-0.816497
3.60916	-0.952579
3.62492	-0.952579
3.62492	-0.816497
3.6413	-0.816497
3.6413	-0.952579
3.64717	-0.952579
3.64717	-1.08866
3.65571	-1.08866
3.65571	-0.952579
3.65853	-0.952579
3.65853	-1.08866
3.66476	-1.08866
3.66476	-0.952579
3.66815	-0.952579
3.66815	-0.816497
3.67214	-0.816497
3.67214	-0.680414
3.67871	-0.680414
3.67871	-0.816497
3.68004	-0.816497
3.68004	-0.952579
3.71706	-0.952579
3.71706	-0.816497
3.72424	-0.816497
3.72424	-0.680414
3.72493	-0.680414
3.72493	-0.544331
3.72593	-0.544331
3.72593	-0.680414
3.73171	-0.680414
3.73171	-0.544331
3.74312	-0.544331
3.74312	-0.408248
3.74483	-0.408248
3.74483	-0.544331
3.74885	-0.544331
3.74885	-0.680414
3.75319	-0.680414
3.75319	-0.544331
3.79628	-0.544331
3.79628	-0.408248
3.80123	-0.408248
3.80123	-0.544331
3.82846	-0.544331
3.82846	-0.680414
3.83218	-0.680414
3.83218	-0.816497
3.8339	-0.816497
3.8339	-0.680414
3.86646	-0.680414
3.86646	-0.544331
3.87561	-0.544331
3.87561	-0.680414
3.88814	-0.680414
3.88814	-0.544331
3.89092	-0.544331
3.89092	-0.408248
3.90039	-0.408248
3.90039	-0.272166
3.90152	-0.272166
3.90152	-0.408248
3.90838	-0.408248
3.90838	-0.272166
3.91088	-0.272166
3.91088	-0.408248
3.91407	-0.408248
3.91407	-0.544331
3.91462	-0.544331
3.91462	-0.680414
3.94059	-0.680414
3.94059	-0.816497
3.94572	-0.816497
3.94572	-0.952579
3.94953	-0.952579
3.94953	-0.816497
3.94977	-0.816497
3.94977	-0.952579
3.95047	-0.952579
3.95047	-0.816497
3.95186	-0.816497
3.95186	-0.952579
3.96042	-0.952579
3.96042	-0.816497
3.9649	-0.816497
3.9649	-0.680414
3.968	-0.680414
3.968	-0.544331
3.97448	-0.544331
3.97448	-0.680414
4.01455	-0.680414
4.01455	-0.544331
4.04245	-0.544331
4.04245	-0.680414
4.04579	-0.680414
4.04579	-0.544331
4.04872	-0.544331
4.04872	-0.408248
4.05045	-0.408248
4.05045	-0.544331
4.05118	-0.544331
4.05118	-0.680414
4.05274	-0.680414
4.05274	-0.544331
4.07476	-0.544331
4.07476	-0.680414
4.07625	-0.680414
4.07625	-0.816497
4.07818	-0.816497
4.07818	-0.952579
4.09031	-0.952579
4.09031	-1.08866
4.09598	-1.08866
4.09598	-1.22474
4.11321	-1.22474
4.11321	-1.08866
4.12902	-1.08866
4.12902	-0.952579
4.16553	-0.952579
4.16553	-1.08866
4.1741	-1.08866
4.1741	-1.22474
4.18151	-1.22474
4.18151	-1.08866
4.18967	-1.08866
4.18967	-1.22474
4.19176	-1.22474
4.19176	-1.08866
4.22297	-1.08866
4.22297	-1.22474
4.22962	-1.22474
4.22962	-1.08866
4.22965	-1.08866
4.22965	-1.22474
4.25019	-1.22474
4.25019	-1.36083
4.26762	-1.36083
4.26762	-1.49691
4.29746	-1.49691
4.29746	-1.36083
4.29838	-1.36083
4.29838	-1.22474
4.30003	-1.22474
4.30003	-1.08866
4.30519	-1.08866
4.30519	-1.22474
4.30824	-1.22474
4.30824	-1.36083
4.30923	-1.36083
4.30923	-1.22474
4.31754	-1.22474
4.31754	-1.08866
4.33922	-1.08866
4.33922	-1.22474
4.34892	-1.22474
4.34892	-1.08866
4.35718	-1.08866
4.35718	-1.22474
4.36431	-1.22474
4.36431	-1.36083
4.371	-1.36083
4.371	-1.22474
4.37783	-1.22474
4.37783	-1.08866
4.39392	-1.08866
4.39392	-1.22474
4.41638	-1.22474
4.41638	-1.08866
4.43113	-1.08866
4.43113	-1.22474
4.43501	-1.22474
4.43501	-1.36083
4.44502	-1.36083
4.44502	-1.49691
4.48613	-1.49691
4.48613	-1.36083
4.49175	-1.36083
4.49175	-1.22474
4.49352	-1.22474
4.49352	-1.08866
4.49668	-1.08866
4.49668	-0.952579
4.52424	-0.952579
4.52424	-0.816497
4.53006	-0.816497
4.53006	-0.952579
4.568	-0.952579
4.568	-1.08866
4.57607	-1.08866
4.57607	-1.22474
4.58064	-1.22474
4.58064	-1.36083
4.59243	-1.36083
4.59243	-1.49691
4.59539	-1.49691
4.59539	-1.36083
4.60115	-1.36083
4.60115	-1.49691
4.6084	-1.49691
4.6084	-1.36083
4.61636	-1.36083
4.61636	-1.49691
4.64424	-1.49691
4.64424	-1.36083
4.6461	-1.36083
4.6461	-1.49691
4.65356	-1.49691
4.65356	-1.36083
4.65997	-1.36083
4.65997	-1.22474
4.66191	-1.22474
4.66191	-1.36083
4.66204	-1.36083
4.66204	-1.22474
4.6787	-1.22474
4.6787	-1.36083
4.69814	-1.36083
4.69814	-1.22474
4.69926	-1.22474
4.69926	-1.36083
4.70627	-1.36083
4.70627	-1.49691
4.7114	-1.49691
4.7114	-1.36083
4.71665	-1.36083
4.71665	-1.22474
4.72613	-1.22474
4.72613	-1.08866
4.7299	-1.08866
4.7299	-0.952579
4.73484	-0.952579
4.73484	-0.816497
4.73679	-0.816497
4.73679	-0.952579
4.74321	-0.952579
4.74321	-1.08866
4.74706	-1.08866
4.74706	-0.952579
4.75799	-0.952579
4.75799	-0.816497
4.76498	-0.816497
4.76498	-0.952579
4.76632	-0.952579
4.76632	-0.816497
4.77303	-0.816497
4.77303	-0.952579
4.77498	-0.952579
4.77498	-1.08866
4.80052	-1.08866
4.80052	-0.952579
4.81123	-0.952579
4.81123	-1.08866
4.81445	-1.08866
4.81445	-0.952579
4.86428	-0.952579
4.86428	-0.816497
4.86655	-0.816497
4.86655	-0.952579
4.86902	-0.952579
4.86902	-0.816497
4.8775	-0.816497
4.8775	-0.680414
4.89051	-0.680414
4.89051	-0.544331
4.89499	-0.544331
4.89499	-0.408248
4.90353	-0.408248
4.90353	-0.544331
4.91829	-0.544331
4.91829	-0.408248
4.91933	-0.408248
4.91933	-0.272166
4.92454	-0.272166
4.92454	-0.408248
4.9279	-0.408248
4.9279	-0.272166
4.93628	-0.272166
4.93628	-0.136083
4.94077	-0.136083
4.94077	0.
4.94727	0.
4.94727	0.136083
4.95775	0.136083
4.95775	0.
4.98984	0.
4.98984	-0.136083
4.99047	-0.136083
4.99047	-0.272166
4.9932	-0.272166
4.9932	-0.136083
4.9972	-0.136083
4.9972	-0.272166
5.00684	-0.272166
5.00684	-0.408248
5.01111	-0.408248
5.01111	-0.544331
5.01294	-0.544331
5.01294	-0.408248


==> tikz/SamplePaths_diffusion/sample_path_R500.txt <==
0.	0.
0.00294594	0.0442374
0.0104364	0.17695
0.0178114	0.132712
0.0279515	0.17695
0.0313684	0.309662
0.038629	0.17695
0.0427076	0.221187
0.052328	0.0884748
0.05549	-0.0442374
0.0618081	-0.0884748
0.0679588	-0.132712
0.0698874	-0.0884748
0.0759426	-0.132712
0.0834817	-0.0884748
0.0890159	-0.132712
0.0924196	-0.0884748
0.0987752	-0.0442374
0.102906	0.
0.112007	-0.0442374
0.120816	0.0884748
0.124674	0.221187
0.128006	0.265424
0.132061	0.309662
0.134959	0.265424
0.144572	0.132712
0.148259	0.17695
0.15445	0.0442374
0.160002	0.
0.162942	0.132712
0.169598	0.
0.174776	-0.132712
0.17584	0.
0.181153	-0.0442374
0.187299	-0.0884748
0.196008	0.0442374
0.201145	0.0884748
0.211175	0.132712
0.220138	0.
0.224117	-0.0442374
0.230255	0.
0.23212	-0.132712
0.23408	-0.0884748
0.241529	-0.132712
0.249789	-0.17695
0.252627	-0.221187
0.257151	-0.265424
0.261397	-0.132712
0.264596	0.
0.269232	0.132712
0.275765	0.17695
0.28141	0.221187
0.290973	0.17695
0.299339	0.0442374
0.301867	-0.0884748
0.305658	-0.132712
0.309633	-0.0884748
0.312073	-0.132712
0.31489	-0.0884748
0.322727	-0.132712
0.325454	0.0884748
0.331157	0.221187
0.33785	0.17695
0.344154	0.132712
0.347933	0.353899
0.352852	0.398137
0.357578	0.265424
0.361795	0.0442374
0.367957	0.17695
0.371673	0.132712
0.375185	0.17695
0.377896	0.309662
0.386008	0.17695
0.388354	0.221187
0.391204	0.265424
0.39413	0.309662
0.401246	0.17695
0.403149	0.221187
0.406151	0.353899
0.413978	0.398137
0.416804	0.442374
0.422526	0.398137
0.427859	0.442374
0.43121	0.398137
0.436156	0.442374
0.439616	0.398137
0.445331	0.353899
0.45454	0.309662
0.457801	0.442374
0.465548	0.309662
0.470665	0.17695
0.473893	0.132712
0.47628	0.17695
0.480561	0.132712
0.485641	0.
0.490849	-0.132712
0.496235	-0.17695
0.50139	-0.309662
0.506962	-0.0884748
0.514882	-0.132712
0.517675	0.
0.525037	-0.132712
0.527274	-0.265424
0.533178	-0.309662
0.540855	-0.530849
0.54306	-0.309662
0.548453	-0.17695
0.557765	-0.221187
0.559877	-0.17695
0.562645	-0.309662
0.566156	-0.17695
0.571667	-0.132712
0.574347	-0.17695
0.579356	0.0442374
0.581327	-0.0884748
0.584691	-0.221187
0.587566	-0.265424
0.590182	-0.221187
0.59413	-0.265424
0.599275	-0.132712
0.608066	-0.17695
0.611327	-0.309662
0.614034	-0.353899
0.61844	-0.309662
0.622817	-0.442374
0.626145	-0.486611
0.627668	-0.442374
0.63187	-0.221187
0.636242	-0.17695
0.645	-0.0442374
0.646181	0.17695
0.648519	0.221187
0.650722	0.265424
0.655763	0.0442374
0.666968	0.0884748
0.672576	-0.132712
0.689744	-0.0884748
0.693735	-0.132712
0.701816	-0.0884748
0.704835	-0.309662
0.710804	-0.353899
0.716145	-0.309662
0.719256	-0.442374
0.723126	-0.398137
0.727283	-0.353899
0.729327	-0.309662
0.734151	-0.353899
0.740119	-0.398137
0.746798	-0.353899
0.749922	-0.132712
0.7535	-0.265424
0.758171	-0.309662
0.762831	-0.442374
0.765712	-0.486611
0.768942	-0.353899
0.772009	-0.309662
0.776793	-0.353899
0.78064	-0.309662
0.785748	-0.442374
0.789078	-0.663561
0.793671	-0.619324
0.797541	-0.486611
0.802415	-0.530849
0.805853	-0.575086
0.811819	-0.619324
0.815302	-0.663561
0.820698	-0.884748
0.822577	-1.10593
0.826925	-1.0617
0.833381	-0.840511
0.840644	-0.884748
0.84232	-0.840511
0.850406	-0.884748
0.858212	-1.01746
0.868087	-0.973223
0.873032	-0.928985
0.877093	-1.0617
0.881807	-1.01746
0.886178	-1.23865
0.891579	-1.10593
0.896926	-0.884748
0.902519	-0.928985
0.908398	-0.796273
0.91347	-0.928985
0.915342	-0.973223
0.922848	-0.928985
0.925869	-0.973223
0.932064	-0.840511
0.936616	-0.796273
0.944119	-0.840511
0.948193	-0.796273
0.957664	-0.752036
0.963191	-0.619324
0.965887	-0.752036
0.969436	-0.796273
0.972472	-0.840511
0.975845	-0.707798
0.980143	-0.752036
0.98489	-0.619324
0.987151	-0.663561
0.993876	-0.707798
0.998967	-0.840511
1.00271	-0.884748
1.00847	-1.01746
1.01499	-0.973223
1.02254	-1.10593
1.03607	-0.973223
1.03884	-0.928985
1.04229	-1.0617
1.04524	-0.928985
1.05197	-0.973223
1.05939	-1.19441
1.06497	-1.23865
1.06676	-1.28288
1.07069	-1.23865
1.0832	-1.28288
1.08846	-1.23865
1.09337	-1.10593
1.09551	-1.0617
1.1006	-1.19441
1.10831	-1.23865
1.11303	-1.28288
1.11899	-1.4156
1.1246	-1.45983
1.13034	-1.4156
1.13603	-1.37136
1.13879	-1.23865
1.1435	-1.10593
1.15384	-0.884748
1.16183	-0.840511
1.16614	-0.619324
1.16919	-0.752036
1.17668	-0.707798
1.18048	-0.663561
1.1868	-0.707798
1.19295	-0.663561
1.19819	-0.619324
1.20333	-0.486611
1.21219	-0.353899
1.21699	-0.486611
1.22169	-0.442374
1.22372	-0.398137
1.22583	-0.353899
1.2326	-0.486611
1.24267	-0.442374
1.24554	-0.398137
1.24806	-0.530849
1.25085	-0.398137
1.26171	-0.619324
1.26475	-0.486611
1.2728	-0.442374
1.27747	-0.575086
1.28451	-0.530849
1.28908	-0.398137
1.2913	-0.442374
1.29701	-0.575086
1.30242	-0.442374
1.3096	-0.486611
1.31462	-0.353899
1.32652	-0.398137
1.32909	-0.530849
1.33168	-0.486611
1.33519	-0.530849
1.34135	-0.575086
1.34496	-0.530849
1.3486	-0.398137
1.35454	-0.353899
1.35715	-0.398137
1.3612	-0.265424
1.36739	-0.398137
1.37603	-0.353899
1.3818	-0.486611
1.39081	-0.619324
1.39647	-0.663561
1.40145	-0.530849
1.40755	-0.486611
1.41044	-0.353899
1.41573	-0.221187
1.41897	-0.265424
1.42507	-0.309662
1.43434	-0.442374
1.43928	-0.398137
1.44258	-0.353899
1.44653	-0.309662
1.45049	-0.353899
1.45472	-0.398137
1.4605	-0.353899
1.46367	-0.132712
1.46926	-0.17695
1.47447	-0.0442374
1.47924	0.0884748
1.48437	0.132712
1.4891	0.17695
1.49646	0.309662
1.50094	0.17695
1.50768	0.221187
1.51052	0.265424
1.51873	0.309662
1.52102	0.442374
1.52322	0.575086
1.52791	0.530849
1.53127	0.398137
1.53292	0.265424
1.53871	0.486611
1.54359	0.530849
1.54501	0.486611
1.54884	0.530849
1.55303	0.398137
1.56246	0.353899
1.56621	0.132712
1.56996	0.265424
1.57339	0.221187
1.57987	0.265424
1.58585	0.486611
1.59001	0.530849
1.59214	0.486611
1.59599	0.265424
1.60164	0.0442374
1.60445	0.0884748
1.61198	-0.0442374
1.61617	0.
1.62051	-0.0442374
1.6248	-0.17695
1.62984	-0.221187
1.63327	-0.265424
1.6356	-0.221187
1.64138	-0.0884748
1.64592	-0.0442374
1.65144	-0.0884748
1.66012	-0.221187
1.66908	-0.0884748
1.67373	-0.0442374
1.68169	-0.0884748
1.68632	0.0442374
1.68922	0.17695
1.69277	0.398137
1.69894	0.442374
1.70448	0.575086
1.70919	0.353899
1.71661	0.309662
1.72128	0.353899
1.7286	0.309662
1.73301	0.442374
1.74095	0.398137
1.74739	0.353899
1.75013	0.221187
1.75544	0.17695
1.7614	0.0442374
1.76505	0.
1.77273	0.0442374
1.77464	0.
1.77731	-0.132712
1.78025	-0.17695
1.78334	-0.221187
1.7882	-0.265424
1.7962	-0.398137
1.79924	-0.442374
1.80973	-0.486611
1.81417	-0.530849
1.82107	-0.575086
1.82701	-0.619324
1.83114	-0.575086
1.83432	-0.619324
1.8416	-0.575086
1.84861	-0.442374
1.85653	-0.575086
1.86004	-0.530849
1.86323	-0.663561
1.86983	-0.796273
1.87191	-0.752036
1.8756	-0.796273
1.88212	-0.928985
1.89012	-0.884748
1.89562	-0.840511
1.89724	-0.884748
1.89906	-0.840511
1.90109	-0.973223
1.90586	-1.01746
1.90885	-0.973223
1.91236	-1.10593
1.92164	-1.0617
1.92519	-1.01746
1.92759	-0.973223
1.9329	-0.840511
1.94012	-0.796273
1.94477	-0.840511
1.95194	-0.884748
1.96272	-0.840511
1.96666	-0.707798
1.96979	-0.752036
1.97222	-0.619324
1.975	-0.575086
1.98301	-0.619324
1.98875	-0.752036
1.99215	-0.707798
1.99858	-0.752036
2.0075	-0.796273
2.01121	-0.840511
2.01838	-0.619324
2.02631	-0.575086
2.03595	-0.707798
2.04189	-0.575086
2.04643	-0.530849
2.0525	-0.486611
2.06236	-0.530849
2.06502	-0.486611
2.06919	-0.353899
2.07174	-0.221187
2.07375	-0.265424
2.07648	-0.221187
2.0813	-0.265424
2.0861	-0.221187
2.09325	-0.17695
2.09923	-0.132712
2.10196	-0.0884748
2.103	0.0442374
2.1139	0.
2.12226	0.132712
2.12385	0.17695
2.1323	0.221187
2.135	0.17695
2.13965	0.221187
2.14408	0.17695
2.14849	0.221187
2.15277	0.265424
2.15633	0.221187
2.1604	0.265424
2.17073	0.398137
2.17779	0.442374
2.17926	0.398137
2.1848	0.353899
2.18937	0.398137
2.19149	0.265424
2.19608	0.309662
2.19963	0.265424
2.20231	0.309662
2.21062	0.442374
2.21346	0.486611
2.21706	0.353899
2.22132	0.309662
2.22456	0.353899
2.2275	0.398137
2.22904	0.442374
2.23307	0.309662
2.23701	0.265424
2.2426	0.221187
2.24994	0.353899
2.25347	0.575086
2.25682	0.619324
2.26179	0.486611
2.2656	0.530849
2.27252	0.663561
2.27653	0.796273
2.27865	0.752036
2.28414	0.884748
2.28759	0.928985
2.29485	0.884748
2.30252	0.840511
2.31536	0.796273
2.32286	0.575086
2.32926	0.530849
2.33311	0.663561
2.3384	0.707798
2.34065	0.663561
2.34887	0.619324
2.35505	0.663561
2.36284	0.619324
2.36654	0.398137
2.36875	0.353899
2.37186	0.398137
2.37641	0.265424
2.37966	0.398137
2.38407	0.530849
2.38725	0.398137
2.39186	0.353899
2.39922	0.309662
2.40555	0.353899
2.41058	0.486611
2.41619	0.530849
2.42127	0.486611
2.4324	0.619324
2.43542	0.575086
2.44178	0.530849
2.44728	0.486611
2.45458	0.353899
2.45972	0.575086
2.4627	0.707798
2.46814	0.663561
2.46998	0.530849
2.47465	0.575086
2.4771	0.707798
2.48354	0.663561
2.48728	0.796273
2.49247	1.01746
2.49782	1.0617
2.50661	1.10593
2.51172	1.15017
2.5142	1.19441
2.51942	1.4156
2.5291	1.54831
2.53552	1.4156
2.54114	1.54831
2.54432	1.4156
2.54822	1.54831
2.55182	1.59255
2.55492	1.63678
2.55942	1.68102
2.56305	1.81373
2.56541	1.7695
2.57066	1.99068
2.574	1.94645
2.58364	1.99068
2.58932	1.85797
2.59356	1.90221
2.59663	1.7695
2.60146	1.81373
2.60838	2.03492
2.61201	2.07916
2.61561	2.03492
2.62199	1.99068
2.62557	1.94645
2.63158	1.90221
2.63709	1.85797
2.64344	1.81373
2.64532	1.85797
2.65144	1.90221
2.65451	1.85797
2.6573	1.81373
2.66271	2.03492
2.66993	2.07916
2.67515	2.03492
2.67996	2.07916
2.68566	2.03492
2.68976	2.16763
2.69242	2.21187
2.69957	2.25611
2.70179	2.21187
2.70688	2.16763
2.71354	2.21187
2.71796	2.16763
2.72337	2.03492
2.72496	2.07916
2.73337	2.03492
2.74003	2.07916
2.74655	2.21187
2.75388	2.07916
2.75672	2.03492
2.76374	1.99068
2.76709	1.85797
2.77492	1.72526
2.77939	1.68102
2.78453	1.72526
2.788	1.7695
2.79271	1.72526
2.79662	1.85797
2.80211	1.81373
2.80634	1.94645
2.81826	1.90221
2.82579	1.94645
2.83212	2.16763
2.83534	2.30034
2.84154	2.16763
2.84932	2.21187
2.85271	2.07916
2.85809	2.21187
2.86387	2.16763
2.87033	2.12339
2.88006	1.99068
2.89829	1.85797
2.90475	2.07916
2.90774	2.03492
2.91608	2.07916
2.91989	2.12339
2.92701	1.99068
2.93381	1.85797
2.94131	1.81373
2.94367	1.68102
2.94808	1.54831
2.95615	1.68102
2.9626	1.54831
2.96551	1.4156
2.97371	1.37136
2.97692	1.4156
2.98097	1.19441
2.98735	1.4156
2.99387	1.37136
2.99637	1.32712
3.00063	1.45983
3.00622	1.4156
3.01071	1.28288
3.01513	1.15017
3.0168	1.10593
3.02056	1.15017
3.02661	1.19441
3.03624	1.4156
3.03809	1.54831
3.04248	1.50407
3.04571	1.63678
3.04931	1.50407
3.05718	1.54831
3.06281	1.4156
3.06891	1.37136
3.07402	1.4156
3.07501	1.37136
3.07868	1.32712
3.08343	1.28288
3.09017	1.0617
3.09524	1.28288
3.09817	1.32712
3.10504	1.28288
3.11039	1.23865
3.11585	1.19441
3.11989	1.23865
3.12519	1.28288
3.13101	1.23865
3.13737	1.37136
3.14221	1.32712
3.14522	1.54831
3.14928	1.59255
3.15204	1.63678
3.15567	1.50407
3.15973	1.45983
3.16528	1.4156
3.168	1.45983
3.17188	1.50407
3.18499	1.54831
3.18811	1.59255
3.19181	1.63678
3.20051	1.7695
3.20906	1.72526
3.21066	1.59255
3.21815	1.63678
3.22273	1.50407
3.22959	1.45983
3.23712	1.50407
3.24147	1.63678
3.24291	1.68102
3.24785	1.63678
3.25363	1.7695
3.25934	1.54831
3.2642	1.50407
3.27215	1.37136
3.28127	1.4156
3.28761	1.28288
3.29273	1.4156
3.29782	1.37136
3.30415	1.4156
3.31305	1.45983
3.31721	1.32712
3.32358	1.37136
3.3255	1.32712
3.33082	1.37136
3.3341	1.50407
3.33983	1.45983
3.34493	1.4156
3.35153	1.28288
3.35475	1.32712
3.36183	1.10593
3.37306	1.0617
3.37902	0.928985
3.38675	0.796273
3.39083	0.752036
3.39869	0.796273
3.40126	0.752036
3.4035	0.707798
3.40806	0.752036
3.41126	0.707798
3.41309	0.663561
3.41432	0.442374
3.4189	0.486611
3.42306	0.530849
3.42571	0.486611
3.43281	0.530849
3.43787	0.575086
3.44252	0.530849
3.44584	0.663561
3.45067	0.442374
3.45731	0.575086
3.46205	0.530849
3.46976	0.398137
3.47559	0.442374
3.48157	0.398137
3.48636	0.442374
3.49173	0.486611
3.49566	0.353899
3.50012	0.398137
3.50356	0.265424
3.50963	0.309662
3.51502	0.353899
3.51776	0.486611
3.52249	0.619324
3.52903	0.575086
3.53224	0.619324
3.53556	0.486611
3.54108	0.530849
3.54276	0.486611
3.54441	0.530849
3.54764	0.486611
3.55086	0.530849
3.55686	0.486611
3.55921	0.530849
3.56684	0.486611
3.57427	0.353899
3.57897	0.309662
3.58201	0.17695
3.58553	0.0442374
3.59186	0.0884748
3.59473	0.132712
3.59905	0.17695
3.60201	0.132712
3.61358	0.265424
3.6206	0.221187
3.62895	0.353899
3.63461	0.309662
3.63764	0.265424
3.64074	0.221187
3.6425	0.0884748
3.64485	0.0442374
3.64767	-0.0884748
3.65188	-0.0442374
3.65525	-0.0884748
3.66413	-0.132712
3.66716	0.
3.66967	-0.132712
3.68078	0.
3.68299	-0.132712
3.68594	-0.265424
3.6904	-0.221187
3.69479	-0.353899
3.70296	-0.575086
3.71675	-0.707798
3.71905	-0.752036
3.72899	-0.707798
3.73119	-0.752036
3.73485	-0.796273
3.73705	-0.752036
3.74472	-0.707798
3.74857	-0.575086
3.7532	-0.619324
3.75591	-0.752036
3.76132	-0.884748
3.76897	-0.928985
3.77302	-0.796273
3.77532	-0.752036
3.78245	-0.796273
3.78716	-0.752036
3.79436	-0.530849
3.79798	-0.309662
3.80377	-0.353899
3.81008	-0.309662
3.81922	-0.353899
3.82334	-0.309662
3.8249	-0.353899
3.82804	-0.398137
3.83473	-0.442374
3.84085	-0.398137
3.84568	-0.265424
3.84981	-0.309662
3.85421	-0.353899
3.86156	-0.309662
3.86878	-0.265424
3.87321	-0.0442374
3.87634	-0.0884748
3.88262	-0.132712
3.89149	-0.265424
3.90077	-0.132712
3.90535	0.
3.90984	0.221187
3.91389	0.265424
3.91701	0.309662
3.91916	0.353899
3.92239	0.221187
3.92724	0.265424
3.93435	0.221187
3.93883	0.265424
3.94381	0.221187
3.95084	0.17695
3.95548	0.221187
3.96055	0.17695
3.97173	0.0442374
3.9774	0.0884748
3.98081	0.0442374
3.98907	-0.0884748
3.9925	0.0442374
3.99911	0.17695
4.00144	0.132712
4.00731	-0.0884748
4.01367	-0.132712
4.01852	0.
4.02586	-0.221187
4.0291	-0.0884748
4.03224	0.0442374
4.03777	0.0884748
4.04181	-0.0442374
4.04532	-0.17695
4.05098	-0.221187
4.05668	-0.17695
4.06042	-0.132712
4.06574	-0.17695
4.06826	-0.132712
4.07264	-0.0884748
4.07766	-0.0442374
4.07925	0.0884748
4.08462	0.0442374
4.08802	0.0884748
4.09128	0.221187
4.09877	0.0884748
4.10417	0.132712
4.10686	0.0884748
4.11337	0.132712
4.11618	0.265424
4.11883	0.309662
4.12403	0.265424
4.12891	0.309662
4.13909	0.353899
4.1425	0.486611
4.14734	0.619324
4.15296	0.575086
4.158	0.530849
4.16205	0.486611
4.16516	0.619324
4.16689	0.575086
4.16824	0.530849
4.17587	0.486611
4.17916	0.530849
4.18494	0.486611
4.18854	0.619324
4.19518	0.398137
4.19818	0.530849
4.20251	0.575086
4.2073	0.530849
4.21147	0.575086
4.22404	0.619324
4.22937	0.486611
4.23356	0.353899
4.23702	0.221187
4.24471	0.0884748
4.25111	0.0442374
4.2587	0.0884748
4.26572	0.132712
4.27245	0.17695
4.27928	0.398137
4.28554	0.353899
4.28776	0.221187
4.29583	0.17695
4.2995	0.221187
4.30641	0.353899
4.3087	0.309662
4.31605	0.442374
4.31873	0.398137
4.32102	0.353899
4.32397	0.398137
4.32832	0.442374
4.32983	0.309662
4.33183	0.353899
4.33785	0.309662
4.34421	0.442374
4.34815	0.486611
4.35433	0.530849
4.3616	0.575086
4.36516	0.530849
4.37186	0.486611
4.37632	0.530849
4.3844	0.398137
4.38939	0.442374
4.39611	0.398137
4.40216	0.353899
4.40816	0.221187
4.412	0.0884748
4.41646	0.0442374
4.4216	-0.17695
4.42625	-0.132712
4.431	-0.0884748
4.43459	-0.0442374
4.438	0.
4.44035	-0.132712
4.44642	-0.0884748
4.44977	-0.0442374
4.45552	-0.0884748
4.45863	0.0442374
4.46575	0.0884748
4.46867	0.132712
4.47346	0.17695
4.47798	0.221187
4.48215	0.17695
4.49022	0.221187
4.4968	0.0884748
4.50336	0.132712
4.50894	0.265424
4.51152	0.309662
4.51237	0.353899
4.51715	0.309662
4.52107	0.265424
4.52489	0.309662
4.53093	0.265424
4.53495	0.398137
4.54166	0.265424
4.54512	0.132712
4.54839	0.17695
4.55328	0.221187
4.55597	0.0884748
4.56243	0.0442374
4.56455	0.17695
4.57098	-0.0442374
4.57403	0.
4.57928	0.132712
4.58482	0.0884748
4.59124	0.221187
4.60023	0.17695
4.6081	0.221187
4.61144	0.265424
4.61657	0.398137
4.62257	0.442374
4.62708	0.486611
4.6295	0.353899
4.63144	0.398137
4.63304	0.442374
4.63537	0.221187
4.63768	0.265424
4.64796	0.221187
4.65339	0.442374
4.66373	0.486611
4.6674	0.530849
4.67201	0.398137
4.6772	0.353899
4.68075	0.575086
4.68677	0.530849
4.68888	0.486611
4.6933	0.442374
4.7006	0.486611
4.70756	0.530849
4.71108	0.752036
4.71546	0.884748
4.72357	1.10593
4.72871	0.973223
4.73575	1.10593
4.74086	1.23865
4.74501	1.28288
4.75054	1.32712
4.75678	1.10593
4.75852	1.0617
4.76413	1.10593
4.76842	0.973223
4.77078	0.928985
4.77524	0.884748
4.78741	0.928985
4.78914	1.0617
4.79412	1.10593
4.7983	0.973223
4.80415	0.928985
4.80887	0.796273
4.81415	0.840511
4.81665	0.707798
4.82169	0.928985
4.82694	0.796273
4.84286	0.840511
4.85161	0.707798
4.85581	0.663561
4.86193	0.796273
4.86484	0.840511
4.87085	0.796273
4.87566	0.928985
4.8819	0.973223
4.88471	0.928985
4.89036	0.884748
4.89487	1.01746
4.90063	0.973223
4.90435	0.928985
4.90602	0.884748
4.91187	0.840511
4.91464	0.796273
4.91769	0.928985
4.92154	0.884748
4.93277	0.928985
4.94088	0.884748
4.94337	0.928985
4.94869	0.884748
4.95508	0.928985
4.95716	0.973223
4.96438	1.10593
4.9715	1.15017
4.97752	1.19441
4.98097	1.32712
4.98392	1.19441
4.98534	1.23865
4.98889	1.19441
4.99378	1.15017
4.99702	1.28288
5.00016	1.32712

==> tikz/TimeVarying/arrival_rate.txt <==
0.	15.
0.2	14.4107
0.4	13.8233
0.6	13.2395
0.8	12.6607
1.	12.0883
1.2	11.5238
1.4	10.9688
1.6	10.4247
1.8	9.89291
2.	9.375
2.2	8.87326
2.4	8.38813
2.6	7.92087
2.8	7.47275
3.	7.04505
3.2	6.64021
3.4	6.25804
3.6	5.8995
3.8	5.56556
4.	5.25721
4.2	4.97687
4.4	4.7237
4.6	4.49831
4.8	4.30132
5.	4.13333
5.2	3.99659
5.4	3.88967
5.6	3.8128
5.8	3.76617
6.	3.75
6.2	3.76617
6.4	3.8128
6.6	3.88967
6.8	3.99659
7.	4.13333
7.2	4.30132
7.4	4.49831
7.6	4.7237
7.8	4.97687
8.	5.25721
8.2	5.56556
8.4	5.8995
8.6	6.25804
8.8	6.64021
9.	7.04505
9.2	7.47275
9.4	7.92087
9.6	8.38813
9.8	8.87326
10.	9.375
10.2	9.89291
10.4	10.4247
10.6	10.9688
10.8	11.5238
11.	12.0883
11.2	12.6611
11.4	13.2403
11.6	13.8242
11.8	14.4113
12.	15.
12.2	15.5887
12.4	16.1758
12.6	16.7597
12.8	17.3389
13.	17.9117
13.2	18.4762
13.4	19.0312
13.6	19.5753
13.8	20.1071
14.	20.625
14.2	21.1267
14.4	21.6119
14.6	22.0791
14.8	22.5272
15.	22.955
15.2	23.3598
15.4	23.742
15.6	24.1005
15.8	24.4344
16.	24.7428
16.2	25.0231
16.4	25.2763
16.6	25.5017
16.8	25.6987
17.	25.8667
17.2	26.0034
17.4	26.1103
17.6	26.1872
17.8	26.2338
18.	26.25
18.2	26.2338
18.4	26.1872
18.6	26.1103
18.8	26.0034
19.	25.8667
19.2	25.6987
19.4	25.5017
19.6	25.2763
19.8	25.0231
20.	24.7428
20.2	24.4344
20.4	24.1005
20.6	23.742
20.8	23.3598
21.	22.955
21.2	22.5272
21.4	22.0791
21.6	21.6119
21.8	21.1267
22.	20.625
22.2	20.1079
22.4	19.5768
22.6	19.0329
22.8	18.4774
23.	17.9117
23.2	17.337
23.4	16.7546
23.6	16.1658
23.8	15.5718



==> tikz/TimeVarying/offered_load.txt <==
0.	39.2378
0.2	38.3017
0.4	37.3427
0.6	36.3634
0.8	35.3667
1.	34.3553
1.2	33.3319
1.4	32.2993
1.6	31.2605
1.8	30.2181
2.	29.175
2.2	28.1341
2.4	27.0984
2.6	26.0706
2.8	25.0536
3.	24.0499
3.2	23.0626
3.4	22.0943
3.6	21.1478
3.8	20.2254
4.	19.3297
4.2	18.4633
4.4	17.6286
4.6	16.8278
4.8	16.0631
5.	15.3364
5.2	14.6499
5.4	14.0056
5.6	13.4052
5.8	12.8502
6.	12.3421
6.2	11.8824
6.4	11.4725
6.6	11.1133
6.8	10.8059
7.	10.551
7.2	10.3494
7.4	10.2018
7.6	10.1085
7.8	10.0696
8.	10.0853
8.2	10.1556
8.4	10.2803
8.6	10.4591
8.8	10.6915
9.	10.9767
9.2	11.314
9.4	11.7026
9.6	12.1414
9.8	12.6292
10.	13.1645
10.2	13.7458
10.4	14.3719
10.6	15.0407
10.8	15.7506
11.	16.4995
11.2	17.2853
11.4	18.1061
11.6	18.9595
11.8	19.8431
12.	20.7546
12.2	21.6913
12.4	22.6509
12.6	23.6306
12.8	24.6278
13.	25.6397
13.2	26.6635
13.4	27.6965
13.6	28.7358
13.8	29.7785
14.	30.822
14.2	31.8631
14.4	32.8991
14.6	33.9271
14.8	34.9444
15.	35.9482
15.2	36.9357
15.4	37.9041
15.6	38.8508
15.8	39.7733
16.	40.6691
16.2	41.5357
16.4	42.3705
16.6	43.1714
16.8	43.9362
17.	44.6629
17.2	45.3495
17.4	45.9938
17.6	46.5943
17.8	47.1493
18.	47.6575
18.2	48.1172
18.4	48.5272
18.6	48.8864
18.8	49.1938
19.	49.4487
19.2	49.6503
19.4	49.798
19.6	49.8913
19.8	49.9302
20.	49.9146
20.2	49.8443
20.4	49.7196
20.6	49.5408
20.8	49.3084
21.	49.0232
21.2	48.6859
21.4	48.2973
21.6	47.8585
21.8	47.3708
22.	46.8355
22.2	46.2542
22.4	45.6284
22.6	44.9598
22.8	44.2502
23.	43.5014
23.2	42.7152
23.4	41.8938
23.6	41.039
23.8	40.153



==> tikz/TimeVarying/pdelay_e01_mol.txt <==
0.	0.09327
0.2	0.0960341
0.4	0.0940676
0.6	0.111492
0.8	0.108987
1.	0.102429
1.2	0.112192
1.4	0.10127
1.6	0.091257
1.8	0.0956574
2.	0.116177
2.2	0.114665
2.4	0.111127
2.6	0.106812
2.8	0.0998879
3.	0.098858
3.2	0.121074
3.4	0.118076
3.6	0.109536
3.8	0.103231
4.	0.109846
4.2	0.115449
4.4	0.105985
4.6	0.113223
4.8	0.130813
5.	0.123644
5.2	0.0986164
5.4	0.107264
5.6	0.117248
5.8	0.125312
6.	0.0969066
6.2	0.1232
6.4	0.0987967
6.6	0.120633
6.8	0.113657
7.	0.0994491
7.2	0.13798
7.4	0.115217
7.6	0.118454
7.8	0.125182
8.	0.121058
8.2	0.123149
8.4	0.12785
8.6	0.102246
8.8	0.103001
9.	0.12082
9.2	0.0916544
9.4	0.107244
9.6	0.0907109
9.8	0.117235
10.	0.100973
10.2	0.0919951
10.4	0.113372
10.6	0.100515
10.8	0.0983521
11.	0.0931
11.2	0.0911831
11.4	0.0871071
11.6	0.092082
11.8	0.0917262
12.	0.0963111
12.2	0.0935895
12.4	0.097056
12.6	0.101702
12.8	0.102332
13.	0.107055
13.2	0.115087
13.4	0.0914315
13.6	0.0980729
13.8	0.106942
14.	0.109943
14.2	0.104941
14.4	0.0877438
14.6	0.0941601
14.8	0.0979511
15.	0.0993534
15.2	0.0999434
15.4	0.100005
15.6	0.106087
15.8	0.104446
16.	0.102291
16.2	0.102258
16.4	0.100138
16.6	0.0984312
16.8	0.0923135
17.	0.0891355
17.2	0.108145
17.4	0.103084
17.6	0.0889195
17.8	0.10509
18.	0.0930559
18.2	0.109071
18.4	0.100359
18.6	0.107682
18.8	0.092266
19.	0.095188
19.2	0.109857
19.4	0.114244
19.6	0.113234
19.8	0.117099
20.	0.112372
20.2	0.111155
20.4	0.101842
20.6	0.0948836
20.8	0.0940864
21.	0.108917
21.2	0.104394
21.4	0.0906388
21.6	0.10395
21.8	0.0887193
22.	0.0956954
22.2	0.105418
22.4	0.0944962
22.6	0.102968
22.8	0.105514
23.	0.111969
23.2	0.109226
23.4	0.0911442
23.6	0.0946225
23.8	0.100161



==> tikz/TimeVarying/pdelay_e01_psa.txt <==
0.	0.647912
0.2	0.658653
0.4	0.678719
0.6	0.733925
0.8	0.739364
1.	0.742698
1.2	0.798158
1.4	0.793671
1.6	0.805305
1.8	0.807369
2.	0.85498
2.2	0.862069
2.4	0.871066
2.6	0.876001
2.8	0.885163
3.	0.8874
3.2	0.892588
3.4	0.911577
3.6	0.921773
3.8	0.934696
4.	0.912599
4.2	0.922292
4.4	0.93395
4.6	0.916075
4.8	0.93154
5.	0.927373
5.2	0.904236
5.4	0.919964
5.6	0.908607
5.8	0.897477
6.	0.880493
6.2	0.871713
6.4	0.863161
6.6	0.850943
6.8	0.799936
7.	0.777098
7.2	0.779314
7.4	0.747671
7.6	0.720876
7.8	0.683183
8.	0.625672
8.2	0.626568
8.4	0.565421
8.6	0.528163
8.8	0.480362
9.	0.448017
9.2	0.396092
9.4	0.350185
9.6	0.314166
9.8	0.282821
10.	0.249097
10.2	0.195791
10.4	0.170218
10.6	0.147677
10.8	0.124908
11.	0.0992435
11.2	0.08275
11.4	0.0757438
11.6	0.061089
11.8	0.0475229
12.	0.0477524
12.2	0.0332711
12.4	0.0293987
12.6	0.0221707
12.8	0.0170604
13.	0.0159864
13.2	0.0137459
13.4	0.01165
13.6	0.00893349
13.8	0.00724768
14.	0.00684494
14.2	0.00634648
14.4	0.00638584
14.6	0.00433675
14.8	0.00481361
15.	0.00549077
15.2	0.00455103
15.4	0.00322581
15.6	0.00405399
15.8	0.00480912
16.	0.00434426
16.2	0.00423646
16.4	0.00658768
16.6	0.00636762
16.8	0.0090956
17.	0.0109511
17.2	0.0115349
17.4	0.0130327
17.6	0.0167362
17.8	0.0197435
18.	0.0204474
18.2	0.0272379
18.4	0.0333288
18.6	0.0380395
18.8	0.0433826
19.	0.057654
19.2	0.0572679
19.4	0.0662009
19.6	0.0821429
19.8	0.0836165
20.	0.103177
20.2	0.131603
20.4	0.13269
20.6	0.154608
20.8	0.177798
21.	0.204026
21.2	0.22074
21.4	0.250419
21.6	0.270513
21.8	0.294252
22.	0.309622
22.2	0.345217
22.4	0.359456
22.6	0.433256
22.8	0.458829
23.	0.47808
23.2	0.498759
23.4	0.557191
23.6	0.571799
23.8	0.580914



==> tikz/TimeVarying/pdelay_e03_mol.txt <==
0.	0.275572
0.2	0.274136
0.4	0.270912
0.6	0.269361
0.8	0.263953
1.	0.258492
1.2	0.257319
1.4	0.265134
1.6	0.307123
1.8	0.295368
2.	0.302828
2.2	0.282337
2.4	0.276454
2.6	0.277429
2.8	0.274081
3.	0.266656
3.2	0.258766
3.4	0.317773
3.6	0.307462
3.8	0.31325
4.	0.314124
4.2	0.269249
4.4	0.28099
4.6	0.273737
4.8	0.287675
5.	0.298131
5.2	0.301187
5.4	0.270295
5.6	0.287772
5.8	0.301473
6.	0.261281
6.2	0.298307
6.4	0.26891
6.6	0.328767
6.8	0.289012
7.	0.266011
7.2	0.257799
7.4	0.318206
7.6	0.305768
7.8	0.303341
8.	0.311222
8.2	0.310817
8.4	0.33709
8.6	0.279242
8.8	0.287367
9.	0.297552
9.2	0.2579
9.4	0.290386
9.6	0.265751
9.8	0.286236
10.	0.261398
10.2	0.298819
10.4	0.275048
10.6	0.261192
10.8	0.252033
11.	0.305881
11.2	0.29308
11.4	0.280205
11.6	0.283181
11.8	0.277596
12.	0.270469
12.2	0.271328
12.4	0.272761
12.6	0.269644
12.8	0.277022
13.	0.288682
13.2	0.292527
13.4	0.243015
13.6	0.249128
13.8	0.253548
14.	0.249396
14.2	0.261909
14.4	0.261889
14.6	0.270364
14.8	0.272605
15.	0.279799
15.2	0.28432
15.4	0.248753
15.6	0.237856
15.8	0.242442
16.	0.277066
16.2	0.279345
16.4	0.275723
16.6	0.263856
16.8	0.26703
17.	0.253462
17.2	0.279271
17.4	0.268123
17.6	0.2461
17.8	0.269298
18.	0.240427
18.2	0.267245
18.4	0.247884
18.6	0.257513
18.8	0.243309
19.	0.254572
19.2	0.269014
19.4	0.270489
19.6	0.278519
19.8	0.28236
20.	0.280002
20.2	0.279392
20.4	0.274361
20.6	0.267955
20.8	0.260544
21.	0.287171
21.2	0.275575
21.4	0.260081
21.6	0.268346
21.8	0.254473
22.	0.266201
22.2	0.279974
22.4	0.258122
22.6	0.270628
22.8	0.265144
23.	0.279876
23.2	0.256219
23.4	0.271825
23.6	0.271932
23.8	0.262182



==> tikz/TimeVarying/pdelay_e03_psa.txt <==
0.	0.82865
0.2	0.83763
0.4	0.852165
0.6	0.8877
0.8	0.891682
1.	0.902077
1.2	0.908289
1.4	0.938428
1.6	0.937507
1.8	0.94049
2.	0.950586
2.2	0.952165
2.4	0.956073
2.6	0.963499
2.8	0.967247
3.	0.968474
3.2	0.974103
3.4	0.973549
3.6	0.980081
3.8	0.985034
4.	0.978827
4.2	0.981158
4.4	0.985041
4.6	0.981298
4.8	0.976586
5.	0.98108
5.2	0.98582
5.4	0.978587
5.6	0.983155
5.8	0.985539
6.	0.980417
6.2	0.972372
6.4	0.972125
6.6	0.959464
6.8	0.947352
7.	0.952695
7.2	0.929104
7.4	0.930182
7.6	0.914197
7.8	0.904346
8.	0.886623
8.2	0.88047
8.4	0.867364
8.6	0.834151
8.8	0.799001
9.	0.762371
9.2	0.744487
9.4	0.717313
9.6	0.689984
9.8	0.651749
10.	0.620291
10.2	0.592397
10.4	0.552103
10.6	0.522324
10.8	0.461571
11.	0.416726
11.2	0.385363
11.4	0.358069
11.6	0.309602
11.8	0.288841
12.	0.263099
12.2	0.234475
12.4	0.197574
12.6	0.183485
12.8	0.167445
13.	0.154396
13.2	0.142951
13.4	0.119195
13.6	0.104763
13.8	0.0972941
14.	0.0861896
14.2	0.0797191
14.4	0.075304
14.6	0.0663031
14.8	0.0594235
15.	0.0489942
15.2	0.047853
15.4	0.041801
15.6	0.0468844
15.8	0.043801
16.	0.0416952
16.2	0.047635
16.4	0.0438441
16.6	0.0516948
16.8	0.0471981
17.	0.052274
17.2	0.0596705
17.4	0.0552002
17.6	0.0662874
17.8	0.0726224
18.	0.0814998
18.2	0.0925114
18.4	0.101633
18.6	0.105508
18.8	0.136789
19.	0.157208
19.2	0.159737
19.4	0.200424
19.6	0.207772
19.8	0.245686
20.	0.240648
20.2	0.28085
20.4	0.328481
20.6	0.318885
20.8	0.354486
21.	0.388433
21.2	0.440359
21.4	0.468317
21.6	0.502033
21.8	0.53393
22.	0.569656
22.2	0.588806
22.4	0.611101
22.6	0.636751
22.8	0.707119
23.	0.71572
23.2	0.740197
23.4	0.752019
23.6	0.770228
23.8	0.815052



==> tikz/TimeVarying/pdelay_e05_mol.txt <==
0.	0.439713
0.2	0.435367
0.4	0.439337
0.6	0.437669
0.8	0.443902
1.	0.430651
1.2	0.423794
1.4	0.428729
1.6	0.417665
1.8	0.468174
2.	0.470018
2.2	0.452
2.4	0.462372
2.6	0.459614
2.8	0.466228
3.	0.435063
3.2	0.459719
3.4	0.446289
3.6	0.468217
3.8	0.447596
4.	0.461743
4.2	0.47553
4.4	0.462987
4.6	0.490181
4.8	0.439167
5.	0.438802
5.2	0.46204
5.4	0.482478
5.6	0.447761
5.8	0.463328
6.	0.445019
6.2	0.48277
6.4	0.453384
6.6	0.499232
6.8	0.452753
7.	0.448785
7.2	0.502456
7.4	0.507983
7.6	0.483266
7.8	0.494878
8.	0.486067
8.2	0.493965
8.4	0.505705
8.6	0.454812
8.8	0.467814
9.	0.487746
9.2	0.437183
9.4	0.477598
9.6	0.510756
9.8	0.461923
10.	0.430773
10.2	0.480148
10.4	0.440527
10.6	0.429444
10.8	0.474637
11.	0.463532
11.2	0.448174
11.4	0.450188
11.6	0.429534
11.8	0.427672
12.	0.413916
12.2	0.40787
12.4	0.416877
12.6	0.418
12.8	0.42068
13.	0.430908
13.2	0.426135
13.4	0.426821
13.6	0.430168
13.8	0.437242
14.	0.439662
14.2	0.444407
14.4	0.44961
14.6	0.444165
14.8	0.446909
15.	0.452138
15.2	0.406557
15.4	0.39823
15.6	0.405302
15.8	0.450734
16.	0.449547
16.2	0.438754
16.4	0.435652
16.6	0.429871
16.8	0.412777
17.	0.399835
17.2	0.436667
17.4	0.43219
17.6	0.421041
17.8	0.436103
18.	0.418164
18.2	0.425941
18.4	0.416928
18.6	0.428322
18.8	0.44681
19.	0.416955
19.2	0.416069
19.4	0.422404
19.6	0.428912
19.8	0.433807
20.	0.430589
20.2	0.427573
20.4	0.426402
20.6	0.420465
20.8	0.454471
21.	0.442396
21.2	0.424039
21.4	0.453044
21.6	0.431812
21.8	0.450121
22.	0.425343
22.2	0.439332
22.4	0.425871
22.6	0.427373
22.8	0.435236
23.	0.456732
23.2	0.415711
23.4	0.417407
23.6	0.422803
23.8	0.433336



==> tikz/TimeVarying/pdelay_e05_psa.txt <==
0.	0.911638
0.2	0.925796
0.4	0.920934
0.6	0.933637
0.8	0.952041
1.	0.958465
1.2	0.96469
1.4	0.965871
1.6	0.974269
1.8	0.974472
2.	0.981416
2.2	0.98689
2.4	0.989637
2.6	0.987195
2.8	0.990742
3.	0.99186
3.2	0.991846
3.4	0.9908
3.6	0.993395
3.8	0.996658
4.	0.993035
4.2	0.996531
4.4	0.993139
4.6	0.994734
4.8	0.992426
5.	0.995452
5.2	0.99415
5.4	0.99575
5.6	0.993852
5.8	0.991998
6.	0.993548
6.2	0.992614
6.4	0.988281
6.6	0.985776
6.8	0.986454
7.	0.983928
7.2	0.980443
7.4	0.98024
7.6	0.968
7.8	0.970142
8.	0.957502
8.2	0.954999
8.4	0.941081
8.6	0.931796
8.8	0.914458
9.	0.915661
9.2	0.892454
9.4	0.879649
9.6	0.861354
9.8	0.845632
10.	0.822899
10.2	0.768277
10.4	0.747987
10.6	0.718532
10.8	0.691173
11.	0.664776
11.2	0.648203
11.4	0.586178
11.6	0.555741
11.8	0.532861
12.	0.505987
12.2	0.450227
12.4	0.425893
12.6	0.404566
12.8	0.382227
13.	0.365751
13.2	0.318903
13.4	0.294295
13.6	0.270969
13.8	0.261417
14.	0.239821
14.2	0.224383
14.4	0.211024
14.6	0.200564
14.8	0.192484
15.	0.178513
15.2	0.160657
15.4	0.174201
15.6	0.156066
15.8	0.148751
16.	0.141329
16.2	0.148603
16.4	0.145999
16.6	0.14995
16.8	0.143187
17.	0.149097
17.2	0.154937
17.4	0.172217
17.6	0.149959
17.8	0.160713
18.	0.175384
18.2	0.186499
18.4	0.19634
18.6	0.234074
18.8	0.246333
19.	0.245441
19.2	0.253137
19.4	0.300551
19.6	0.307907
19.8	0.354394
20.	0.365492
20.2	0.40277
20.4	0.453534
20.6	0.500381
20.8	0.493167
21.	0.5342
21.2	0.567466
21.4	0.600974
21.6	0.634249
21.8	0.660781
22.	0.684395
22.2	0.70727
22.4	0.732834
22.6	0.750682
22.8	0.773865
23.	0.820316
23.2	0.833368
23.4	0.852718
23.6	0.866573
23.8	0.908331



==> tikz/TimeVarying/s_Jennings.txt <==
0.	45
0.2	45
0.2	44
0.4	44
0.4	43
0.6	43
0.6	42
0.8	42
0.8	41
1.	41
1.	40
1.2	40
1.2	39
1.4	39
1.4	38
1.6	38
1.6	36
1.8	36
1.8	35
2.	35
2.	34
2.2	34
2.2	33
2.4	33
2.4	32
2.6	32
2.6	31
2.8	31
2.8	30
3.	30
3.	29
3.2	29
3.2	28
3.4	28
3.4	26
3.6	26
3.6	25
3.8	25
3.8	24
4.	24
4.	23
4.2	23
4.2	23
4.4	23
4.4	22
4.6	22
4.6	21
4.8	21
4.8	20
5.	20
5.	19
5.2	19
5.2	18
5.4	18
5.4	18
5.6	18
5.6	17
5.8	17
5.8	16
6.	16
6.	16
6.2	16
6.2	15
6.4	15
6.4	15
6.6	15
6.6	14
6.8	14
6.8	14
7.	14
7.	14
7.2	14
7.2	14
7.4	14
7.4	13
7.6	13
7.6	13
7.8	13
7.8	13
8.	13
8.	13
8.2	13
8.2	13
8.4	13
8.4	13
8.6	13
8.6	14
8.8	14
8.8	14
9.	14
9.	14
9.2	14
9.2	15
9.4	15
9.4	15
9.6	15
9.6	16
9.8	16
9.8	16
10.	16
10.	17
10.2	17
10.2	17
10.4	17
10.4	18
10.6	18
10.6	19
10.8	19
10.8	20
11.	20
11.	20
11.2	20
11.2	21
11.4	21
11.4	22
11.6	22
11.6	23
11.8	23
11.8	24
12.	24
12.	25
12.2	25
12.2	26
12.4	26
12.4	27
12.6	27
12.6	28
12.8	28
12.8	29
13.	29
13.	30
13.2	30
13.2	31
13.4	31
13.4	33
13.6	33
13.6	34
13.8	34
13.8	35
14.	35
14.	36
14.2	36
14.2	37
14.4	37
14.4	38
14.6	38
14.6	39
14.8	39
14.8	40
15.	40
15.	41
15.2	41
15.2	42
15.4	42
15.4	44
15.6	44
15.6	45
15.8	45
15.8	46
16.	46
16.	46
16.2	46
16.2	47
16.4	47
16.4	48
16.6	48
16.6	49
16.8	49
16.8	50
17.	50
17.	51
17.2	51
17.2	51
17.4	51
17.4	52
17.6	52
17.6	53
17.8	53
17.8	53
18.	53
18.	54
18.2	54
18.2	54
18.4	54
18.4	55
18.6	55
18.6	55
18.8	55
18.8	56
19.	56
19.	56
19.2	56
19.2	56
19.4	56
19.4	56
19.6	56
19.6	56
19.8	56
19.8	56
20.	56
20.	56
20.2	56
20.2	56
20.4	56
20.4	56
20.6	56
20.6	56
20.8	56
20.8	56
21.	56
21.	55
21.2	55
21.2	55
21.4	55
21.4	55
21.6	55
21.6	54
21.8	54
21.8	54
22.	54
22.	53
22.2	53
22.2	52
22.4	52
22.4	52
22.6	52
22.6	51
22.8	51
22.8	50
23.	50
23.	49
23.2	49
23.2	49
23.4	49
23.4	48
23.6	48
23.6	47
23.8	47
23.8	46
24.	46



==> tikz/TimeVarying/s_PSA.txt <==
0.	35
0.2	35
0.2	34
0.4	34
0.4	33
0.6	33
0.6	31
0.8	31
0.8	30
1.	30
1.	29
1.2	29
1.2	28
1.4	28
1.4	26
1.6	26
1.6	25
1.8	25
1.8	24
2.	24
2.	23
2.2	23
2.2	22
2.4	22
2.4	21
2.6	21
2.6	20
2.8	20
2.8	19
3.	19
3.	18
3.2	18
3.2	17
3.4	17
3.4	16
3.6	16
3.6	15
3.8	15
3.8	14
4.	14
4.	14
4.2	14
4.2	13
4.4	13
4.4	12
4.6	12
4.6	12
4.8	12
4.8	12
5.	12
5.	11
5.2	11
5.2	11
5.4	11
5.4	11
5.6	11
5.6	10
5.8	10
5.8	10
6.	10
6.	10
6.2	10
6.2	10
6.4	10
6.4	10
6.6	10
6.6	11
6.8	11
6.8	11
7.	11
7.	11
7.2	11
7.2	12
7.4	12
7.4	12
7.6	12
7.6	12
7.8	12
7.8	13
8.	13
8.	14
8.2	14
8.2	14
8.4	14
8.4	15
8.6	15
8.6	16
8.8	16
8.8	17
9.	17
9.	18
9.2	18
9.2	19
9.4	19
9.4	20
9.6	20
9.6	21
9.8	21
9.8	22
10.	22
10.	23
10.2	23
10.2	24
10.4	24
10.4	25
10.6	25
10.6	26
10.8	26
10.8	28
11.	28
11.	29
11.2	29
11.2	30
11.4	30
11.4	31
11.6	31
11.6	33
11.8	33
11.8	34
12.	34
12.	35
12.2	35
12.2	36
12.4	36
12.4	38
12.6	38
12.6	39
12.8	39
12.8	40
13.	40
13.	41
13.2	41
13.2	42
13.4	42
13.4	44
13.6	44
13.6	45
13.8	45
13.8	46
14.	46
14.	47
14.2	47
14.2	48
14.4	48
14.4	49
14.6	49
14.6	50
14.8	50
14.8	51
15.	51
15.	52
15.2	52
15.2	53
15.4	53
15.4	54
15.6	54
15.6	54
15.8	54
15.8	55
16.	55
16.	56
16.2	56
16.2	56
16.4	56
16.4	57
16.6	57
16.6	57
16.8	57
16.8	58
17.	58
17.	58
17.2	58
17.2	58
17.4	58
17.4	59
17.6	59
17.6	59
17.8	59
17.8	59
18.	59
18.	59
18.2	59
18.2	59
18.4	59
18.4	59
18.6	59
18.6	59
18.8	59
18.8	58
19.	58
19.	58
19.2	58
19.2	58
19.4	58
19.4	57
19.6	57
19.6	57
19.8	57
19.8	56
20.	56
20.	56
20.2	56
20.2	55
20.4	55
20.4	54
20.6	54
20.6	54
20.8	54
20.8	53
21.	53
21.	52
21.2	52
21.2	51
21.4	51
21.4	50
21.6	50
21.6	49
21.8	49
21.8	48
22.	48
22.	47
22.2	47
22.2	46
22.4	46
22.4	45
22.6	45
22.6	44
22.8	44
22.8	42
23.	42
23.	41
23.2	41
23.2	40
23.4	40
23.4	39
23.6	39
23.6	38
23.8	38
23.8	36
24.	36



==> tikz_tex/files/samplePath_100_ED_lower.txt <==
0	100
0.00371585	100
0.00371585	99
0.00455381	99
0.00455381	98
0.0096911	98
0.0096911	99
0.0157435	99
0.0157435	98
0.0221907	98
0.0221907	99
0.0243383	99
0.0243383	100
0.0250323	100
0.0250323	99
0.025571	99
0.025571	98
0.0273294	98
0.0273294	97
0.0326235	97
0.0326235	96
0.0332512	96
0.0332512	97
0.0354342	97
0.0354342	98
0.0410884	98
0.0410884	99
0.0458727	99
0.0458727	98
0.0472687	98
0.0472687	99
0.0473462	99
0.0473462	100
0.051827	100
0.051827	99
0.0552457	99
0.0552457	100
0.064333	100
0.064333	101
0.0774091	101
0.0774091	100
0.0784714	100
0.0784714	99
0.0802794	99
0.0802794	100
0.0834724	100
0.0834724	101
4.90067	101
4.90067	100
4.91642	100
4.91642	101
4.93654	101
4.93654	100
4.94328	100
4.94328	99
4.94799	99
4.94799	98
4.94954	98
4.94954	99
4.95321	99
4.95321	98
4.95549	98
4.95549	99
4.96816	99
4.96816	98
4.9702	98
4.9702	97
4.9721	97
4.9721	98
4.97847	98
4.97847	97
4.98439	97
4.98439	98
4.98929	98
4.98929	99
4.99431	99
4.99431	98
4.998	98
4.998	99
5.01352	99
5.01352	100
5.01907	100
5.01907	99
5.01953	99
5.01953	98
5.0275	98
5.0275	97
5.02976	97
5.02976	98
5.03101	98
5.03101	99
5.03262	99
5.03262	100
5.03337	100
5.03337	101
5.03676	101
5.03676	101
5.03996	101
5.03996	101
5.04013	101
5.04013	100
5.04143	100
5.04143	99
5.04447	99
5.04447	98
5.04816	98
5.04816	99
5.05553	99
5.05553	100
5.06557	100
5.06557	101
5.10581	101
5.10581	100
5.10697	100
5.10697	101
5.11293	101
5.11293	100
5.12067	100
5.12067	99
5.12494	99
5.12494	100
5.1285	100
5.1285	101
5.15476	101
5.15476	101
5.16015	101
5.16015	101
5.16028	101
5.16028	100
5.16247	100
5.16247	99
5.17398	99
5.17398	100
5.17665	100
5.17665	101
5.18509	101
5.18509	100
5.19248	100
5.19248	99
5.19292	99
5.19292	100
5.19342	100
5.19342	99
5.19439	99
5.19439	98
5.20101	98
5.20101	99
5.20129	99
5.20129	100
5.20291	100
5.20291	99
5.21487	99
5.21487	98
5.22063	98
5.22063	97
5.22206	97
5.22206	96
5.22279	96
5.22279	95
5.22678	95
5.22678	94
5.22807	94
5.22807	95
5.2284	95
5.2284	96
5.22962	96
5.22962	97
5.23424	97
5.23424	96
5.24013	96
5.24013	95
5.2622	95
5.2622	94
5.26247	94
5.26247	95
5.26504	95
5.26504	94
5.26564	94
5.26564	93
5.27766	93
5.27766	92
5.29477	92
5.29477	91
5.32176	91
5.32176	92
5.32403	92
5.32403	91
5.32652	91
5.32652	92
5.32742	92
5.32742	91
5.33161	91
5.33161	90
5.33171	90
5.33171	91
5.3351	91
5.3351	90
5.33905	90
5.33905	91
5.33964	91
5.33964	90
5.34035	90
5.34035	89
5.34112	89
5.34112	88
5.34695	88
5.34695	87
5.35857	87
5.35857	88
5.36162	88
5.36162	89
5.36877	89
5.36877	90
5.36902	90
5.36902	91
5.37136	91
5.37136	90
5.37917	90
5.37917	89
5.3887	89
5.3887	90
5.38942	90
5.38942	91
5.39703	91
5.39703	92
5.40084	92
5.40084	93
5.40219	93
5.40219	94
5.40252	94
5.40252	95
5.40732	95
5.40732	94
5.41135	94
5.41135	95
5.42617	95
5.42617	96
5.42695	96
5.42695	95
5.4272	95
5.4272	96
5.43398	96
5.43398	95
5.45078	95
5.45078	96
5.4545	96
5.4545	97
5.45598	97
5.45598	98
5.45927	98
5.45927	99
5.47818	99
5.47818	100
5.4839	100
5.4839	101
5.4947	101
5.4947	100
5.49584	100
5.49584	99
5.49647	99
5.49647	98
5.49945	98
5.49945	97
5.50653	97
5.50653	98
5.50827	98
5.50827	99
5.51459	99
5.51459	100
5.51708	100
5.51708	101
5.52588	101
5.52588	100
5.52743	100
5.52743	101
5.52824	101
5.52824	100
5.52851	100
5.52851	99
5.53099	99
5.53099	98
5.53448	98
5.53448	99
5.53822	99
5.53822	100
5.53835	100
5.53835	99
5.54052	99
5.54052	100
5.54356	100
5.54356	99
5.54765	99
5.54765	98
5.55703	98
5.55703	99
5.55796	99
5.55796	100
5.56506	100
5.56506	101
5.56768	101
5.56768	101
5.57099	101
5.57099	101
5.58334	101
5.58334	101
5.59471	101
5.59471	101
5.59606	101
5.59606	101
5.59628	101
5.59628	101
5.59886	101
5.59886	101
5.60054	101
5.60054	101
5.60345	101
5.60345	100
5.61283	100
5.61283	99
5.6201	99
5.6201	98
5.63058	98
5.63058	97
5.63376	97
5.63376	96
5.64684	96
5.64684	95
5.65086	95
5.65086	94
5.66171	94
5.66171	93
5.66738	93
5.66738	94
5.6691	94
5.6691	95
5.67212	95
5.67212	96
5.67404	96
5.67404	95
5.68096	95
5.68096	96
5.6816	96
5.6816	95
5.6863	95
5.6863	96
5.69147	96
5.69147	97
5.70071	97
5.70071	98
5.71275	98
5.71275	99
5.71351	99
5.71351	98
5.71375	98
5.71375	99
5.7158	99
5.7158	98
5.71781	98
5.71781	97
5.72041	97
5.72041	96
5.72103	96
5.72103	97
5.72191	97
5.72191	98
5.72195	98
5.72195	97
5.72496	97
5.72496	96
5.72712	96
5.72712	97
5.72768	97
5.72768	96
5.72792	96
5.72792	97
5.72941	97
5.72941	98
5.7384	98
5.7384	99
5.7389	99
5.7389	98
5.74	98
5.74	97
5.74551	97
5.74551	96
5.77019	96
5.77019	97
5.77433	97
5.77433	98
5.77485	98
5.77485	99
5.77821	99
5.77821	98
5.77832	98
5.77832	97
5.77974	97
5.77974	96
5.78785	96
5.78785	97
5.79121	97
5.79121	98
5.79268	98
5.79268	97
5.79297	97
5.79297	98
5.79831	98
5.79831	97
5.81478	97
5.81478	98
5.81652	98
5.81652	97
5.81924	97
5.81924	98
5.82505	98
5.82505	99
5.83324	99
5.83324	98
5.83465	98
5.83465	99
5.83614	99
5.83614	98
5.83628	98
5.83628	97
5.83738	97
5.83738	96
5.8377	96
5.8377	97
5.83864	97
5.83864	98
5.84479	98
5.84479	99
5.84499	99
5.84499	98
5.85086	98
5.85086	99
5.85796	99
5.85796	98
5.86364	98
5.86364	97
5.86545	97
5.86545	96
5.86722	96
5.86722	95
5.87059	95
5.87059	94
5.87459	94
5.87459	95
5.87662	95
5.87662	94
5.87898	94
5.87898	93
5.89067	93
5.89067	94
5.89256	94
5.89256	95
5.90061	95
5.90061	96
5.90564	96
5.90564	95
5.90716	95
5.90716	96
5.91023	96
5.91023	97
5.91199	97
5.91199	96
5.91258	96
5.91258	95
5.91476	95
5.91476	96
5.91723	96
5.91723	95
5.91986	95
5.91986	94
5.92314	94
5.92314	93
5.93512	93
5.93512	92
5.94042	92
5.94042	93
5.94218	93
5.94218	94
5.94377	94
5.94377	93
5.9483	93
5.9483	94
5.95711	94
5.95711	93
5.96368	93
5.96368	92
5.97553	92
5.97553	91
5.9844	91
5.9844	92
5.98643	92
5.98643	91
5.98682	91
5.98682	90
5.99093	90
5.99093	89
5.99262	89
5.99262	90
5.99526	90
5.99526	91
5.99683	91
5.99683	90
6.01523	90
6.01523	91
6.01788	91
6.01788	92
6.02112	92
6.02112	93
6.02509	93
6.02509	92
6.03536	92
6.03536	91
6.04597	91
6.04597	92
6.06693	92
6.06693	93
6.07329	93
6.07329	94
6.0778	94
6.0778	93
6.07981	93
6.07981	92
6.08351	92
6.08351	91
6.09088	91
6.09088	92
6.09164	92
6.09164	93
6.10311	93
6.10311	92
6.10627	92
6.10627	91
6.10994	91
6.10994	92
6.11467	92
6.11467	93
6.12214	93
6.12214	94
6.12337	94
6.12337	95
6.1278	95
6.1278	96
6.14366	96
6.14366	95
6.14625	95
6.14625	96
6.14995	96
6.14995	95
6.15051	95
6.15051	94
6.15763	94
6.15763	93
6.15963	93
6.15963	94
6.15991	94
6.15991	93
6.16425	93
6.16425	94
6.16466	94
6.16466	93
6.17015	93
6.17015	94
6.17176	94
6.17176	95
6.17627	95
6.17627	96
6.17773	96
6.17773	95
6.1947	95
6.1947	94
6.1972	94
6.1972	95
6.20138	95
6.20138	94
6.20486	94
6.20486	93
6.2151	93
6.2151	92
6.21599	92
6.21599	93
6.22229	93
6.22229	92
6.22312	92
6.22312	93
6.235	93
6.235	92
6.23556	92
6.23556	91
6.23599	91
6.23599	92
6.24141	92
6.24141	93
6.24159	93
6.24159	94
6.24402	94
6.24402	93
6.24659	93
6.24659	94
6.25581	94
6.25581	93
6.26029	93
6.26029	92
6.27076	92
6.27076	91
6.27159	91
6.27159	92
6.27311	92
6.27311	93
6.29445	93
6.29445	94
6.3067	94
6.3067	93
6.31901	93
6.31901	94
6.32293	94
6.32293	95
6.32748	95
6.32748	94
6.33317	94
6.33317	93
6.3348	93
6.3348	94
6.33712	94
6.33712	93
6.3458	93
6.3458	92
6.35065	92
6.35065	91
6.35946	91
6.35946	92
6.36943	92
6.36943	91
6.37188	91
6.37188	92
6.37291	92
6.37291	93
6.37875	93
6.37875	94
6.37948	94
6.37948	95
6.38454	95
6.38454	96
6.39338	96
6.39338	97
6.39913	97
6.39913	98
6.40425	98
6.40425	99
6.40437	99
6.40437	100
6.4053	100
6.4053	99
6.41269	99
6.41269	100
6.41362	100
6.41362	99
6.41802	99
6.41802	100
6.42129	100
6.42129	101
6.42226	101
6.42226	100
6.42273	100
6.42273	99
6.44461	99
6.44461	98
6.45049	98
6.45049	97
6.45194	97
6.45194	98
6.45664	98
6.45664	99
6.45836	99
6.45836	100
6.46346	100
6.46346	99
6.46411	99
6.46411	100
6.46833	100
6.46833	101
6.47056	101
6.47056	101
6.47085	101
6.47085	101
6.48279	101
6.48279	100
6.48801	100
6.48801	101
6.48952	101
6.48952	100
6.50696	100
6.50696	101
6.50735	101
6.50735	101
6.51199	101
6.51199	101
6.51715	101
6.51715	100
6.52206	100
6.52206	99
6.53774	99
6.53774	98
6.53975	98
6.53975	99
6.54447	99
6.54447	100
6.54641	100
6.54641	101
6.5549	101
6.5549	100
6.55515	100
6.55515	101
8.00562	101



==> tikz_tex/files/samplePath_100_ED_upper.txt <==
0	101
0.084995	101
0.084995	102
0.0869471	102
0.0869471	103
0.0913519	103
0.0913519	102
0.092502	102
0.092502	103
0.0939292	103
0.0939292	104
0.0940224	104
0.0940224	103
0.096749	103
0.096749	102
0.101428	102
0.101428	103
0.101774	103
0.101774	102
0.10478	102
0.10478	103
0.105072	103
0.105072	104
0.111043	104
0.111043	103
0.118308	103
0.118308	102
0.125227	102
0.125227	103
0.127748	103
0.127748	102
0.129513	102
0.129513	101
0.138052	101
0.138052	102
0.140577	102
0.140577	101
0.147306	101
0.147306	102
0.152149	102
0.152149	103
0.158816	103
0.158816	104
0.171836	104
0.171836	103
0.174111	103
0.174111	102
0.178428	102
0.178428	103
0.182295	103
0.182295	104
0.183641	104
0.183641	105
0.186293	105
0.186293	106
0.198086	106
0.198086	107
0.198686	107
0.198686	108
0.201479	108
0.201479	107
0.20183	107
0.20183	108
0.202236	108
0.202236	107
0.212301	107
0.212301	106
0.219185	106
0.219185	107
0.22251	107
0.22251	108
0.241758	108
0.241758	107
0.242895	107
0.242895	106
0.249462	106
0.249462	107
0.25304	107
0.25304	106
0.258081	106
0.258081	105
0.268754	105
0.268754	106
0.270973	106
0.270973	105
0.276138	105
0.276138	104
0.278643	104
0.278643	105
0.289138	105
0.289138	104
0.2894	104
0.2894	105
0.297946	105
0.297946	104
0.304187	104
0.304187	105
0.307979	105
0.307979	104
0.311329	104
0.311329	103
0.313654	103
0.313654	104
0.320414	104
0.320414	105
0.32095	105
0.32095	104
0.322193	104
0.322193	105
0.329728	105
0.329728	104
0.331321	104
0.331321	105
0.335248	105
0.335248	106
0.338173	106
0.338173	107
0.33906	107
0.33906	106
0.341893	106
0.341893	107
0.352649	107
0.352649	108
0.365575	108
0.365575	109
0.371327	109
0.371327	108
0.374925	108
0.374925	109
0.375217	109
0.375217	110
0.379695	110
0.379695	109
0.38184	109
0.38184	108
0.389891	108
0.389891	109
0.39064	109
0.39064	108
0.398575	108
0.398575	109
0.399091	109
0.399091	108
0.402051	108
0.402051	109
0.409394	109
0.409394	108
0.411052	108
0.411052	109
0.412359	109
0.412359	108
0.413185	108
0.413185	109
0.417598	109
0.417598	110
0.423531	110
0.423531	109
0.429986	109
0.429986	110
0.443901	110
0.443901	111
0.44692	111
0.44692	110
0.451293	110
0.451293	111
0.451523	111
0.451523	112
0.454326	112
0.454326	111
0.455289	111
0.455289	110
0.456002	110
0.456002	109
0.460974	109
0.460974	108
0.461912	108
0.461912	107
0.463515	107
0.463515	108
0.46393	108
0.46393	109
0.472525	109
0.472525	108
0.474958	108
0.474958	107
0.477409	107
0.477409	108
0.478788	108
0.478788	107
0.48327	107
0.48327	106
0.484053	106
0.484053	105
0.484739	105
0.484739	106
0.498919	106
0.498919	107
0.504595	107
0.504595	108
0.507541	108
0.507541	109
0.510463	109
0.510463	108
0.510714	108
0.510714	107
0.511209	107
0.511209	108
0.512999	108
0.512999	107
0.517025	107
0.517025	106
0.526012	106
0.526012	107
0.528723	107
0.528723	108
0.535831	108
0.535831	107
0.548223	107
0.548223	106
0.549636	106
0.549636	107
0.551546	107
0.551546	106
0.552905	106
0.552905	105
0.558079	105
0.558079	106
0.559413	106
0.559413	105
0.578972	105
0.578972	106
0.580473	106
0.580473	107
0.580486	107
0.580486	108
0.58163	108
0.58163	107
0.589405	107
0.589405	108
0.59225	108
0.59225	107
0.592715	107
0.592715	108
0.6015	108
0.6015	109
0.603011	109
0.603011	110
0.607755	110
0.607755	111
0.609074	111
0.609074	110
0.609691	110
0.609691	109
0.622696	109
0.622696	110
0.628025	110
0.628025	111
0.630506	111
0.630506	112
0.63685	112
0.63685	113
0.638611	113
0.638611	114
0.641223	114
0.641223	113
0.643706	113
0.643706	112
0.653124	112
0.653124	111
0.655453	111
0.655453	110
0.657502	110
0.657502	109
0.663067	109
0.663067	108
0.666706	108
0.666706	109
0.667694	109
0.667694	110
0.669461	110
0.669461	109
0.674719	109
0.674719	110
0.693335	110
0.693335	111
0.694302	111
0.694302	112
0.697813	112
0.697813	111
0.699866	111
0.699866	110
0.707088	110
0.707088	111
0.710277	111
0.710277	112
0.711577	112
0.711577	111
0.715996	111
0.715996	112
0.726141	112
0.726141	113
0.729176	113
0.729176	114
0.732275	114
0.732275	115
0.736415	115
0.736415	116
0.743419	116
0.743419	115
0.753747	115
0.753747	114
0.76294	114
0.76294	113
0.76912	113
0.76912	114
0.778821	114
0.778821	115
0.779189	115
0.779189	116
0.792385	116
0.792385	117
0.794992	117
0.794992	118
0.797371	118
0.797371	117
0.80688	117
0.80688	118
0.812179	118
0.812179	117
0.815922	117
0.815922	116
0.817698	116
0.817698	115
0.827705	115
0.827705	114
0.828961	114
0.828961	115
0.82909	115
0.82909	114
0.835391	114
0.835391	115
0.835675	115
0.835675	116
0.840801	116
0.840801	117
0.842101	117
0.842101	116
0.84219	116
0.84219	115
0.843936	115
0.843936	116
0.850574	116
0.850574	115
0.853285	115
0.853285	114
0.855309	114
0.855309	115
0.858452	115
0.858452	116
0.862738	116
0.862738	115
0.862775	115
0.862775	114
0.870854	114
0.870854	113
0.87175	113
0.87175	114
0.873443	114
0.873443	115
0.87627	115
0.87627	114
0.881267	114
0.881267	113
0.881274	113
0.881274	112
0.883525	112
0.883525	111
0.886303	111
0.886303	110
0.8874	110
0.8874	111
0.890034	111
0.890034	112
0.90243	112
0.90243	111
0.906444	111
0.906444	110
0.916915	110
0.916915	111
0.918899	111
0.918899	112
0.921533	112
0.921533	111
0.925048	111
0.925048	110
0.930997	110
0.930997	109
0.932802	109
0.932802	110
0.935905	110
0.935905	109
0.936465	109
0.936465	110
0.939854	110
0.939854	111
0.94174	111
0.94174	110
0.950079	110
0.950079	109
0.950711	109
0.950711	110
0.951424	110
0.951424	109
0.952794	109
0.952794	108
0.952801	108
0.952801	109
0.981	109
0.981	110
0.98302	110
0.98302	111
0.98598	111
0.98598	110
1.00456	110
1.00456	109
1.00606	109
1.00606	108
1.0068	108
1.0068	109
1.01035	109
1.01035	108
1.01947	108
1.01947	109
1.02056	109
1.02056	110
1.03094	110
1.03094	109
1.0345	109
1.0345	108
1.03522	108
1.03522	107
1.03727	107
1.03727	108
1.03922	108
1.03922	107
1.04246	107
1.04246	108
1.04515	108
1.04515	107
1.04928	107
1.04928	106
1.05459	106
1.05459	107
1.05618	107
1.05618	108
1.06252	108
1.06252	107
1.068	107
1.068	108
1.07222	108
1.07222	109
1.07366	109
1.07366	110
1.07837	110
1.07837	111
1.08107	111
1.08107	112
1.08739	112
1.08739	113
1.10262	113
1.10262	114
1.10346	114
1.10346	113
1.1037	113
1.1037	114
1.10446	114
1.10446	113
1.11724	113
1.11724	114
1.12313	114
1.12313	113
1.13255	113
1.13255	112
1.13273	112
1.13273	111
1.13548	111
1.13548	112
1.15215	112
1.15215	111
1.16181	111
1.16181	112
1.16585	112
1.16585	111
1.16877	111
1.16877	112
1.17017	112
1.17017	113
1.17419	113
1.17419	114
1.18371	114
1.18371	113
1.18573	113
1.18573	112
1.19495	112
1.19495	113
1.20111	113
1.20111	112
1.20153	112
1.20153	111
1.20309	111
1.20309	110
1.22187	110
1.22187	109
1.22411	109
1.22411	110
1.22414	110
1.22414	111
1.22438	111
1.22438	112
1.22585	112
1.22585	113
1.22985	113
1.22985	114
1.23244	114
1.23244	113
1.2409	113
1.2409	114
1.24118	114
1.24118	113
1.24398	113
1.24398	114
1.2482	114
1.2482	115
1.25188	115
1.25188	116
1.2603	116
1.2603	115
1.26834	115
1.26834	116
1.27213	116
1.27213	117
1.27459	117
1.27459	116
1.2783	116
1.2783	117
1.29006	117
1.29006	118
1.29187	118
1.29187	117
1.29233	117
1.29233	118
1.30944	118
1.30944	119
1.31326	119
1.31326	120
1.31775	120
1.31775	121
1.32216	121
1.32216	120
1.3239	120
1.3239	119
1.32558	119
1.32558	120
1.33458	120
1.33458	121
1.33815	121
1.33815	122
1.33917	122
1.33917	121
1.3492	121
1.3492	120
1.34981	120
1.34981	119
1.35045	119
1.35045	120
1.35218	120
1.35218	119
1.3586	119
1.3586	120
1.35975	120
1.35975	119
1.36246	119
1.36246	118
1.36997	118
1.36997	119
1.37089	119
1.37089	118
1.37252	118
1.37252	119
1.37663	119
1.37663	120
1.37998	120
1.37998	121
1.38221	121
1.38221	122
1.39733	122
1.39733	123
1.40392	123
1.40392	122
1.41796	122
1.41796	123
1.42696	123
1.42696	124
1.43119	124
1.43119	123
1.43338	123
1.43338	122
1.43524	122
1.43524	123
1.46452	123
1.46452	124
1.47188	124
1.47188	123
1.47223	123
1.47223	122
1.47481	122
1.47481	123
1.47885	123
1.47885	124
1.47934	124
1.47934	123
1.4815	123
1.4815	124
1.48333	124
1.48333	123
1.49136	123
1.49136	124
1.49269	124
1.49269	123
1.49658	123
1.49658	124
1.50286	124
1.50286	123
1.50323	123
1.50323	122
1.507	122
1.507	123
1.5083	123
1.5083	122
1.50958	122
1.50958	123
1.51042	123
1.51042	122
1.51945	122
1.51945	121
1.52061	121
1.52061	120
1.52226	120
1.52226	121
1.52925	121
1.52925	120
1.53244	120
1.53244	121
1.54227	121
1.54227	122
1.54944	122
1.54944	121
1.55325	121
1.55325	120
1.56505	120
1.56505	119
1.56641	119
1.56641	118
1.57029	118
1.57029	119
1.58429	119
1.58429	120
1.58649	120
1.58649	119
1.58678	119
1.58678	118
1.58959	118
1.58959	117
1.59373	117
1.59373	118
1.59407	118
1.59407	117
1.59938	117
1.59938	118
1.60657	118
1.60657	117
1.61466	117
1.61466	118
1.63413	118
1.63413	117
1.647	117
1.647	116
1.65209	116
1.65209	115
1.66267	115
1.66267	116
1.66483	116
1.66483	115
1.66488	115
1.66488	114
1.66728	114
1.66728	113
1.68017	113
1.68017	114
1.68791	114
1.68791	113
1.704	113
1.704	114
1.70912	114
1.70912	113
1.70948	113
1.70948	112
1.73238	112
1.73238	111
1.73529	111
1.73529	112
1.73567	112
1.73567	113
1.73604	113
1.73604	114
1.73775	114
1.73775	113
1.73802	113
1.73802	112
1.74218	112
1.74218	111
1.74498	111
1.74498	112
1.75797	112
1.75797	113
1.76507	113
1.76507	112
1.773	112
1.773	113
1.77997	113
1.77997	114
1.78543	114
1.78543	113
1.78709	113
1.78709	114
1.78888	114
1.78888	113
1.7954	113
1.7954	114
1.79911	114
1.79911	115
1.80727	115
1.80727	114
1.80911	114
1.80911	113
1.81479	113
1.81479	112
1.81893	112
1.81893	113
1.81901	113
1.81901	112
1.82343	112
1.82343	111
1.82505	111
1.82505	112
1.8254	112
1.8254	113
1.83257	113
1.83257	114
1.83369	114
1.83369	115
1.83848	115
1.83848	116
1.85954	116
1.85954	117
1.86196	117
1.86196	118
1.86198	118
1.86198	117
1.86675	117
1.86675	118
1.88746	118
1.88746	117
1.89354	117
1.89354	118
1.89401	118
1.89401	119
1.9003	119
1.9003	118
1.90189	118
1.90189	119
1.90605	119
1.90605	118
1.91262	118
1.91262	119
1.91586	119
1.91586	120
1.91713	120
1.91713	121
1.92259	121
1.92259	122
1.9259	122
1.9259	121
1.92657	121
1.92657	122
1.93079	122
1.93079	123
1.93335	123
1.93335	124
1.95041	124
1.95041	123
1.96248	123
1.96248	122
1.96458	122
1.96458	121
1.96653	121
1.96653	122
1.98017	122
1.98017	121
1.98638	121
1.98638	122
1.98805	122
1.98805	123
1.99696	123
1.99696	124
1.99865	124
1.99865	123
2.00076	123
2.00076	124
2.0167	124
2.0167	125
2.01918	125
2.01918	124
2.02028	124
2.02028	123
2.02546	123
2.02546	122
2.04436	122
2.04436	121
2.04567	121
2.04567	120
2.04706	120
2.04706	121
2.04767	121
2.04767	120
2.0523	120
2.0523	119
2.05244	119
2.05244	120
2.06158	120
2.06158	121
2.06315	121
2.06315	122
2.06602	122
2.06602	121
2.07191	121
2.07191	122
2.07416	122
2.07416	123
2.0885	123
2.0885	124
2.08951	124
2.08951	125
2.09271	125
2.09271	124
2.09545	124
2.09545	125
2.10199	125
2.10199	124
2.11131	124
2.11131	125
2.1153	125
2.1153	124
2.12363	124
2.12363	125
2.12459	125
2.12459	126
2.12794	126
2.12794	127
2.1332	127
2.1332	126
2.14093	126
2.14093	127
2.147	127
2.147	126
2.15088	126
2.15088	125
2.15225	125
2.15225	126
2.15623	126
2.15623	127
2.16009	127
2.16009	126
2.1654	126
2.1654	127
2.16768	127
2.16768	128
2.17508	128
2.17508	129
2.1795	129
2.1795	128
2.18153	128
2.18153	127
2.18391	127
2.18391	126
2.18559	126
2.18559	125
2.19005	125
2.19005	126
2.19197	126
2.19197	127
2.1979	127
2.1979	128
2.20765	128
2.20765	129
2.21945	129
2.21945	128
2.22058	128
2.22058	129
2.22435	129
2.22435	128
2.22656	128
2.22656	129
2.22683	129
2.22683	130
2.24176	130
2.24176	129
2.2431	129
2.2431	130
2.25018	130
2.25018	129
2.25464	129
2.25464	130
2.25655	130
2.25655	129
2.25669	129
2.25669	128
2.25677	128
2.25677	127
2.26021	127
2.26021	126
2.26136	126
2.26136	127
2.26193	127
2.26193	126
2.27249	126
2.27249	125
2.27389	125
2.27389	126
2.27567	126
2.27567	127
2.27596	127
2.27596	128
2.28658	128
2.28658	127
2.29652	127
2.29652	126
2.30369	126
2.30369	125
2.30836	125
2.30836	126
2.30963	126
2.30963	127
2.32635	127
2.32635	128
2.32788	128
2.32788	127
2.33009	127
2.33009	128
2.33225	128
2.33225	127
2.33361	127
2.33361	126
2.33802	126
2.33802	127
2.33883	127
2.33883	128
2.343	128
2.343	129
2.35457	129
2.35457	130
2.35644	130
2.35644	129
2.36286	129
2.36286	130
2.363	130
2.363	129
2.36524	129
2.36524	128
2.36703	128
2.36703	127
2.37003	127
2.37003	126
2.37317	126
2.37317	127
2.37395	127
2.37395	126
2.38044	126
2.38044	127
2.38213	127
2.38213	126
2.40273	126
2.40273	125
2.4102	125
2.4102	124
2.41535	124
2.41535	123
2.42011	123
2.42011	122
2.4213	122
2.4213	123
2.42655	123
2.42655	124
2.45571	124
2.45571	123
2.46986	123
2.46986	124
2.47166	124
2.47166	123
2.47532	123
2.47532	122
2.48008	122
2.48008	121
2.48131	121
2.48131	122
2.48263	122
2.48263	121
2.48337	121
2.48337	122
2.50775	122
2.50775	123
2.50921	123
2.50921	124
2.51066	124
2.51066	123
2.51308	123
2.51308	124
2.51773	124
2.51773	123
2.53444	123
2.53444	122
2.53802	122
2.53802	123
2.53891	123
2.53891	122
2.54101	122
2.54101	121
2.54986	121
2.54986	120
2.55038	120
2.55038	121
2.55043	121
2.55043	122
2.55136	122
2.55136	121
2.55166	121
2.55166	122
2.5562	122
2.5562	123
2.55969	123
2.55969	122
2.56404	122
2.56404	123
2.57108	123
2.57108	122
2.57312	122
2.57312	121
2.58533	121
2.58533	122
2.58831	122
2.58831	121
2.59587	121
2.59587	120
2.60524	120
2.60524	121
2.60919	121
2.60919	122
2.61169	122
2.61169	123
2.61614	123
2.61614	122
2.62788	122
2.62788	123
2.62884	123
2.62884	122
2.63161	122
2.63161	123
2.6461	123
2.6461	124
2.64696	124
2.64696	125
2.65093	125
2.65093	124
2.65534	124
2.65534	125
2.66008	125
2.66008	124
2.68275	124
2.68275	123
2.68473	123
2.68473	124
2.69547	124
2.69547	123
2.69975	123
2.69975	122
2.70846	122
2.70846	123
2.70998	123
2.70998	122
2.71235	122
2.71235	123
2.71719	123
2.71719	122
2.71843	122
2.71843	121
2.71985	121
2.71985	122
2.7245	122
2.7245	121
2.73865	121
2.73865	122
2.73901	122
2.73901	123
2.74496	123
2.74496	122
2.752	122
2.752	123
2.75392	123
2.75392	122
2.75862	122
2.75862	123
2.77365	123
2.77365	124
2.77516	124
2.77516	125
2.78252	125
2.78252	124
2.78376	124
2.78376	123
2.78592	123
2.78592	122
2.79254	122
2.79254	121
2.80099	121
2.80099	122
2.80338	122
2.80338	123
2.80339	123
2.80339	122
2.80515	122
2.80515	121
2.80525	121
2.80525	122
2.8055	122
2.8055	123
2.8057	123
2.8057	122
2.81216	122
2.81216	121
2.81856	121
2.81856	122
2.82108	122
2.82108	123
2.8301	123
2.8301	124
2.83438	124
2.83438	123
2.83763	123
2.83763	124
2.83793	124
2.83793	123
2.83856	123
2.83856	122
2.84481	122
2.84481	123
2.85796	123
2.85796	122
2.86667	122
2.86667	123
2.86719	123
2.86719	122
2.8746	122
2.8746	121
2.87705	121
2.87705	120
2.87707	120
2.87707	119
2.88069	119
2.88069	120
2.88202	120
2.88202	119
2.89123	119
2.89123	118
2.90215	118
2.90215	117
2.90505	117
2.90505	116
2.90856	116
2.90856	117
2.91027	117
2.91027	118
2.91089	118
2.91089	119
2.9201	119
2.9201	120
2.93741	120
2.93741	119
2.93753	119
2.93753	118
2.94962	118
2.94962	117
2.95288	117
2.95288	116
2.95851	116
2.95851	117
2.95921	117
2.95921	116
2.96072	116
2.96072	117
2.96186	117
2.96186	118
2.96285	118
2.96285	119
2.96592	119
2.96592	120
2.97147	120
2.97147	121
2.97482	121
2.97482	120
2.97604	120
2.97604	119
2.98593	119
2.98593	118
2.98936	118
2.98936	119
2.99788	119
2.99788	118
3.00459	118
3.00459	119
3.01108	119
3.01108	118
3.01358	118
3.01358	117
3.022	117
3.022	116
3.02224	116
3.02224	115
3.02466	115
3.02466	116
3.02507	116
3.02507	117
3.02523	117
3.02523	116
3.02782	116
3.02782	115
3.03059	115
3.03059	114
3.03556	114
3.03556	113
3.04983	113
3.04983	112
3.05171	112
3.05171	111
3.05418	111
3.05418	110
3.05552	110
3.05552	109
3.06008	109
3.06008	110
3.06238	110
3.06238	111
3.0672	111
3.0672	112
3.07023	112
3.07023	113
3.07121	113
3.07121	112
3.07549	112
3.07549	111
3.09349	111
3.09349	110
3.09726	110
3.09726	111
3.12793	111
3.12793	112
3.12983	112
3.12983	111
3.14119	111
3.14119	112
3.14123	112
3.14123	113
3.15675	113
3.15675	112
3.15953	112
3.15953	111
3.16035	111
3.16035	110
3.16137	110
3.16137	111
3.16591	111
3.16591	112
3.16668	112
3.16668	111
3.16928	111
3.16928	112
3.17186	112
3.17186	111
3.17199	111
3.17199	112
3.17323	112
3.17323	111
3.17381	111
3.17381	110
3.1763	110
3.1763	111
3.17704	111
3.17704	112
3.18392	112
3.18392	113
3.19641	113
3.19641	114
3.20704	114
3.20704	113
3.20851	113
3.20851	112
3.2108	112
3.2108	111
3.23004	111
3.23004	112
3.23612	112
3.23612	111
3.23844	111
3.23844	110
3.28053	110
3.28053	111
3.28089	111
3.28089	112
3.29289	112
3.29289	111
3.29939	111
3.29939	112
3.30298	112
3.30298	111
3.307	111
3.307	112
3.31437	112
3.31437	113
3.32406	113
3.32406	114
3.33943	114
3.33943	113
3.34695	113
3.34695	112
3.3478	112
3.3478	113
3.35242	113
3.35242	114
3.35728	114
3.35728	115
3.3595	115
3.3595	114
3.36472	114
3.36472	115
3.36688	115
3.36688	114
3.3693	114
3.3693	115
3.37457	115
3.37457	116
3.37601	116
3.37601	117
3.37896	117
3.37896	118
3.38446	118
3.38446	117
3.38711	117
3.38711	116
3.38918	116
3.38918	117
3.38991	117
3.38991	118
3.39443	118
3.39443	117
3.39513	117
3.39513	116
3.3955	116
3.3955	115
3.40289	115
3.40289	114
3.41004	114
3.41004	113
3.41063	113
3.41063	112
3.41322	112
3.41322	113
3.41631	113
3.41631	114
3.42442	114
3.42442	115
3.43161	115
3.43161	114
3.43306	114
3.43306	113
3.43613	113
3.43613	112
3.43677	112
3.43677	113
3.4441	113
3.4441	112
3.4564	112
3.4564	113
3.47399	113
3.47399	112
3.47498	112
3.47498	111
3.47619	111
3.47619	112
3.4764	112
3.4764	111
3.47713	111
3.47713	112
3.47782	112
3.47782	111
3.48096	111
3.48096	112
3.48459	112
3.48459	113
3.48532	113
3.48532	114
3.48537	114
3.48537	113
3.48837	113
3.48837	112
3.50397	112
3.50397	111
3.505	111
3.505	112
3.50685	112
3.50685	113
3.51612	113
3.51612	112
3.52172	112
3.52172	111
3.53011	111
3.53011	110
3.53358	110
3.53358	111
3.54021	111
3.54021	110
3.55134	110
3.55134	111
3.55866	111
3.55866	112
3.56169	112
3.56169	113
3.57501	113
3.57501	112
3.58098	112
3.58098	111
3.58263	111
3.58263	112
3.58333	112
3.58333	113
3.58986	113
3.58986	112
3.5925	112
3.5925	113
3.60547	113
3.60547	114
3.606	114
3.606	113
3.6088	113
3.6088	112
3.61612	112
3.61612	111
3.6244	111
3.6244	110
3.62663	110
3.62663	111
3.63093	111
3.63093	112
3.64064	112
3.64064	113
3.64261	113
3.64261	112
3.65016	112
3.65016	113
3.65407	113
3.65407	112
3.66062	112
3.66062	111
3.66068	111
3.66068	112
3.67072	112
3.67072	113
3.67128	113
3.67128	114
3.6763	114
3.6763	113
3.68943	113
3.68943	112
3.69164	112
3.69164	111
3.69276	111
3.69276	112
3.6929	112
3.6929	113
3.70231	113
3.70231	114
3.70412	114
3.70412	113
3.70626	113
3.70626	112
3.7118	112
3.7118	113
3.71453	113
3.71453	112
3.71488	112
3.71488	111
3.71624	111
3.71624	110
3.71726	110
3.71726	109
3.71752	109
3.71752	108
3.7199	108
3.7199	109
3.72291	109
3.72291	108
3.72419	108
3.72419	109
3.72716	109
3.72716	110
3.73145	110
3.73145	111
3.73729	111
3.73729	112
3.74748	112
3.74748	111
3.75004	111
3.75004	112
3.77236	112
3.77236	111
3.77276	111
3.77276	112
3.77486	112
3.77486	113
3.77724	113
3.77724	112
3.77758	112
3.77758	113
3.78235	113
3.78235	112
3.78358	112
3.78358	111
3.78565	111
3.78565	112
3.7878	112
3.7878	111
3.79249	111
3.79249	110
3.80504	110
3.80504	109
3.81088	109
3.81088	108
3.81835	108
3.81835	109
3.82987	109
3.82987	108
3.84137	108
3.84137	107
3.85283	107
3.85283	106
3.85418	106
3.85418	105
3.86855	105
3.86855	106
3.86967	106
3.86967	107
3.87055	107
3.87055	106
3.88022	106
3.88022	105
3.88066	105
3.88066	104
3.88947	104
3.88947	105
3.89169	105
3.89169	104
3.89689	104
3.89689	105
3.90435	105
3.90435	104
3.91009	104
3.91009	103
3.91159	103
3.91159	104
3.91479	104
3.91479	103
3.92164	103
3.92164	104
3.92299	104
3.92299	103
3.93033	103
3.93033	104
3.94464	104
3.94464	103
3.94635	103
3.94635	102
3.95315	102
3.95315	101
3.95626	101
3.95626	102
3.96337	102
3.96337	101
3.96609	101
3.96609	102
3.97037	102
3.97037	101
3.97191	101
3.97191	102
3.98278	102
3.98278	103
3.98391	103
3.98391	104
3.9847	104
3.9847	103
3.98916	103
3.98916	102
3.99286	102
3.99286	101
3.99298	101
3.99298	101
3.99404	101
3.99404	101
4.00787	101
4.00787	102
4.00791	102
4.00791	101
4.02452	101
4.02452	101
4.02715	101
4.02715	101
4.03145	101
4.03145	102
4.03855	102
4.03855	103
4.03976	103
4.03976	104
4.04024	104
4.04024	105
4.05282	105
4.05282	106
4.05417	106
4.05417	107
4.05428	107
4.05428	108
4.05565	108
4.05565	109
4.05652	109
4.05652	110
4.06475	110
4.06475	109
4.07189	109
4.07189	108
4.07216	108
4.07216	109
4.0725	109
4.0725	110
4.07756	110
4.07756	109
4.07768	109
4.07768	110
4.08086	110
4.08086	109
4.08324	109
4.08324	110
4.08865	110
4.08865	111
4.0953	111
4.0953	110
4.09753	110
4.09753	111
4.10254	111
4.10254	110
4.10447	110
4.10447	109
4.11485	109
4.11485	108
4.1202	108
4.1202	109
4.1228	109
4.1228	108
4.12313	108
4.12313	107
4.1247	107
4.1247	108
4.13051	108
4.13051	107
4.13674	107
4.13674	108
4.13878	108
4.13878	109
4.14055	109
4.14055	110
4.14479	110
4.14479	109
4.14705	109
4.14705	108
4.15004	108
4.15004	107
4.15204	107
4.15204	108
4.15357	108
4.15357	109
4.15385	109
4.15385	110
4.15898	110
4.15898	111
4.16579	111
4.16579	112
4.17531	112
4.17531	113
4.18074	113
4.18074	114
4.1813	114
4.1813	115
4.18982	115
4.18982	114
4.19862	114
4.19862	115
4.20028	115
4.20028	114
4.2011	114
4.2011	115
4.20614	115
4.20614	116
4.20998	116
4.20998	115
4.21693	115
4.21693	114
4.22195	114
4.22195	115
4.22981	115
4.22981	116
4.24651	116
4.24651	115
4.2486	115
4.2486	116
4.25188	116
4.25188	115
4.26235	115
4.26235	114
4.26874	114
4.26874	115
4.26889	115
4.26889	116
4.26946	116
4.26946	117
4.27563	117
4.27563	116
4.27588	116
4.27588	117
4.27959	117
4.27959	116
4.28021	116
4.28021	115
4.28262	115
4.28262	116
4.28542	116
4.28542	115
4.29782	115
4.29782	116
4.29861	116
4.29861	117
4.29919	117
4.29919	118
4.30368	118
4.30368	119
4.32086	119
4.32086	118
4.33237	118
4.33237	117
4.33382	117
4.33382	116
4.34481	116
4.34481	115
4.34799	115
4.34799	114
4.34894	114
4.34894	113
4.34954	113
4.34954	114
4.35178	114
4.35178	113
4.35194	113
4.35194	112
4.35813	112
4.35813	111
4.35867	111
4.35867	112
4.36411	112
4.36411	111
4.36874	111
4.36874	110
4.37918	110
4.37918	111
4.38084	111
4.38084	112
4.38607	112
4.38607	113
4.40463	113
4.40463	112
4.4074	112
4.4074	111
4.41297	111
4.41297	110
4.42175	110
4.42175	111
4.42351	111
4.42351	112
4.43312	112
4.43312	113
4.43872	113
4.43872	114
4.44155	114
4.44155	113
4.44372	113
4.44372	112
4.4454	112
4.4454	111
4.44938	111
4.44938	110
4.4626	110
4.4626	109
4.47902	109
4.47902	108
4.49121	108
4.49121	109
4.4928	109
4.4928	110
4.49857	110
4.49857	109
4.50858	109
4.50858	110
4.50967	110
4.50967	111
4.5236	111
4.5236	110
4.52377	110
4.52377	111
4.52378	111
4.52378	112
4.52559	112
4.52559	113
4.54115	113
4.54115	112
4.54155	112
4.54155	113
4.54348	113
4.54348	112
4.54607	112
4.54607	113
4.54962	113
4.54962	114
4.5572	114
4.5572	115
4.56325	115
4.56325	114
4.56697	114
4.56697	115
4.56743	115
4.56743	114
4.57107	114
4.57107	113
4.57731	113
4.57731	112
4.57834	112
4.57834	111
4.58264	111
4.58264	112
4.5898	112
4.5898	111
4.59341	111
4.59341	112
4.59705	112
4.59705	111
4.60236	111
4.60236	110
4.60981	110
4.60981	111
4.62737	111
4.62737	110
4.63131	110
4.63131	109
4.64615	109
4.64615	110
4.65006	110
4.65006	111
4.66367	111
4.66367	112
4.66842	112
4.66842	113
4.67206	113
4.67206	112
4.67426	112
4.67426	113
4.67586	113
4.67586	114
4.68002	114
4.68002	115
4.68287	115
4.68287	114
4.68459	114
4.68459	113
4.68557	113
4.68557	114
4.69025	114
4.69025	113
4.6916	113
4.6916	112
4.70095	112
4.70095	111
4.71113	111
4.71113	110
4.71178	110
4.71178	109
4.71516	109
4.71516	108
4.71742	108
4.71742	109
4.71767	109
4.71767	110
4.72095	110
4.72095	109
4.72161	109
4.72161	110
4.73027	110
4.73027	109
4.73679	109
4.73679	110
4.74798	110
4.74798	109
4.75393	109
4.75393	108
4.77327	108
4.77327	107
4.78277	107
4.78277	106
4.78647	106
4.78647	105
4.78879	105
4.78879	106
4.7901	106
4.7901	105
4.79523	105
4.79523	104
4.81331	104
4.81331	103
4.82413	103
4.82413	104
4.83064	104
4.83064	105
4.83304	105
4.83304	106
4.83317	106
4.83317	107
4.84199	107
4.84199	106
4.84707	106
4.84707	107
4.84719	107
4.84719	108
4.85073	108
4.85073	107
4.85215	107
4.85215	106
4.85637	106
4.85637	107
4.86148	107
4.86148	106
4.86269	106
4.86269	105
4.86758	105
4.86758	104
4.86945	104
4.86945	103
4.87437	103
4.87437	102
4.87961	102
4.87961	103
4.88759	103
4.88759	102
4.88846	102
4.88846	101
4.89151	101
4.89151	102
4.89613	102
4.89613	101
4.90067	101
4.90067	101
4.91642	101
4.91642	101
4.93654	101
4.93654	101
4.94328	101
4.94328	101
4.94799	101
4.94799	101
4.94954	101
4.94954	101
4.95321	101
4.95321	101
4.95549	101
4.95549	101
4.96816	101
4.96816	101
4.9702	101
4.9702	101
4.9721	101
4.9721	101
4.97847	101
4.97847	101
4.98439	101
4.98439	101
4.98929	101
4.98929	101
4.99431	101
4.99431	101
4.998	101
4.998	101
5.01352	101
5.01352	101
5.01907	101
5.01907	101
5.01953	101
5.01953	101
5.0275	101
5.0275	101
5.02976	101
5.02976	101
5.03101	101
5.03101	101
5.03262	101
5.03262	101
5.03337	101
5.03337	101
5.03676	101
5.03676	102
5.03996	102
5.03996	101
5.04013	101
5.04013	101
5.04143	101
5.04143	101
5.04447	101
5.04447	101
5.04816	101
5.04816	101
5.05553	101
5.05553	101
5.06557	101
5.06557	101
5.06735	101
5.06735	102
5.06949	102
5.06949	103
5.06961	103
5.06961	102
5.06971	102
5.06971	103
5.07357	103
5.07357	102
5.07464	102
5.07464	103
5.07815	103
5.07815	102
5.08503	102
5.08503	101
5.09477	101
5.09477	102
5.09502	102
5.09502	101
5.09544	101
5.09544	102
5.10465	102
5.10465	101
5.10581	101
5.10581	101
5.10697	101
5.10697	101
5.11293	101
5.11293	101
5.12067	101
5.12067	101
5.12494	101
5.12494	101
5.1285	101
5.1285	101
5.15476	101
5.15476	102
5.16015	102
5.16015	101
5.16028	101
5.16028	101
5.16247	101
5.16247	101
5.17398	101
5.17398	101
5.17665	101
5.17665	101
5.18509	101
5.18509	101
5.19248	101
5.19248	101
5.19292	101
5.19292	101
5.19342	101
5.19342	101
5.19439	101
5.19439	101
5.20101	101
5.20101	101
5.20129	101
5.20129	101
5.20291	101
5.20291	101
5.21487	101
5.21487	101
5.22063	101
5.22063	101
5.22206	101
5.22206	101
5.22279	101
5.22279	101
5.22678	101
5.22678	101
5.22807	101
5.22807	101
5.2284	101
5.2284	101
5.22962	101
5.22962	101
5.23424	101
5.23424	101
5.24013	101
5.24013	101
5.2622	101
5.2622	101
5.26247	101
5.26247	101
5.26504	101
5.26504	101
5.26564	101
5.26564	101
5.27766	101
5.27766	101
5.29477	101
5.29477	101
5.32176	101
5.32176	101
5.32403	101
5.32403	101
5.32652	101
5.32652	101
5.32742	101
5.32742	101
5.33161	101
5.33161	101
5.33171	101
5.33171	101
5.3351	101
5.3351	101
5.33905	101
5.33905	101
5.33964	101
5.33964	101
5.34035	101
5.34035	101
5.34112	101
5.34112	101
5.34695	101
5.34695	101
5.35857	101
5.35857	101
5.36162	101
5.36162	101
5.36877	101
5.36877	101
5.36902	101
5.36902	101
5.37136	101
5.37136	101
5.37917	101
5.37917	101
5.3887	101
5.3887	101
5.38942	101
5.38942	101
5.39703	101
5.39703	101
5.40084	101
5.40084	101
5.40219	101
5.40219	101
5.40252	101
5.40252	101
5.40732	101
5.40732	101
5.41135	101
5.41135	101
5.42617	101
5.42617	101
5.42695	101
5.42695	101
5.4272	101
5.4272	101
5.43398	101
5.43398	101
5.45078	101
5.45078	101
5.4545	101
5.4545	101
5.45598	101
5.45598	101
5.45927	101
5.45927	101
5.47818	101
5.47818	101
5.4839	101
5.4839	101
5.4947	101
5.4947	101
5.49584	101
5.49584	101
5.49647	101
5.49647	101
5.49945	101
5.49945	101
5.50653	101
5.50653	101
5.50827	101
5.50827	101
5.51459	101
5.51459	101
5.51708	101
5.51708	101
5.52588	101
5.52588	101
5.52743	101
5.52743	101
5.52824	101
5.52824	101
5.52851	101
5.52851	101
5.53099	101
5.53099	101
5.53448	101
5.53448	101
5.53822	101
5.53822	101
5.53835	101
5.53835	101
5.54052	101
5.54052	101
5.54356	101
5.54356	101
5.54765	101
5.54765	101
5.55703	101
5.55703	101
5.55796	101
5.55796	101
5.56506	101
5.56506	101
5.56768	101
5.56768	102
5.57099	102
5.57099	101
5.58334	101
5.58334	102
5.59471	102
5.59471	101
5.59606	101
5.59606	102
5.59628	102
5.59628	103
5.59886	103
5.59886	102
5.60054	102
5.60054	101
5.60345	101
5.60345	101
5.61283	101
5.61283	101
5.6201	101
5.6201	101
5.63058	101
5.63058	101
5.63376	101
5.63376	101
5.64684	101
5.64684	101
5.65086	101
5.65086	101
5.66171	101
5.66171	101
5.66738	101
5.66738	101
5.6691	101
5.6691	101
5.67212	101
5.67212	101
5.67404	101
5.67404	101
5.68096	101
5.68096	101
5.6816	101
5.6816	101
5.6863	101
5.6863	101
5.69147	101
5.69147	101
5.70071	101
5.70071	101
5.71275	101
5.71275	101
5.71351	101
5.71351	101
5.71375	101
5.71375	101
5.7158	101
5.7158	101
5.71781	101
5.71781	101
5.72041	101
5.72041	101
5.72103	101
5.72103	101
5.72191	101
5.72191	101
5.72195	101
5.72195	101
5.72496	101
5.72496	101
5.72712	101
5.72712	101
5.72768	101
5.72768	101
5.72792	101
5.72792	101
5.72941	101
5.72941	101
5.7384	101
5.7384	101
5.7389	101
5.7389	101
5.74	101
5.74	101
5.74551	101
5.74551	101
5.77019	101
5.77019	101
5.77433	101
5.77433	101
5.77485	101
5.77485	101
5.77821	101
5.77821	101
5.77832	101
5.77832	101
5.77974	101
5.77974	101
5.78785	101
5.78785	101
5.79121	101
5.79121	101
5.79268	101
5.79268	101
5.79297	101
5.79297	101
5.79831	101
5.79831	101
5.81478	101
5.81478	101
5.81652	101
5.81652	101
5.81924	101
5.81924	101
5.82505	101
5.82505	101
5.83324	101
5.83324	101
5.83465	101
5.83465	101
5.83614	101
5.83614	101
5.83628	101
5.83628	101
5.83738	101
5.83738	101
5.8377	101
5.8377	101
5.83864	101
5.83864	101
5.84479	101
5.84479	101
5.84499	101
5.84499	101
5.85086	101
5.85086	101
5.85796	101
5.85796	101
5.86364	101
5.86364	101
5.86545	101
5.86545	101
5.86722	101
5.86722	101
5.87059	101
5.87059	101
5.87459	101
5.87459	101
5.87662	101
5.87662	101
5.87898	101
5.87898	101
5.89067	101
5.89067	101
5.89256	101
5.89256	101
5.90061	101
5.90061	101
5.90564	101
5.90564	101
5.90716	101
5.90716	101
5.91023	101
5.91023	101
5.91199	101
5.91199	101
5.91258	101
5.91258	101
5.91476	101
5.91476	101
5.91723	101
5.91723	101
5.91986	101
5.91986	101
5.92314	101
5.92314	101
5.93512	101
5.93512	101
5.94042	101
5.94042	101
5.94218	101
5.94218	101
5.94377	101
5.94377	101
5.9483	101
5.9483	101
5.95711	101
5.95711	101
5.96368	101
5.96368	101
5.97553	101
5.97553	101
5.9844	101
5.9844	101
5.98643	101
5.98643	101
5.98682	101
5.98682	101
5.99093	101
5.99093	101
5.99262	101
5.99262	101
5.99526	101
5.99526	101
5.99683	101
5.99683	101
6.01523	101
6.01523	101
6.01788	101
6.01788	101
6.02112	101
6.02112	101
6.02509	101
6.02509	101
6.03536	101
6.03536	101
6.04597	101
6.04597	101
6.06693	101
6.06693	101
6.07329	101
6.07329	101
6.0778	101
6.0778	101
6.07981	101
6.07981	101
6.08351	101
6.08351	101
6.09088	101
6.09088	101
6.09164	101
6.09164	101
6.10311	101
6.10311	101
6.10627	101
6.10627	101
6.10994	101
6.10994	101
6.11467	101
6.11467	101
6.12214	101
6.12214	101
6.12337	101
6.12337	101
6.1278	101
6.1278	101
6.14366	101
6.14366	101
6.14625	101
6.14625	101
6.14995	101
6.14995	101
6.15051	101
6.15051	101
6.15763	101
6.15763	101
6.15963	101
6.15963	101
6.15991	101
6.15991	101
6.16425	101
6.16425	101
6.16466	101
6.16466	101
6.17015	101
6.17015	101
6.17176	101
6.17176	101
6.17627	101
6.17627	101
6.17773	101
6.17773	101
6.1947	101
6.1947	101
6.1972	101
6.1972	101
6.20138	101
6.20138	101
6.20486	101
6.20486	101
6.2151	101
6.2151	101
6.21599	101
6.21599	101
6.22229	101
6.22229	101
6.22312	101
6.22312	101
6.235	101
6.235	101
6.23556	101
6.23556	101
6.23599	101
6.23599	101
6.24141	101
6.24141	101
6.24159	101
6.24159	101
6.24402	101
6.24402	101
6.24659	101
6.24659	101
6.25581	101
6.25581	101
6.26029	101
6.26029	101
6.27076	101
6.27076	101
6.27159	101
6.27159	101
6.27311	101
6.27311	101
6.29445	101
6.29445	101
6.3067	101
6.3067	101
6.31901	101
6.31901	101
6.32293	101
6.32293	101
6.32748	101
6.32748	101
6.33317	101
6.33317	101
6.3348	101
6.3348	101
6.33712	101
6.33712	101
6.3458	101
6.3458	101
6.35065	101
6.35065	101
6.35946	101
6.35946	101
6.36943	101
6.36943	101
6.37188	101
6.37188	101
6.37291	101
6.37291	101
6.37875	101
6.37875	101
6.37948	101
6.37948	101
6.38454	101
6.38454	101
6.39338	101
6.39338	101
6.39913	101
6.39913	101
6.40425	101
6.40425	101
6.40437	101
6.40437	101
6.4053	101
6.4053	101
6.41269	101
6.41269	101
6.41362	101
6.41362	101
6.41802	101
6.41802	101
6.42129	101
6.42129	101
6.42226	101
6.42226	101
6.42273	101
6.42273	101
6.44461	101
6.44461	101
6.45049	101
6.45049	101
6.45194	101
6.45194	101
6.45664	101
6.45664	101
6.45836	101
6.45836	101
6.46346	101
6.46346	101
6.46411	101
6.46411	101
6.46833	101
6.46833	101
6.47056	101
6.47056	102
6.47085	102
6.47085	101
6.48279	101
6.48279	101
6.48801	101
6.48801	101
6.48952	101
6.48952	101
6.50696	101
6.50696	101
6.50735	101
6.50735	102
6.51199	102
6.51199	101
6.51715	101
6.51715	101
6.52206	101
6.52206	101
6.53774	101
6.53774	101
6.53975	101
6.53975	101
6.54447	101
6.54447	101
6.54641	101
6.54641	101
6.5549	101
6.5549	101
6.55515	101
6.55515	101
6.56598	101
6.56598	102
6.56972	102
6.56972	101
6.57602	101
6.57602	102
6.57864	102
6.57864	101
6.58816	101
6.58816	102
6.5942	102
6.5942	103
6.60352	103
6.60352	102
6.60498	102
6.60498	101
6.60611	101
6.60611	102
6.60835	102
6.60835	103
6.61132	103
6.61132	104
6.61561	104
6.61561	105
6.6195	105
6.6195	104
6.61953	104
6.61953	105
6.61968	105
6.61968	106
6.61988	106
6.61988	105
6.62054	105
6.62054	106
6.62119	106
6.62119	105
6.6249	105
6.6249	104
6.62615	104
6.62615	105
6.62957	105
6.62957	106
6.63041	106
6.63041	105
6.63575	105
6.63575	104
6.64174	104
6.64174	105
6.64323	105
6.64323	104
6.64367	104
6.64367	105
6.64469	105
6.64469	106
6.65845	106
6.65845	105
6.6626	105
6.6626	106
6.67682	106
6.67682	107
6.67959	107
6.67959	106
6.68404	106
6.68404	107
6.70729	107
6.70729	106
6.71003	106
6.71003	107
6.71559	107
6.71559	108
6.71672	108
6.71672	109
6.71895	109
6.71895	110
6.72323	110
6.72323	111
6.73335	111
6.73335	112
6.73338	112
6.73338	113
6.73675	113
6.73675	112
6.74081	112
6.74081	113
6.7426	113
6.7426	112
6.747	112
6.747	111
6.75334	111
6.75334	110
6.76289	110
6.76289	109
6.77495	109
6.77495	110
6.78883	110
6.78883	111
6.78949	111
6.78949	110
6.79501	110
6.79501	109
6.80723	109
6.80723	110
6.80838	110
6.80838	109
6.81505	109
6.81505	110
6.8276	110
6.8276	109
6.83376	109
6.83376	110
6.83479	110
6.83479	111
6.84798	111
6.84798	112
6.85106	112
6.85106	113
6.85447	113
6.85447	114
6.85541	114
6.85541	113
6.85545	113
6.85545	114
6.85753	114
6.85753	113
6.85893	113
6.85893	114
6.86459	114
6.86459	115
6.86674	115
6.86674	116
6.8754	116
6.8754	115
6.88535	115
6.88535	114
6.88547	114
6.88547	115
6.88617	115
6.88617	114
6.89368	114
6.89368	115
6.8945	115
6.8945	116
6.89481	116
6.89481	115
6.90629	115
6.90629	114
6.91544	114
6.91544	113
6.92109	113
6.92109	114
6.92131	114
6.92131	115
6.92281	115
6.92281	116
6.94449	116
6.94449	115
6.9538	115
6.9538	116
6.97924	116
6.97924	115
6.98607	115
6.98607	114
6.98621	114
6.98621	115
6.98986	115
6.98986	114
6.99092	114
6.99092	115
6.99316	115
6.99316	116
6.99328	116
6.99328	117
6.99664	117
6.99664	118
7.00203	118
7.00203	117
7.00236	117
7.00236	116
7.00346	116
7.00346	117
7.00607	117
7.00607	116
7.01091	116
7.01091	117
7.01407	117
7.01407	116
7.01651	116
7.01651	115
7.02171	115
7.02171	116
7.02467	116
7.02467	117
7.02551	117
7.02551	118
7.02651	118
7.02651	117
7.02702	117
7.02702	116
7.02901	116
7.02901	115
7.03062	115
7.03062	116
7.03322	116
7.03322	117
7.03591	117
7.03591	118
7.04233	118
7.04233	117
7.04541	117
7.04541	116
7.04586	116
7.04586	117
7.04593	117
7.04593	116
7.05028	116
7.05028	117
7.05059	117
7.05059	116
7.05969	116
7.05969	115
7.0677	115
7.0677	114
7.07043	114
7.07043	113
7.0726	113
7.0726	112
7.07432	112
7.07432	113
7.08149	113
7.08149	114
7.087	114
7.087	113
7.10865	113
7.10865	114
7.11269	114
7.11269	113
7.11797	113
7.11797	114
7.13767	114
7.13767	113
7.143	113
7.143	114
7.14975	114
7.14975	113
7.15062	113
7.15062	112
7.15392	112
7.15392	113
7.15448	113
7.15448	112
7.15839	112
7.15839	111
7.16549	111
7.16549	112
7.16866	112
7.16866	113
7.17756	113
7.17756	114
7.18381	114
7.18381	115
7.18657	115
7.18657	114
7.18888	114
7.18888	113
7.19168	113
7.19168	112
7.2086	112
7.2086	113
7.21684	113
7.21684	114
7.21938	114
7.21938	115
7.23083	115
7.23083	116
7.24402	116
7.24402	117
7.25517	117
7.25517	116
7.25586	116
7.25586	117
7.25601	117
7.25601	118
7.26962	118
7.26962	117
7.26974	117
7.26974	116
7.27551	116
7.27551	117
7.27875	117
7.27875	116
7.28247	116
7.28247	117
7.28487	117
7.28487	118
7.29322	118
7.29322	117
7.29402	117
7.29402	118
7.29774	118
7.29774	117
7.31351	117
7.31351	118
7.32083	118
7.32083	117
7.32146	117
7.32146	116
7.33214	116
7.33214	117
7.34544	117
7.34544	116
7.3611	116
7.3611	117
7.36352	117
7.36352	118
7.36658	118
7.36658	117
7.37311	117
7.37311	116
7.37785	116
7.37785	117
7.38225	117
7.38225	118
7.38354	118
7.38354	119
7.3838	119
7.3838	120
7.39084	120
7.39084	121
7.39575	121
7.39575	122
7.39932	122
7.39932	123
7.40726	123
7.40726	122
7.40738	122
7.40738	123
7.41202	123
7.41202	122
7.42081	122
7.42081	123
7.42195	123
7.42195	124
7.42222	124
7.42222	123
7.42648	123
7.42648	122
7.43913	122
7.43913	121
7.44293	121
7.44293	122
7.45584	122
7.45584	123
7.46098	123
7.46098	124
7.46354	124
7.46354	123
7.46724	123
7.46724	124
7.47275	124
7.47275	125
7.47307	125
7.47307	124
7.47465	124
7.47465	125
7.48947	125
7.48947	126
7.49078	126
7.49078	127
7.49445	127
7.49445	128
7.50198	128
7.50198	129
7.51101	129
7.51101	130
7.5168	130
7.5168	129
7.51741	129
7.51741	128
7.51823	128
7.51823	127
7.51882	127
7.51882	128
7.51901	128
7.51901	127
7.52146	127
7.52146	128
7.522	128
7.522	129
7.52207	129
7.52207	128
7.5233	128
7.5233	127
7.52628	127
7.52628	128
7.53303	128
7.53303	129
7.53381	129
7.53381	130
7.53696	130
7.53696	131
7.54337	131
7.54337	132
7.55567	132
7.55567	133
7.55618	133
7.55618	134
7.55705	134
7.55705	135
7.56778	135
7.56778	136
7.576	136
7.576	135
7.57765	135
7.57765	136
7.5796	136
7.5796	135
7.5799	135
7.5799	136
7.58089	136
7.58089	137
7.58191	137
7.58191	138
7.58579	138
7.58579	139
7.59576	139
7.59576	138
7.59902	138
7.59902	137
7.60247	137
7.60247	138
7.6094	138
7.6094	139
7.6191	139
7.6191	140
7.62826	140
7.62826	141
7.63491	141
7.63491	140
7.63667	140
7.63667	141
7.65029	141
7.65029	140
7.66011	140
7.66011	139
7.69409	139
7.69409	138
7.69792	138
7.69792	137
7.69882	137
7.69882	136
7.70447	136
7.70447	137
7.70714	137
7.70714	138
7.71989	138
7.71989	139
7.72678	139
7.72678	140
7.73387	140
7.73387	139
7.73787	139
7.73787	138
7.75214	138
7.75214	137
7.75377	137
7.75377	138
7.75386	138
7.75386	137
7.76379	137
7.76379	136
7.76859	136
7.76859	135
7.77132	135
7.77132	136
7.77614	136
7.77614	137
7.78925	137
7.78925	138
7.78948	138
7.78948	139
7.79211	139
7.79211	138
7.79407	138
7.79407	139
7.80588	139
7.80588	138
7.82062	138
7.82062	139
7.82242	139
7.82242	138
7.83098	138
7.83098	137
7.83483	137
7.83483	136
7.83895	136
7.83895	135
7.84104	135
7.84104	134
7.86852	134
7.86852	135
7.86866	135
7.86866	134
7.86969	134
7.86969	135
7.87355	135
7.87355	136
7.87795	136
7.87795	135
7.88017	135
7.88017	134
7.88096	134
7.88096	133
7.88758	133
7.88758	132
7.88825	132
7.88825	131
7.89251	131
7.89251	130
7.89454	130
7.89454	131
7.90077	131
7.90077	132
7.90404	132
7.90404	131
7.90513	131
7.90513	132
7.90837	132
7.90837	131
7.92008	131
7.92008	132
7.92271	132
7.92271	131
7.92318	131
7.92318	132
7.92629	132
7.92629	133
7.93421	133
7.93421	132
7.94442	132
7.94442	131
7.95176	131
7.95176	130
7.95736	130
7.95736	131
7.96451	131
7.96451	130
7.96942	130
7.96942	129
7.99125	129
7.99125	128
7.9913	128
7.9913	127
8.00562	127
8.00562	128
9	128
9	101


==> tikz_tex/files/samplePath_100_QD_lower.txt <==
0	150
0	100
0.00278255	100
0.00278255	99
0.0127482	99
0.0127482	98
0.0169986	98
0.0169986	97
0.0172944	97
0.0172944	98
0.0223899	98
0.0223899	97
0.0246707	97
0.0246707	96
0.0303064	96
0.0303064	97
0.03467	97
0.03467	98
0.0364782	98
0.0364782	97
0.0436544	97
0.0436544	96
0.0522038	96
0.0522038	95
0.0578101	95
0.0578101	94
0.0585245	94
0.0585245	95
0.068857	95
0.068857	96
0.0823718	96
0.0823718	97
0.0823748	97
0.0823748	98
0.098556	98
0.098556	99
0.10058	99
0.10058	100
0.11181	100
0.11181	101
0.111871	101
0.111871	102
0.114054	102
0.114054	101
0.131863	101
0.131863	100
0.134622	100
0.134622	101
0.142378	101
0.142378	102
0.152314	102
0.152314	101
0.153136	101
0.153136	102
0.163832	102
0.163832	103
0.170143	103
0.170143	102
0.170531	102
0.170531	101
0.17594	101
0.17594	100
0.186729	100
0.186729	99
0.186982	99
0.186982	98
0.193924	98
0.193924	99
0.194189	99
0.194189	100
0.195316	100
0.195316	101
0.200227	101
0.200227	100
0.204058	100
0.204058	101
0.204396	101
0.204396	100
0.218798	100
0.218798	101
0.219738	101
0.219738	100
0.225969	100
0.225969	101
0.234277	101
0.234277	100
0.234817	100
0.234817	101
0.235761	101
0.235761	100
0.239941	100
0.239941	99
0.261099	99
0.261099	98
0.263958	98
0.263958	97
0.266226	97
0.266226	96
0.271789	96
0.271789	97
0.273848	97
0.273848	98
0.27965	98
0.27965	99
0.280741	99
0.280741	100
0.286881	100
0.286881	99
0.288461	99
0.288461	98
0.288463	98
0.288463	99
0.296159	99
0.296159	98
0.310075	98
0.310075	99
0.313154	99
0.313154	98
0.316944	98
0.316944	97
0.32856	97
0.32856	96
0.331619	96
0.331619	95
0.334337	95
0.334337	94
0.350133	94
0.350133	95
0.35843	95
0.35843	94
0.359749	94
0.359749	93
0.359891	93
0.359891	94
0.367923	94
0.367923	93
0.368166	93
0.368166	94
0.370783	94
0.370783	95
0.374108	95
0.374108	96
0.378645	96
0.378645	95
0.384248	95
0.384248	94
0.399453	94
0.399453	93
0.408622	93
0.408622	94
0.409491	94
0.409491	93
0.414598	93
0.414598	94
0.420763	94
0.420763	95
0.424968	95
0.424968	94
0.432573	94
0.432573	95
0.434155	95
0.434155	94
0.436461	94
0.436461	95
0.436922	95
0.436922	96
0.438871	96
0.438871	95
0.460835	95
0.460835	94
0.461683	94
0.461683	93
0.467676	93
0.467676	92
0.469342	92
0.469342	91
0.480148	91
0.480148	90
0.485383	90
0.485383	89
0.489622	89
0.489622	90
0.490742	90
0.490742	91
0.493887	91
0.493887	92
0.505089	92
0.505089	93
0.523307	93
0.523307	92
0.529013	92
0.529013	93
0.552309	93
0.552309	94
0.555178	94
0.555178	95
0.570079	95
0.570079	96
0.582957	96
0.582957	97
0.583434	97
0.583434	96
0.585151	96
0.585151	95
0.591457	95
0.591457	94
0.600166	94
0.600166	93
0.600168	93
0.600168	94
0.600842	94
0.600842	93
0.601809	93
0.601809	94
0.601996	94
0.601996	93
0.604264	93
0.604264	94
0.605705	94
0.605705	93
0.62143	93
0.62143	94
0.631294	94
0.631294	95
0.633775	95
0.633775	96
0.634241	96
0.634241	95
0.636791	95
0.636791	96
0.639876	96
0.639876	95
0.645322	95
0.645322	96
0.657209	96
0.657209	95
0.662579	95
0.662579	96
0.662646	96
0.662646	95
0.664894	95
0.664894	96
0.665876	96
0.665876	97
0.666875	97
0.666875	98
0.66714	98
0.66714	99
0.674288	99
0.674288	98
0.677193	98
0.677193	99
0.677741	99
0.677741	100
0.678266	100
0.678266	101
0.679249	101
0.679249	100
0.682698	100
0.682698	99
0.685107	99
0.685107	98
0.702303	98
0.702303	97
0.702911	97
0.702911	96
0.704232	96
0.704232	95
0.715774	95
0.715774	94
0.730881	94
0.730881	93
0.733303	93
0.733303	92
0.756165	92
0.756165	93
0.756798	93
0.756798	94
0.772101	94
0.772101	95
0.777832	95
0.777832	96
0.78078	96
0.78078	95
0.785794	95
0.785794	94
0.792547	94
0.792547	95
0.809435	95
0.809435	96
0.809958	96
0.809958	97
0.81529	97
0.81529	96
0.816121	96
0.816121	95
0.817695	95
0.817695	96
0.822897	96
0.822897	97
0.82713	97
0.82713	96
0.830309	96
0.830309	97
0.831	97
0.831	96
0.831153	96
0.831153	95
0.838239	95
0.838239	96
0.846803	96
0.846803	97
0.857548	97
0.857548	98
0.858135	98
0.858135	99
0.864151	99
0.864151	98
0.864532	98
0.864532	97
0.869889	97
0.869889	98
0.871798	98
0.871798	97
0.886347	97
0.886347	98
0.886685	98
0.886685	99
0.902455	99
0.902455	98
0.917712	98
0.917712	97
0.925467	97
0.925467	98
0.92692	98
0.92692	99
0.93578	99
0.93578	98
0.936606	98
0.936606	97
0.937293	97
0.937293	98
0.938701	98
0.938701	99
0.948774	99
0.948774	98
0.949902	98
0.949902	97
0.968558	97
0.968558	96
0.976334	96
0.976334	95
0.984654	95
0.984654	96
0.989843	96
0.989843	97
0.997917	97
0.997917	96
1.00064	96
1.00064	97
1.02488	97
1.02488	96
1.0309	96
1.0309	95
1.03108	95
1.03108	96
1.0367	96
1.0367	97
1.03827	97
1.03827	98
1.04653	98
1.04653	97
1.04933	97
1.04933	98
1.05533	98
1.05533	99
1.05808	99
1.05808	98
1.06481	98
1.06481	97
1.07337	97
1.07337	96
1.07668	96
1.07668	97
1.0811	97
1.0811	98
1.08518	98
1.08518	99
1.08535	99
1.08535	100
1.0876	100
1.0876	99
1.09023	99
1.09023	100
1.10098	100
1.10098	101
1.11119	101
1.11119	102
1.11499	102
1.11499	103
1.14081	103
1.14081	104
1.14947	104
1.14947	103
1.15531	103
1.15531	104
1.15655	104
1.15655	103
1.16328	103
1.16328	104
1.17589	104
1.17589	105
1.185	105
1.185	106
1.19242	106
1.19242	107
1.1985	107
1.1985	108
1.20982	108
1.20982	109
1.21078	109
1.21078	110
1.21215	110
1.21215	109
1.2165	109
1.2165	110
1.22991	110
1.22991	111
1.23567	111
1.23567	110
1.23653	110
1.23653	111
1.24494	111
1.24494	112
1.25223	112
1.25223	113
1.25332	113
1.25332	112
1.26871	112
1.26871	111
1.2728	111
1.2728	110
1.27731	110
1.27731	111
1.27923	111
1.27923	112
1.27935	112
1.27935	113
1.28108	113
1.28108	112
1.28113	112
1.28113	113
1.28122	113
1.28122	112
1.28877	112
1.28877	113
1.29329	113
1.29329	112
1.29614	112
1.29614	113
1.29825	113
1.29825	114
1.30222	114
1.30222	113
1.3035	113
1.3035	112
1.30918	112
1.30918	111
1.31466	111
1.31466	112
1.32262	112
1.32262	111
1.32357	111
1.32357	110
1.32645	110
1.32645	111
1.34122	111
1.34122	110
1.34141	110
1.34141	109
1.35064	109
1.35064	110
1.35206	110
1.35206	111
1.3605	111
1.3605	110
1.3636	110
1.3636	109
1.36882	109
1.36882	110
1.36973	110
1.36973	111
1.37546	111
1.37546	112
1.37836	112
1.37836	111
1.38123	111
1.38123	112
1.38124	112
1.38124	113
1.38225	113
1.38225	112
1.38366	112
1.38366	113
1.38516	113
1.38516	114
1.38692	114
1.38692	113
1.39066	113
1.39066	112
1.39688	112
1.39688	111
1.39747	111
1.39747	110
1.40343	110
1.40343	111
1.42224	111
1.42224	110
1.42408	110
1.42408	111
1.42682	111
1.42682	110
1.43204	110
1.43204	109
1.43539	109
1.43539	108
1.43562	108
1.43562	109
1.43683	109
1.43683	110
1.44104	110
1.44104	111
1.44167	111
1.44167	112
1.44523	112
1.44523	111
1.44803	111
1.44803	110
1.45602	110
1.45602	111
1.45904	111
1.45904	110
1.46198	110
1.46198	109
1.464	109
1.464	108
1.47046	108
1.47046	107
1.47155	107
1.47155	108
1.4738	108
1.4738	107
1.47839	107
1.47839	106
1.47978	106
1.47978	105
1.48038	105
1.48038	106
1.48123	106
1.48123	105
1.49724	105
1.49724	104
1.49735	104
1.49735	105
1.49966	105
1.49966	106
1.50896	106
1.50896	105
1.52649	105
1.52649	106
1.52927	106
1.52927	105
1.53353	105
1.53353	104
1.5405	104
1.5405	105
1.54279	105
1.54279	106
1.54695	106
1.54695	107
1.56116	107
1.56116	108
1.57272	108
1.57272	109
1.57797	109
1.57797	108
1.57851	108
1.57851	107
1.58038	107
1.58038	106
1.58148	106
1.58148	105
1.58279	105
1.58279	106
1.58552	106
1.58552	105
1.58764	105
1.58764	106
1.59613	106
1.59613	105
1.59625	105
1.59625	104
1.59804	104
1.59804	105
1.60687	105
1.60687	106
1.61704	106
1.61704	107
1.62241	107
1.62241	108
1.62532	108
1.62532	107
1.62978	107
1.62978	106
1.63925	106
1.63925	107
1.6442	107
1.6442	108
1.6549	108
1.6549	109
1.65626	109
1.65626	108
1.67061	108
1.67061	107
1.67175	107
1.67175	106
1.68298	106
1.68298	107
1.68888	107
1.68888	108
1.69273	108
1.69273	107
1.69387	107
1.69387	108
1.70433	108
1.70433	107
1.71191	107
1.71191	108
1.71418	108
1.71418	109
1.71945	109
1.71945	110
1.71957	110
1.71957	109
1.7202	109
1.7202	108
1.73305	108
1.73305	109
1.7331	109
1.7331	108
1.73532	108
1.73532	107
1.73959	107
1.73959	108
1.74124	108
1.74124	107
1.74148	107
1.74148	108
1.7446	108
1.7446	107
1.74561	107
1.74561	108
1.7489	108
1.7489	109
1.74923	109
1.74923	108
1.75052	108
1.75052	107
1.75165	107
1.75165	106
1.75645	106
1.75645	107
1.76082	107
1.76082	108
1.76886	108
1.76886	109
1.77337	109
1.77337	108
1.7809	108
1.7809	109
1.78135	109
1.78135	110
1.8028	110
1.8028	111
1.81123	111
1.81123	110
1.81525	110
1.81525	109
1.81757	109
1.81757	108
1.81813	108
1.81813	109
1.82011	109
1.82011	110
1.82242	110
1.82242	109
1.82399	109
1.82399	108
1.8386	108
1.8386	109
1.84786	109
1.84786	110
1.85052	110
1.85052	111
1.85683	111
1.85683	112
1.85841	112
1.85841	113
1.86385	113
1.86385	112
1.86414	112
1.86414	113
1.86899	113
1.86899	114
1.86962	114
1.86962	113
1.87155	113
1.87155	112
1.8716	112
1.8716	111
1.88201	111
1.88201	112
1.88279	112
1.88279	111
1.88644	111
1.88644	112
1.88763	112
1.88763	111
1.88924	111
1.88924	110
1.89672	110
1.89672	109
1.89684	109
1.89684	108
1.90255	108
1.90255	109
1.90617	109
1.90617	110
1.90924	110
1.90924	111
1.91099	111
1.91099	110
1.91304	110
1.91304	111
1.92174	111
1.92174	112
1.92697	112
1.92697	113
1.92716	113
1.92716	114
1.92913	114
1.92913	113
1.93784	113
1.93784	112
1.93848	112
1.93848	111
1.9432	111
1.9432	112
1.94399	112
1.94399	113
1.94406	113
1.94406	112
1.94515	112
1.94515	113
1.95682	113
1.95682	114
1.95706	114
1.95706	115
1.96347	115
1.96347	114
1.96562	114
1.96562	113
1.96588	113
1.96588	114
1.96772	114
1.96772	115
1.96964	115
1.96964	116
1.9764	116
1.9764	115
1.98843	115
1.98843	116
1.98941	116
1.98941	115
1.99705	115
1.99705	116
2.00217	116
2.00217	115
2.00634	115
2.00634	114
2.00644	114
2.00644	115
2.00752	115
2.00752	114
2.00819	114
2.00819	115
2.01053	115
2.01053	114
2.01467	114
2.01467	113
2.01562	113
2.01562	112
2.01586	112
2.01586	111
2.02446	111
2.02446	112
2.02754	112
2.02754	113
2.02993	113
2.02993	112
2.03482	112
2.03482	113
2.03648	113
2.03648	114
2.03649	114
2.03649	113
2.03723	113
2.03723	114
2.0387	114
2.0387	113
2.04855	113
2.04855	114
2.05171	114
2.05171	113
2.05585	113
2.05585	114
2.05636	114
2.05636	115
2.06525	115
2.06525	114
2.06865	114
2.06865	113
2.07323	113
2.07323	114
2.07475	114
2.07475	113
2.07978	113
2.07978	114
2.0868	114
2.0868	115
2.09311	115
2.09311	114
2.09928	114
2.09928	113
2.10343	113
2.10343	112
2.10347	112
2.10347	111
2.11008	111
2.11008	110
2.1139	110
2.1139	109
2.11412	109
2.11412	108
2.11926	108
2.11926	107
2.12633	107
2.12633	106
2.13786	106
2.13786	105
2.14185	105
2.14185	106
2.14427	106
2.14427	105
2.14533	105
2.14533	104
2.15014	104
2.15014	103
2.16237	103
2.16237	104
2.16332	104
2.16332	105
2.17359	105
2.17359	106
2.17925	106
2.17925	105
2.18929	105
2.18929	106
2.19148	106
2.19148	105
2.20556	105
2.20556	104
2.2057	104
2.2057	103
2.20662	103
2.20662	104
2.20954	104
2.20954	103
2.21309	103
2.21309	102
2.2146	102
2.2146	101
2.21533	101
2.21533	102
2.21918	102
2.21918	103
2.22759	103
2.22759	102
2.23076	102
2.23076	101
2.23255	101
2.23255	102
2.23313	102
2.23313	103
2.24817	103
2.24817	104
2.25191	104
2.25191	103
2.25779	103
2.25779	104
2.2671	104
2.2671	103
2.26809	103
2.26809	102
2.27706	102
2.27706	101
2.291	101
2.291	100
2.29128	100
2.29128	99
2.31093	99
2.31093	98
2.3188	98
2.3188	97
2.33123	97
2.33123	96
2.33602	96
2.33602	97
2.33609	97
2.33609	96
2.33684	96
2.33684	97
2.33703	97
2.33703	98
2.34109	98
2.34109	99
2.34244	99
2.34244	98
2.34904	98
2.34904	99
2.35505	99
2.35505	98
2.35663	98
2.35663	97
2.35687	97
2.35687	98
2.35944	98
2.35944	99
2.36057	99
2.36057	100
2.3736	100
2.3736	99
2.37837	99
2.37837	100
2.37977	100
2.37977	101
2.38555	101
2.38555	100
2.38842	100
2.38842	99
2.39502	99
2.39502	100
2.39926	100
2.39926	99
2.40617	99
2.40617	98
2.40952	98
2.40952	97
2.4163	97
2.4163	98
2.42525	98
2.42525	97
2.42651	97
2.42651	96
2.42757	96
2.42757	97
2.43082	97
2.43082	98
2.43323	98
2.43323	99
2.43863	99
2.43863	98
2.45948	98
2.45948	99
2.46275	99
2.46275	98
2.46289	98
2.46289	97
2.47073	97
2.47073	98
2.4748	98
2.4748	99
2.48993	99
2.48993	100
2.49032	100
2.49032	99
2.49864	99
2.49864	98
2.50278	98
2.50278	97
2.50609	97
2.50609	96
2.5079	96
2.5079	97
2.50933	97
2.50933	98
2.50979	98
2.50979	97
2.52311	97
2.52311	96
2.53344	96
2.53344	97
2.55333	97
2.55333	96
2.55466	96
2.55466	97
2.55834	97
2.55834	98
2.55916	98
2.55916	99
2.56126	99
2.56126	100
2.56382	100
2.56382	99
2.5725	99
2.5725	100
2.57323	100
2.57323	101
2.58403	101
2.58403	102
2.58877	102
2.58877	103
2.59944	103
2.59944	102
2.59975	102
2.59975	103
2.61598	103
2.61598	102
2.61613	102
2.61613	103
2.61747	103
2.61747	102
2.63021	102
2.63021	103
2.63121	103
2.63121	102
2.63332	102
2.63332	103
2.63577	103
2.63577	104
2.63622	104
2.63622	103
2.63785	103
2.63785	102
2.64184	102
2.64184	101
2.64191	101
2.64191	100
2.64558	100
2.64558	99
2.65194	99
2.65194	100
2.65256	100
2.65256	101
2.65424	101
2.65424	102
2.65575	102
2.65575	101
2.66566	101
2.66566	102
2.66775	102
2.66775	101
2.67935	101
2.67935	100
2.68425	100
2.68425	101
2.68933	101
2.68933	102
2.69098	102
2.69098	103
2.69246	103
2.69246	104
2.71952	104
2.71952	103
2.72079	103
2.72079	102
2.72834	102
2.72834	103
2.73527	103
2.73527	104
2.73825	104
2.73825	105
2.73897	105
2.73897	104
2.7391	104
2.7391	103
2.74941	103
2.74941	104
2.75028	104
2.75028	103
2.75559	103
2.75559	102
2.77146	102
2.77146	101
2.78457	101
2.78457	100
2.80444	100
2.80444	99
2.80693	99
2.80693	98
2.8074	98
2.8074	99
2.81073	99
2.81073	100
2.81858	100
2.81858	99
2.81969	99
2.81969	98
2.82323	98
2.82323	97
2.82369	97
2.82369	98
2.83022	98
2.83022	97
2.83924	97
2.83924	98
2.84069	98
2.84069	99
2.84946	99
2.84946	98
2.85354	98
2.85354	99
2.85725	99
2.85725	98
2.85879	98
2.85879	97
2.86655	97
2.86655	98
2.86709	98
2.86709	99
2.87125	99
2.87125	100
2.88312	100
2.88312	99
2.88869	99
2.88869	98
2.8935	98
2.8935	97
2.90324	97
2.90324	96
2.90491	96
2.90491	97
2.90581	97
2.90581	98
2.90653	98
2.90653	99
2.90667	99
2.90667	100
2.91407	100
2.91407	101
2.92474	101
2.92474	102
2.93441	102
2.93441	103
2.94021	103
2.94021	104
2.94369	104
2.94369	105
2.953	105
2.953	104
2.96159	104
2.96159	103
2.96517	103
2.96517	102
2.96578	102
2.96578	103
2.97077	103
2.97077	104
2.98365	104
2.98365	105
3.00328	105
3.00328	106
3.01713	106
3.01713	107
3.0259	107
3.0259	108
3.02867	108
3.02867	107
3.03036	107
3.03036	108
3.03119	108
3.03119	109
3.03229	109
3.03229	110
3.03252	110
3.03252	111
3.038	111
3.038	112
3.04454	112
3.04454	113
3.04875	113
3.04875	114
3.05057	114
3.05057	115
3.05345	115
3.05345	116
3.05589	116
3.05589	117
3.0567	117
3.0567	116
3.0573	116
3.0573	117
3.05752	117
3.05752	116
3.07361	116
3.07361	115
3.08196	115
3.08196	114
3.08525	114
3.08525	115
3.09852	115
3.09852	114
3.10403	114
3.10403	113
3.10979	113
3.10979	114
3.11589	114
3.11589	113
3.11854	113
3.11854	114
3.13177	114
3.13177	115
3.13227	115
3.13227	114
3.13277	114
3.13277	115
3.13322	115
3.13322	116
3.13831	116
3.13831	117
3.1423	117
3.1423	116
3.14556	116
3.14556	115
3.15239	115
3.15239	116
3.15354	116
3.15354	115
3.16168	115
3.16168	116
3.16614	116
3.16614	117
3.18239	117
3.18239	116
3.18983	116
3.18983	117
3.19036	117
3.19036	116
3.19328	116
3.19328	115
3.19616	115
3.19616	116
3.20292	116
3.20292	117
3.20309	117
3.20309	116
3.20606	116
3.20606	117
3.20774	117
3.20774	118
3.20854	118
3.20854	119
3.21275	119
3.21275	120
3.2135	120
3.2135	119
3.2234	119
3.2234	120
3.23319	120
3.23319	121
3.23692	121
3.23692	122
3.23972	122
3.23972	123
3.24633	123
3.24633	122
3.25137	122
3.25137	123
3.2517	123
3.2517	122
3.2542	122
3.2542	123
3.25851	123
3.25851	124
3.2625	124
3.2625	123
3.26481	123
3.26481	122
3.26615	122
3.26615	121
3.2692	121
3.2692	120
3.26957	120
3.26957	121
3.27296	121
3.27296	122
3.27372	122
3.27372	121
3.2751	121
3.2751	122
3.27792	122
3.27792	123
3.28803	123
3.28803	124
3.29997	124
3.29997	125
3.32448	125
3.32448	124
3.32491	124
3.32491	123
3.32958	123
3.32958	122
3.33443	122
3.33443	123
3.33824	123
3.33824	122
3.34801	122
3.34801	123
3.35262	123
3.35262	122
3.35307	122
3.35307	123
3.36117	123
3.36117	122
3.36881	122
3.36881	123
3.37379	123
3.37379	122
3.37503	122
3.37503	123
3.37564	123
3.37564	122
3.37969	122
3.37969	123
3.38173	123
3.38173	124
3.39015	124
3.39015	123
3.39154	123
3.39154	122
3.39209	122
3.39209	123
3.39512	123
3.39512	124
3.39852	124
3.39852	125
3.40163	125
3.40163	124
3.40169	124
3.40169	123
3.40568	123
3.40568	124
3.41102	124
3.41102	123
3.41771	123
3.41771	122
3.42198	122
3.42198	121
3.4256	121
3.4256	122
3.42716	122
3.42716	123
3.42872	123
3.42872	122
3.4363	122
3.4363	123
3.43958	123
3.43958	124
3.44164	124
3.44164	123
3.44732	123
3.44732	122
3.45422	122
3.45422	123
3.45533	123
3.45533	124
3.46607	124
3.46607	123
3.46911	123
3.46911	124
3.46991	124
3.46991	125
3.48739	125
3.48739	124
3.49204	124
3.49204	123
3.49581	123
3.49581	122
3.49768	122
3.49768	121
3.50024	121
3.50024	122
3.50164	122
3.50164	123
3.50189	123
3.50189	124
3.50724	124
3.50724	123
3.51236	123
3.51236	122
3.51734	122
3.51734	121
3.51815	121
3.51815	120
3.51993	120
3.51993	119
3.52839	119
3.52839	118
3.53614	118
3.53614	119
3.53619	119
3.53619	118
3.54995	118
3.54995	119
3.55031	119
3.55031	120
3.56176	120
3.56176	121
3.56428	121
3.56428	120
3.57007	120
3.57007	119
3.57522	119
3.57522	120
3.57639	120
3.57639	119
3.57715	119
3.57715	120
3.57891	120
3.57891	119
3.57959	119
3.57959	120
3.58117	120
3.58117	121
3.58121	121
3.58121	122
3.58533	122
3.58533	121
3.59045	121
3.59045	120
3.59646	120
3.59646	121
3.59917	121
3.59917	120
3.59984	120
3.59984	119
3.6005	119
3.6005	120
3.60137	120
3.60137	121
3.60925	121
3.60925	122
3.61076	122
3.61076	121
3.61661	121
3.61661	120
3.62214	120
3.62214	119
3.62905	119
3.62905	120
3.62952	120
3.62952	121
3.64385	121
3.64385	120
3.64989	120
3.64989	119
3.65145	119
3.65145	120
3.65973	120
3.65973	121
3.6606	121
3.6606	122
3.66511	122
3.66511	123
3.67383	123
3.67383	124
3.67471	124
3.67471	123
3.67905	123
3.67905	122
3.68012	122
3.68012	121
3.68062	121
3.68062	120
3.68578	120
3.68578	121
3.68707	121
3.68707	120
3.6886	120
3.6886	121
3.68991	121
3.68991	120
3.69653	120
3.69653	119
3.69884	119
3.69884	120
3.70017	120
3.70017	119
3.70312	119
3.70312	120
3.71401	120
3.71401	119
3.71789	119
3.71789	118
3.72289	118
3.72289	117
3.73038	117
3.73038	116
3.74083	116
3.74083	115
3.74354	115
3.74354	116
3.74355	116
3.74355	117
3.74373	117
3.74373	118
3.74633	118
3.74633	119
3.74768	119
3.74768	120
3.75492	120
3.75492	121
3.76476	121
3.76476	122
3.78157	122
3.78157	123
3.79966	123
3.79966	124
3.8031	124
3.8031	125
3.81082	125
3.81082	126
3.81903	126
3.81903	125
3.82928	125
3.82928	126
3.83803	126
3.83803	127
3.84355	127
3.84355	126
3.84404	126
3.84404	125
3.84546	125
3.84546	124
3.85047	124
3.85047	123
3.85173	123
3.85173	122
3.85584	122
3.85584	121
3.86258	121
3.86258	120
3.8636	120
3.8636	119
3.88576	119
3.88576	120
3.88713	120
3.88713	119
3.88808	119
3.88808	118
3.90278	118
3.90278	119
3.90939	119
3.90939	118
3.91144	118
3.91144	117
3.91524	117
3.91524	118
3.92326	118
3.92326	119
3.92685	119
3.92685	118
3.9272	118
3.9272	119
3.92972	119
3.92972	120
3.93842	120
3.93842	119
3.94025	119
3.94025	118
3.94104	118
3.94104	117
3.94118	117
3.94118	116
3.95218	116
3.95218	115
3.95303	115
3.95303	116
3.95737	116
3.95737	115
3.96041	115
3.96041	116
3.968	116
3.968	115
3.97098	115
3.97098	114
3.97505	114
3.97505	115
3.97683	115
3.97683	114
3.97701	114
3.97701	115
3.98145	115
3.98145	114
3.98526	114
3.98526	113
3.98836	113
3.98836	114
3.9946	114
3.9946	113
4.0076	113
4.0076	112
4.00949	112
4.00949	111
4.01685	111
4.01685	110
4.02171	110
4.02171	111
4.02324	111
4.02324	112
4.03813	112
4.03813	113
4.03922	113
4.03922	112
4.04955	112
4.04955	113
4.0517	113
4.0517	114
4.06695	114
4.06695	115
4.06869	115
4.06869	116
4.07144	116
4.07144	117
4.07526	117
4.07526	116
4.07688	116
4.07688	117
4.08371	117
4.08371	118
4.08803	118
4.08803	119
4.09141	119
4.09141	120
4.10574	120
4.10574	119
4.10937	119
4.10937	120
4.10999	120
4.10999	121
4.11248	121
4.11248	120
4.11256	120
4.11256	121
4.11909	121
4.11909	120
4.11994	120
4.11994	119
4.12007	119
4.12007	118
4.12128	118
4.12128	117
4.12633	117
4.12633	116
4.12644	116
4.12644	117
4.13398	117
4.13398	116
4.13634	116
4.13634	117
4.1384	117
4.1384	118
4.1435	118
4.1435	117
4.14595	117
4.14595	116
4.15756	116
4.15756	117
4.16117	117
4.16117	118
4.16122	118
4.16122	119
4.16647	119
4.16647	118
4.16935	118
4.16935	119
4.17109	119
4.17109	118
4.17956	118
4.17956	117
4.18347	117
4.18347	118
4.19045	118
4.19045	119
4.19407	119
4.19407	118
4.19435	118
4.19435	117
4.19882	117
4.19882	118
4.20433	118
4.20433	119
4.20783	119
4.20783	118
4.21034	118
4.21034	119
4.21897	119
4.21897	120
4.22154	120
4.22154	119
4.22509	119
4.22509	120
4.22627	120
4.22627	119
4.23238	119
4.23238	120
4.23652	120
4.23652	119
4.23705	119
4.23705	118
4.23893	118
4.23893	117
4.24138	117
4.24138	116
4.25084	116
4.25084	115
4.25121	115
4.25121	114
4.25526	114
4.25526	115
4.26401	115
4.26401	116
4.26778	116
4.26778	115
4.27837	115
4.27837	114
4.28075	114
4.28075	115
4.29338	115
4.29338	114
4.29572	114
4.29572	115
4.30565	115
4.30565	116
4.30812	116
4.30812	115
4.30939	115
4.30939	116
4.30965	116
4.30965	117
4.31121	117
4.31121	116
4.3114	116
4.3114	117
4.31194	117
4.31194	116
4.31276	116
4.31276	117
4.32423	117
4.32423	118
4.33274	118
4.33274	119
4.33661	119
4.33661	120
4.33949	120
4.33949	121
4.34217	121
4.34217	122
4.3435	122
4.3435	121
4.34452	121
4.34452	120
4.34625	120
4.34625	119
4.35432	119
4.35432	120
4.36966	120
4.36966	119
4.37787	119
4.37787	118
4.38138	118
4.38138	117
4.3817	117
4.3817	118
4.38421	118
4.38421	117
4.3864	117
4.3864	118
4.38691	118
4.38691	117
4.38867	117
4.38867	118
4.39118	118
4.39118	117
4.39638	117
4.39638	116
4.39898	116
4.39898	115
4.4019	115
4.4019	116
4.41092	116
4.41092	117
4.4128	117
4.4128	116
4.41305	116
4.41305	115
4.41671	115
4.41671	116
4.42215	116
4.42215	115
4.42948	115
4.42948	116
4.43165	116
4.43165	117
4.43209	117
4.43209	118
4.43365	118
4.43365	119
4.43712	119
4.43712	120
4.44311	120
4.44311	119
4.45391	119
4.45391	118
4.45917	118
4.45917	117
4.46425	117
4.46425	118
4.47145	118
4.47145	119
4.50791	119
4.50791	120
4.5141	120
4.5141	121
4.51509	121
4.51509	122
4.51651	122
4.51651	123
4.51674	123
4.51674	124
4.52907	124
4.52907	125
4.52936	125
4.52936	124
4.53135	124
4.53135	123
4.53274	123
4.53274	122
4.53592	122
4.53592	123
4.53773	123
4.53773	122
4.5432	122
4.5432	123
4.54629	123
4.54629	122
4.54769	122
4.54769	121
4.55584	121
4.55584	120
4.55999	120
4.55999	119
4.56272	119
4.56272	120
4.56428	120
4.56428	119
4.56495	119
4.56495	120
4.56565	120
4.56565	119
4.56775	119
4.56775	120
4.57757	120
4.57757	119
4.57835	119
4.57835	120
4.5815	120
4.5815	121
4.59382	121
4.59382	120
4.59656	120
4.59656	121
4.59744	121
4.59744	122
4.60071	122
4.60071	121
4.60124	121
4.60124	122
4.61428	122
4.61428	123
4.61642	123
4.61642	124
4.62504	124
4.62504	125
4.62656	125
4.62656	124
4.63542	124
4.63542	125
4.63715	125
4.63715	124
4.63755	124
4.63755	125
4.64377	125
4.64377	124
4.64878	124
4.64878	123
4.64879	123
4.64879	122
4.64889	122
4.64889	123
4.65949	123
4.65949	122
4.66237	122
4.66237	121
4.66619	121
4.66619	120
4.66801	120
4.66801	119
4.66881	119
4.66881	118
4.67076	118
4.67076	117
4.68375	117
4.68375	118
4.69471	118
4.69471	119
4.69914	119
4.69914	118
4.72769	118
4.72769	119
4.73064	119
4.73064	120
4.73911	120
4.73911	121
4.74906	121
4.74906	122
4.75006	122
4.75006	121
4.75521	121
4.75521	120
4.75774	120
4.75774	119
4.75924	119
4.75924	118
4.7654	118
4.7654	117
4.7713	117
4.7713	118
4.77577	118
4.77577	119
4.77922	119
4.77922	118
4.78247	118
4.78247	117
4.78423	117
4.78423	118
4.78906	118
4.78906	119
4.80011	119
4.80011	118
4.80148	118
4.80148	117
4.80158	117
4.80158	116
4.80455	116
4.80455	115
4.80525	115
4.80525	116
4.82027	116
4.82027	117
4.82472	117
4.82472	116
4.82672	116
4.82672	117
4.83285	117
4.83285	118
4.83922	118
4.83922	117
4.86189	117
4.86189	116
4.88183	116
4.88183	117
4.88213	117
4.88213	116
4.88574	116
4.88574	117
4.89027	117
4.89027	116
4.89179	116
4.89179	115
4.89284	115
4.89284	114
4.89357	114
4.89357	115
4.89509	115
4.89509	114
4.89602	114
4.89602	115
4.89845	115
4.89845	114
4.90298	114
4.90298	115
4.90536	115
4.90536	114
4.90932	114
4.90932	115
4.91176	115
4.91176	116
4.91391	116
4.91391	115
4.91469	115
4.91469	114
4.91839	114
4.91839	113
4.9219	113
4.9219	112
4.9261	112
4.9261	111
4.92952	111
4.92952	110
4.9378	110
4.9378	109
4.95274	109
4.95274	110
4.96556	110
4.96556	109
4.97237	109
4.97237	108
4.97477	108
4.97477	109
4.98416	109
4.98416	108
4.98432	108
4.98432	107
4.98643	107
4.98643	106
4.98904	106
4.98904	107
4.9898	107
4.9898	106
4.99078	106
4.99078	107
4.99769	107
4.99769	106
5.02332	106
5.02332	105
5.03283	105
5.03283	104
5.03556	104
5.03556	105
5.04829	105
5.04829	104
5.05048	104
5.05048	105
5.05303	105
5.05303	106
5.05538	106
5.05538	107
5.05765	107
5.05765	108
5.06172	108
5.06172	107
5.06211	107
5.06211	108
5.0729	108
5.0729	109
5.08201	109
5.08201	108
5.08217	108
5.08217	107
5.09951	107
5.09951	108
5.11935	108
5.11935	107
5.12863	107
5.12863	106
5.14824	106
5.14824	105
5.14914	105
5.14914	104
5.15219	104
5.15219	103
5.15516	103
5.15516	102
5.15634	102
5.15634	103
5.15929	103
5.15929	102
5.16298	102
5.16298	103
5.17639	103
5.17639	102
5.17758	102
5.17758	103
5.17873	103
5.17873	102
5.19311	102
5.19311	101
5.20057	101
5.20057	100
5.20525	100
5.20525	101
5.21229	101
5.21229	102
5.2132	102
5.2132	101
5.21741	101
5.21741	102
5.21753	102
5.21753	103
5.22101	103
5.22101	102
5.22488	102
5.22488	103
5.22749	103
5.22749	102
5.2335	102
5.2335	103
5.23657	103
5.23657	104
5.25785	104
5.25785	103
5.25931	103
5.25931	104
5.26059	104
5.26059	103
5.26176	103
5.26176	102
5.26688	102
5.26688	103
5.26811	103
5.26811	102
5.26931	102
5.26931	101
5.27392	101
5.27392	100
5.27829	100
5.27829	99
5.28	99
5.28	100
5.28834	100
5.28834	99
5.2938	99
5.2938	100
5.29751	100
5.29751	101
5.30948	101
5.30948	100
5.31819	100
5.31819	99
5.31967	99
5.31967	100
5.32516	100
5.32516	101
5.32984	101
5.32984	100
5.33181	100
5.33181	99
5.33265	99
5.33265	100
5.33381	100
5.33381	101
5.33654	101
5.33654	100
5.33746	100
5.33746	99
5.34303	99
5.34303	100
5.34432	100
5.34432	101
5.3449	101
5.3449	100
5.35364	100
5.35364	101
5.35408	101
5.35408	100
5.36589	100
5.36589	101
5.36608	101
5.36608	102
5.36843	102
5.36843	103
5.37033	103
5.37033	102
5.37137	102
5.37137	101
5.37439	101
5.37439	102
5.37446	102
5.37446	101
5.37569	101
5.37569	100
5.37636	100
5.37636	101
5.37816	101
5.37816	100
5.38263	100
5.38263	101
5.38553	101
5.38553	102
5.38811	102
5.38811	103
5.39049	103
5.39049	102
5.39066	102
5.39066	101
5.39089	101
5.39089	102
5.39218	102
5.39218	103
5.39245	103
5.39245	102
5.39468	102
5.39468	101
5.40207	101
5.40207	100
5.40657	100
5.40657	101
5.40662	101
5.40662	100
5.41615	100
5.41615	101
5.42125	101
5.42125	100
5.42337	100
5.42337	99
5.42569	99
5.42569	98
5.42599	98
5.42599	97
5.4272	97
5.4272	98
5.44176	98
5.44176	99
5.44321	99
5.44321	100
5.44689	100
5.44689	99
5.45542	99
5.45542	100
5.45562	100
5.45562	101
5.47227	101
5.47227	100
5.47892	100
5.47892	101
5.47918	101
5.47918	100
5.47997	100
5.47997	101
5.49167	101
5.49167	100
5.49758	100
5.49758	99
5.50563	99
5.50563	100
5.50583	100
5.50583	101
5.51044	101
5.51044	100
5.51233	100
5.51233	99
5.52328	99
5.52328	100
5.53421	100
5.53421	101
5.55086	101
5.55086	102
5.55643	102
5.55643	103
5.56258	103
5.56258	102
5.56633	102
5.56633	103
5.56825	103
5.56825	102
5.5754	102
5.5754	101
5.58448	101
5.58448	100
5.59091	100
5.59091	99
5.59252	99
5.59252	100
5.60258	100
5.60258	101
5.60466	101
5.60466	102
5.61272	102
5.61272	101
5.61429	101
5.61429	102
5.61665	102
5.61665	103
5.62663	103
5.62663	104
5.63903	104
5.63903	105
5.6549	105
5.6549	104
5.65524	104
5.65524	105
5.65799	105
5.65799	104
5.65816	104
5.65816	105
5.66243	105
5.66243	104
5.663	104
5.663	105
5.66406	105
5.66406	104
5.66504	104
5.66504	103
5.67325	103
5.67325	102
5.70609	102
5.70609	101
5.71575	101
5.71575	102
5.71652	102
5.71652	101
5.72438	101
5.72438	102
5.72521	102
5.72521	101
5.72534	101
5.72534	100
5.72547	100
5.72547	101
5.72771	101
5.72771	100
5.73003	100
5.73003	101
5.7312	101
5.7312	100
5.744	100
5.744	99
5.74498	99
5.74498	100
5.76875	100
5.76875	101
5.77	101
5.77	102
5.78644	102
5.78644	101
5.78861	101
5.78861	100
5.80505	100
5.80505	101
5.81436	101
5.81436	100
5.81835	100
5.81835	101
5.81859	101
5.81859	100
5.81882	100
5.81882	101
5.81906	101
5.81906	100
5.82263	100
5.82263	101
5.82337	101
5.82337	102
5.82702	102
5.82702	103
5.8282	103
5.8282	104
5.83583	104
5.83583	105
5.83634	105
5.83634	106
5.84715	106
5.84715	107
5.85144	107
5.85144	106
5.86348	106
5.86348	105
5.87175	105
5.87175	104
5.87376	104
5.87376	103
5.87424	103
5.87424	104
5.88587	104
5.88587	103
5.89375	103
5.89375	104
5.89498	104
5.89498	103
5.89924	103
5.89924	104
5.90225	104
5.90225	103
5.90799	103
5.90799	104
5.91125	104
5.91125	103
5.91201	103
5.91201	102
5.91276	102
5.91276	103
5.92032	103
5.92032	104
5.92121	104
5.92121	105
5.93862	105
5.93862	106
5.94057	106
5.94057	105
5.94941	105
5.94941	106
5.95174	106
5.95174	107
5.95367	107
5.95367	108
5.96742	108
5.96742	107
5.97238	107
5.97238	106
5.97264	106
5.97264	107
5.97521	107
5.97521	108
5.97567	108
5.97567	109
5.97901	109
5.97901	108
5.9861	108
5.9861	107
5.9899	107
5.9899	106
5.99027	106
5.99027	107
5.9921	107
5.9921	106
6.00255	106
6.00255	105
6.01679	105
6.01679	106
6.02288	106
6.02288	105
6.02464	105
6.02464	106
6.02903	106
6.02903	105
6.03432	105
6.03432	104
6.03482	104
6.03482	103
6.03816	103
6.03816	104
6.04048	104
6.04048	105
6.04105	105
6.04105	106
6.04735	106
6.04735	105
6.05351	105
6.05351	106
6.06325	106
6.06325	105
6.067	105
6.067	106
6.06746	106
6.06746	107
6.07368	107
6.07368	106
6.07465	106
6.07465	105
6.07583	105
6.07583	104
6.082	104
6.082	105
6.08955	105
6.08955	104
6.09196	104
6.09196	103
6.10839	103
6.10839	104
6.10984	104
6.10984	105
6.11973	105
6.11973	104
6.12398	104
6.12398	105
6.12946	105
6.12946	106
6.13174	106
6.13174	107
6.14531	107
6.14531	108
6.15148	108
6.15148	107
6.15438	107
6.15438	108
6.17107	108
6.17107	107
6.17493	107
6.17493	106
6.18042	106
6.18042	107
6.18535	107
6.18535	108
6.1916	108
6.1916	109
6.20193	109
6.20193	110
6.20535	110
6.20535	111
6.20536	111
6.20536	110
6.20686	110
6.20686	109
6.20801	109
6.20801	110
6.21776	110
6.21776	109
6.21793	109
6.21793	108
6.21886	108
6.21886	107
6.22071	107
6.22071	108
6.22573	108
6.22573	107
6.22671	107
6.22671	106
6.2315	106
6.2315	105
6.23241	105
6.23241	104
6.23687	104
6.23687	105
6.24658	105
6.24658	106
6.2472	106
6.2472	105
6.24841	105
6.24841	106
6.2508	106
6.2508	107
6.25094	107
6.25094	108
6.25151	108
6.25151	107
6.25168	107
6.25168	108
6.26315	108
6.26315	107
6.26583	107
6.26583	106
6.27493	106
6.27493	107
6.27955	107
6.27955	108
6.28094	108
6.28094	107
6.28265	107
6.28265	106
6.28302	106
6.28302	107
6.28626	107
6.28626	106
6.29209	106
6.29209	105
6.2929	105
6.2929	106
6.31994	106
6.31994	107
6.33682	107
6.33682	106
6.33803	106
6.33803	105
6.33917	105
6.33917	106
6.34067	106
6.34067	107
6.34177	107
6.34177	108
6.34388	108
6.34388	107
6.34483	107
6.34483	106
6.34607	106
6.34607	107
6.34968	107
6.34968	106
6.35489	106
6.35489	105
6.35581	105
6.35581	104
6.36383	104
6.36383	105
6.36621	105
6.36621	104
6.3934	104
6.3934	105
6.39349	105
6.39349	106
6.40326	106
6.40326	105
6.40476	105
6.40476	104
6.40606	104
6.40606	105
6.4084	105
6.4084	104
6.41481	104
6.41481	105
6.42194	105
6.42194	106
6.422	106
6.422	105
6.42362	105
6.42362	104
6.42594	104
6.42594	103
6.43709	103
6.43709	102
6.44529	102
6.44529	103
6.45153	103
6.45153	104
6.45536	104
6.45536	103
6.45701	103
6.45701	102
6.45869	102
6.45869	103
6.46035	103
6.46035	102
6.46457	102
6.46457	103
6.46706	103
6.46706	102
6.47251	102
6.47251	103
6.47607	103
6.47607	102
6.47696	102
6.47696	103
6.48416	103
6.48416	102
6.49396	102
6.49396	101
6.49571	101
6.49571	100
6.49651	100
6.49651	101
6.49738	101
6.49738	102
6.4997	102
6.4997	103
6.50461	103
6.50461	102
6.50536	102
6.50536	101
6.50717	101
6.50717	102
6.50862	102
6.50862	101
6.51882	101
6.51882	100
6.51914	100
6.51914	101
6.53636	101
6.53636	102
6.53708	102
6.53708	103
6.53774	103
6.53774	102
6.5399	102
6.5399	101
6.54769	101
6.54769	100
6.55871	100
6.55871	101
6.55903	101
6.55903	102
6.55913	102
6.55913	103
6.5661	103
6.5661	104
6.56652	104
6.56652	103
6.56886	103
6.56886	104
6.57829	104
6.57829	105
6.59736	105
6.59736	106
6.59755	106
6.59755	107
6.61393	107
6.61393	108
6.61583	108
6.61583	107
6.62302	107
6.62302	106
6.62312	106
6.62312	105
6.63595	105
6.63595	104
6.63799	104
6.63799	105
6.64245	105
6.64245	106
6.64552	106
6.64552	107
6.64568	107
6.64568	108
6.64613	108
6.64613	109
6.66215	109
6.66215	108
6.66341	108
6.66341	107
6.67358	107
6.67358	108
6.68285	108
6.68285	109
6.68367	109
6.68367	108
6.68406	108
6.68406	109
6.68546	109
6.68546	110
6.68741	110
6.68741	111
6.69734	111
6.69734	110
6.69917	110
6.69917	111
6.69945	111
6.69945	110
6.7028	110
6.7028	111
6.70621	111
6.70621	112
6.71212	112
6.71212	111
6.72395	111
6.72395	112
6.7321	112
6.7321	113
6.73641	113
6.73641	112
6.74555	112
6.74555	111
6.7481	111
6.7481	110
6.75256	110
6.75256	109
6.75324	109
6.75324	110
6.75423	110
6.75423	109
6.7588	109
6.7588	108
6.76106	108
6.76106	109
6.76108	109
6.76108	108
6.76191	108
6.76191	107
6.76518	107
6.76518	108
6.77202	108
6.77202	109
6.77508	109
6.77508	108
6.78487	108
6.78487	107
6.78943	107
6.78943	108
6.79562	108
6.79562	109
6.80059	109
6.80059	108
6.80659	108
6.80659	107
6.81223	107
6.81223	106
6.81462	106
6.81462	105
6.81578	105
6.81578	106
6.81606	106
6.81606	107
6.82795	107
6.82795	108
6.83105	108
6.83105	109
6.83478	109
6.83478	108
6.83785	108
6.83785	109
6.83789	109
6.83789	110
6.84453	110
6.84453	111
6.85175	111
6.85175	110
6.85192	110
6.85192	109
6.86982	109
6.86982	110
6.87033	110
6.87033	109
6.87077	109
6.87077	108
6.88607	108
6.88607	109
6.88714	109
6.88714	108
6.89103	108
6.89103	107
6.89263	107
6.89263	108
6.89376	108
6.89376	109
6.89458	109
6.89458	108
6.90155	108
6.90155	109
6.9103	109
6.9103	108
6.91307	108
6.91307	107
6.91499	107
6.91499	108
6.92952	108
6.92952	107
6.93153	107
6.93153	108
6.933	108
6.933	109
6.93444	109
6.93444	108
6.94108	108
6.94108	109
6.94221	109
6.94221	110
6.94452	110
6.94452	111
6.94675	111
6.94675	112
6.94862	112
6.94862	111
6.95257	111
6.95257	110
6.95512	110
6.95512	109
6.96194	109
6.96194	108
6.96441	108
6.96441	107
6.97005	107
6.97005	106
6.97925	106
6.97925	107
6.99328	107
6.99328	108
6.99393	108
6.99393	107
6.99812	107
6.99812	106
6.99998	106
6.99998	107
7.00199	107
7.00199	108
7.00965	108
7.00965	107
7.01718	107
7.01718	108
7.01934	108
7.01934	107
7.02497	107
7.02497	106
7.03482	106
7.03482	105
7.03575	105
7.03575	104
7.038	104
7.038	103
7.04077	103
7.04077	102
7.04084	102
7.04084	103
7.046	103
7.046	102
7.04994	102
7.04994	103
7.05367	103
7.05367	102
7.05766	102
7.05766	103
7.05769	103
7.05769	104
7.06082	104
7.06082	103
7.0621	103
7.0621	102
7.0702	102
7.0702	101
7.08073	101
7.08073	100
7.08724	100
7.08724	99
7.08977	99
7.08977	100
7.10225	100
7.10225	99
7.10281	99
7.10281	100
7.10772	100
7.10772	101
7.11002	101
7.11002	100
7.11849	100
7.11849	101
7.12765	101
7.12765	100
7.13502	100
7.13502	99
7.13932	99
7.13932	100
7.1404	100
7.1404	101
7.14307	101
7.14307	100
7.15101	100
7.15101	99
7.1538	99
7.1538	100
7.16919	100
7.16919	99
7.17061	99
7.17061	100
7.17063	100
7.17063	101
7.17341	101
7.17341	100
7.18914	100
7.18914	99
7.19604	99
7.19604	100
7.20277	100
7.20277	99
7.20896	99
7.20896	100
7.2131	100
7.2131	99
7.2142	99
7.2142	100
7.21534	100
7.21534	99
7.21788	99
7.21788	98
7.21844	98
7.21844	97
7.23497	97
7.23497	96
7.24002	96
7.24002	95
7.25008	95
7.25008	96
7.26761	96
7.26761	95
7.27545	95
7.27545	94
7.28877	94
7.28877	93
7.28985	93
7.28985	92
7.29329	92
7.29329	91
7.29887	91
7.29887	92
7.29956	92
7.29956	93
7.32629	93
7.32629	94
7.33327	94
7.33327	95
7.33375	95
7.33375	96
7.33392	96
7.33392	97
7.33397	97
7.33397	96
7.33922	96
7.33922	97
7.34848	97
7.34848	98
7.34885	98
7.34885	97
7.35947	97
7.35947	98
7.35961	98
7.35961	99
7.36015	99
7.36015	100
7.36049	100
7.36049	99
7.36872	99
7.36872	100
7.371	100
7.371	99
7.37309	99
7.37309	100
7.37656	100
7.37656	101
7.37949	101
7.37949	102
7.38125	102
7.38125	103
7.38136	103
7.38136	104
7.38247	104
7.38247	105
7.38497	105
7.38497	106
7.38537	106
7.38537	105
7.38539	105
7.38539	106
7.38769	106
7.38769	107
7.39064	107
7.39064	108
7.39281	108
7.39281	109
7.3953	109
7.3953	108
7.39771	108
7.39771	109
7.39917	109
7.39917	110
7.41966	110
7.41966	109
7.42453	109
7.42453	110
7.4246	110
7.4246	111
7.42494	111
7.42494	112
7.43166	112
7.43166	111
7.43631	111
7.43631	110
7.43866	110
7.43866	111
7.43952	111
7.43952	110
7.44118	110
7.44118	111
7.4416	111
7.4416	112
7.45869	112
7.45869	111
7.45892	111
7.45892	110
7.46374	110
7.46374	109
7.46681	109
7.46681	110
7.4708	110
7.4708	109
7.47397	109
7.47397	110
7.47575	110
7.47575	109
7.48118	109
7.48118	108
7.48696	108
7.48696	107
7.48705	107
7.48705	106
7.48949	106
7.48949	105
7.50178	105
7.50178	106
7.50184	106
7.50184	107
7.50784	107
7.50784	106
7.5133	106
7.5133	107
7.52678	107
7.52678	106
7.52738	106
7.52738	107
7.53916	107
7.53916	108
7.53945	108
7.53945	109
7.54148	109
7.54148	108
7.54826	108
7.54826	109
7.54998	109
7.54998	108
7.55149	108
7.55149	107
7.55391	107
7.55391	108
7.56819	108
7.56819	107
7.57074	107
7.57074	108
7.57282	108
7.57282	109
7.57402	109
7.57402	108
7.58073	108
7.58073	107
7.58196	107
7.58196	108
7.58202	108
7.58202	107
7.59158	107
7.59158	108
7.59671	108
7.59671	109
7.6023	109
7.6023	110
7.61182	110
7.61182	109
7.63059	109
7.63059	108
7.63402	108
7.63402	107
7.63515	107
7.63515	108
7.63887	108
7.63887	107
7.64018	107
7.64018	108
7.64593	108
7.64593	109
7.65519	109
7.65519	110
7.65825	110
7.65825	109
7.65878	109
7.65878	110
7.66019	110
7.66019	111
7.66409	111
7.66409	110
7.66991	110
7.66991	109
7.67217	109
7.67217	108
7.67753	108
7.67753	107
7.68156	107
7.68156	106
7.6843	106
7.6843	105
7.69227	105
7.69227	106
7.69934	106
7.69934	105
7.70001	105
7.70001	106
7.70028	106
7.70028	105
7.70415	105
7.70415	106
7.70647	106
7.70647	105
7.71202	105
7.71202	106
7.71288	106
7.71288	107
7.71335	107
7.71335	106
7.72316	106
7.72316	105
7.72344	105
7.72344	104
7.73301	104
7.73301	105
7.73855	105
7.73855	104
7.74322	104
7.74322	105
7.74465	105
7.74465	104
7.74537	104
7.74537	105
7.75015	105
7.75015	106
7.75414	106
7.75414	107
7.75809	107
7.75809	108
7.76303	108
7.76303	109
7.76445	109
7.76445	108
7.77668	108
7.77668	109
7.78375	109
7.78375	108
7.79595	108
7.79595	107
7.79602	107
7.79602	108
7.80372	108
7.80372	109
7.81378	109
7.81378	108
7.82326	108
7.82326	107
7.82619	107
7.82619	106
7.83611	106
7.83611	107
7.83933	107
7.83933	108
7.84029	108
7.84029	109
7.84443	109
7.84443	108
7.84519	108
7.84519	109
7.84942	109
7.84942	110
7.85293	110
7.85293	111
7.86273	111
7.86273	112
7.87043	112
7.87043	113
7.87071	113
7.87071	112
7.87397	112
7.87397	113
7.88019	113
7.88019	114
7.88253	114
7.88253	115
7.88279	115
7.88279	116
7.89685	116
7.89685	117
7.90074	117
7.90074	118
7.90405	118
7.90405	119
7.91417	119
7.91417	118
7.91467	118
7.91467	119
7.91702	119
7.91702	118
7.92304	118
7.92304	119
7.93426	119
7.93426	120
7.93511	120
7.93511	119
7.93841	119
7.93841	118
7.93936	118
7.93936	119
7.94426	119
7.94426	118
7.94653	118
7.94653	119
7.95132	119
7.95132	120
7.9527	120
7.9527	121
7.95366	121
7.95366	120
7.95765	120
7.95765	119
7.95959	119
7.95959	118
7.95999	118
7.95999	117
7.98339	117
7.98339	116
7.98855	116
7.98855	115
7.99288	115
7.99288	114
7.9977	114
7.9977	113
7.9991	113
7.9991	112
7.99985	112
7.99985	113
8.0003	113
8.0003	114
9	150
9	150


==> tikz_tex/files/samplePath_100_QED_lower.txt <==
0	105
0	100
0.00046169	100
0.00046169	99
0.00390715	99
0.00390715	100
0.0143136	100
0.0143136	99
0.0203857	99
0.0203857	100
0.0225086	100
0.0225086	99
0.0318405	99
0.0318405	98
0.0400225	98
0.0400225	99
0.0419647	99
0.0419647	98
0.0456156	98
0.0456156	97
0.0523987	97
0.0523987	96
0.0533765	96
0.0533765	95
0.0589723	95
0.0589723	96
0.0590732	96
0.0590732	97
0.0781084	97
0.0781084	98
0.0814929	98
0.0814929	97
0.0931719	97
0.0931719	98
0.0951194	98
0.0951194	99
0.103882	99
0.103882	100
0.108837	100
0.108837	99
0.120917	99
0.120917	98
0.121868	98
0.121868	99
0.1319	99
0.1319	100
0.138452	100
0.138452	99
0.145387	99
0.145387	100
0.151363	100
0.151363	99
0.151967	99
0.151967	100
0.157878	100
0.157878	101
0.162298	101
0.162298	100
0.163275	100
0.163275	99
0.16535	99
0.16535	98
0.171265	98
0.171265	97
0.174825	97
0.174825	96
0.183205	96
0.183205	97
0.186223	97
0.186223	96
0.203995	96
0.203995	97
0.208839	97
0.208839	96
0.219361	96
0.219361	95
0.220904	95
0.220904	96
0.222706	96
0.222706	95
0.223878	95
0.223878	94
0.226535	94
0.226535	93
0.231697	93
0.231697	94
0.236569	94
0.236569	93
0.2457	93
0.2457	92
0.245931	92
0.245931	91
0.248733	91
0.248733	90
0.250003	90
0.250003	91
0.250776	91
0.250776	92
0.257224	92
0.257224	91
0.265382	91
0.265382	92
0.267905	92
0.267905	93
0.280441	93
0.280441	94
0.289042	94
0.289042	95
0.291625	95
0.291625	94
0.300063	94
0.300063	93
0.3065	93
0.3065	94
0.311465	94
0.311465	95
0.31193	95
0.31193	94
0.324494	94
0.324494	95
0.32708	95
0.32708	96
0.334037	96
0.334037	95
0.334476	95
0.334476	96
0.347873	96
0.347873	97
0.361956	97
0.361956	96
0.364548	96
0.364548	97
0.376999	97
0.376999	96
0.385022	96
0.385022	95
0.388581	95
0.388581	96
0.388838	96
0.388838	95
0.406334	95
0.406334	94
0.409759	94
0.409759	93
0.411207	93
0.411207	94
0.416754	94
0.416754	93
0.420467	93
0.420467	94
0.427748	94
0.427748	95
0.428149	95
0.428149	96
0.428512	96
0.428512	97
0.433667	97
0.433667	96
0.438397	96
0.438397	95
0.440456	95
0.440456	96
0.456319	96
0.456319	95
0.466624	95
0.466624	94
0.471526	94
0.471526	93
0.478535	93
0.478535	94
0.48145	94
0.48145	93
0.484259	93
0.484259	94
0.492312	94
0.492312	95
0.495692	95
0.495692	96
0.500643	96
0.500643	97
0.502281	97
0.502281	96
0.506632	96
0.506632	97
0.508802	97
0.508802	98
0.512588	98
0.512588	99
0.517519	99
0.517519	100
0.51978	100
0.51978	99
0.523311	99
0.523311	98
0.523754	98
0.523754	97
0.53056	97
0.53056	98
0.532192	98
0.532192	99
0.538138	99
0.538138	98
0.558471	98
0.558471	99
0.559196	99
0.559196	98
0.56515	98
0.56515	99
0.569092	99
0.569092	98
0.574896	98
0.574896	97
0.577408	97
0.577408	98
0.586726	98
0.586726	99
0.593921	99
0.593921	100
0.620321	100
0.620321	101
0.632625	101
0.632625	100
0.63374	100
0.63374	101
0.637478	101
0.637478	102
0.640606	102
0.640606	101
0.643781	101
0.643781	100
0.647592	100
0.647592	99
0.647738	99
0.647738	98
0.649079	98
0.649079	99
0.651908	99
0.651908	100
0.654869	100
0.654869	101
0.655323	101
0.655323	102
0.660482	102
0.660482	103
0.660994	103
0.660994	104
0.66131	104
0.66131	105
0.662491	105
0.662491	104
0.665235	104
0.665235	105
0.676968	105
0.676968	105
0.678317	105
0.678317	105
0.678965	105
0.678965	105
0.679651	105
0.679651	105
0.68666	105
0.68666	104
0.688504	104
0.688504	105
0.6921	105
0.6921	105
0.694678	105
0.694678	105
0.705122	105
0.705122	104
0.709782	104
0.709782	105
0.718681	105
0.718681	105
0.728135	105
0.728135	105
0.732531	105
0.732531	105
0.737982	105
0.737982	105
0.73852	105
0.73852	104
0.773084	104
0.773084	105
0.778616	105
0.778616	104
0.786578	104
0.786578	103
0.79119	103
0.79119	104
0.796146	104
0.796146	103
0.799706	103
0.799706	102
0.811213	102
0.811213	101
0.811264	101
0.811264	102
0.814042	102
0.814042	103
0.820225	103
0.820225	102
0.821799	102
0.821799	103
0.824436	103
0.824436	102
0.827166	102
0.827166	101
0.832341	101
0.832341	100
0.846333	100
0.846333	101
0.852807	101
0.852807	102
0.852877	102
0.852877	101
0.854978	101
0.854978	102
0.855339	102
0.855339	101
0.858364	101
0.858364	100
0.859114	100
0.859114	101
0.86017	101
0.86017	100
0.873162	100
0.873162	99
0.881868	99
0.881868	98
0.890674	98
0.890674	97
0.899502	97
0.899502	96
0.903409	96
0.903409	95
0.906775	95
0.906775	94
0.907544	94
0.907544	93
0.912114	93
0.912114	94
0.912658	94
0.912658	95
0.915705	95
0.915705	96
0.91872	96
0.91872	95
0.925864	95
0.925864	96
0.930783	96
0.930783	95
0.937502	95
0.937502	94
0.937673	94
0.937673	95
0.9412	95
0.9412	94
0.941792	94
0.941792	95
0.942075	95
0.942075	94
0.94364	94
0.94364	95
0.95222	95
0.95222	96
0.960203	96
0.960203	95
0.972594	95
0.972594	94
0.980012	94
0.980012	95
0.981567	95
0.981567	96
0.982733	96
0.982733	97
0.985518	97
0.985518	96
0.985585	96
0.985585	97
0.994097	97
0.994097	96
0.997628	96
0.997628	95
1.00584	95
1.00584	96
1.02041	96
1.02041	97
1.02119	97
1.02119	98
1.02566	98
1.02566	97
1.02599	97
1.02599	98
1.02599	98
1.02599	99
1.02766	99
1.02766	98
1.042	98
1.042	99
1.04523	99
1.04523	98
1.0475	98
1.0475	99
1.05928	99
1.05928	98
1.06102	98
1.06102	97
1.06726	97
1.06726	96
1.06733	96
1.06733	97
1.07286	97
1.07286	98
1.07461	98
1.07461	97
1.07686	97
1.07686	96
1.07967	96
1.07967	97
1.08076	97
1.08076	98
1.0961	98
1.0961	97
1.09616	97
1.09616	98
1.10619	98
1.10619	97
1.1067	97
1.1067	98
1.11535	98
1.11535	99
1.11565	99
1.11565	100
1.12359	100
1.12359	101
1.12373	101
1.12373	102
1.1367	102
1.1367	101
1.1508	101
1.1508	100
1.15459	100
1.15459	101
1.16863	101
1.16863	100
1.17004	100
1.17004	99
1.17116	99
1.17116	100
1.17764	100
1.17764	99
1.18192	99
1.18192	98
1.18632	98
1.18632	97
1.20825	97
1.20825	98
1.21325	98
1.21325	97
1.2136	97
1.2136	96
1.22533	96
1.22533	95
1.22728	95
1.22728	94
1.23303	94
1.23303	93
1.24373	93
1.24373	94
1.24525	94
1.24525	95
1.2472	95
1.2472	96
1.25075	96
1.25075	95
1.25322	95
1.25322	96
1.25696	96
1.25696	95
1.25737	95
1.25737	96
1.26959	96
1.26959	97
1.27266	97
1.27266	98
1.28029	98
1.28029	97
1.28098	97
1.28098	98
1.28298	98
1.28298	97
1.29237	97
1.29237	98
1.30677	98
1.30677	97
1.31693	97
1.31693	96
1.32085	96
1.32085	95
1.32589	95
1.32589	94
1.33038	94
1.33038	93
1.33193	93
1.33193	94
1.33875	94
1.33875	95
1.34203	95
1.34203	96
1.34553	96
1.34553	97
1.34596	97
1.34596	96
1.34664	96
1.34664	95
1.3598	95
1.3598	96
1.3701	96
1.3701	97
1.37666	97
1.37666	96
1.37968	96
1.37968	95
1.38229	95
1.38229	94
1.38746	94
1.38746	93
1.40064	93
1.40064	94
1.40539	94
1.40539	95
1.40951	95
1.40951	94
1.40958	94
1.40958	93
1.41304	93
1.41304	94
1.41531	94
1.41531	93
1.42105	93
1.42105	94
1.42469	94
1.42469	95
1.42494	95
1.42494	94
1.42533	94
1.42533	95
1.42993	95
1.42993	94
1.43997	94
1.43997	95
1.4442	95
1.4442	94
1.44842	94
1.44842	95
1.45138	95
1.45138	96
1.45495	96
1.45495	95
1.45611	95
1.45611	94
1.45939	94
1.45939	93
1.45991	93
1.45991	94
1.46631	94
1.46631	93
1.47133	93
1.47133	94
1.47971	94
1.47971	93
1.4854	93
1.4854	94
1.48784	94
1.48784	93
1.4924	93
1.4924	92
1.49616	92
1.49616	91
1.49927	91
1.49927	92
1.51356	92
1.51356	93
1.51381	93
1.51381	94
1.51391	94
1.51391	95
1.51781	95
1.51781	96
1.52418	96
1.52418	95
1.53879	95
1.53879	96
1.54045	96
1.54045	95
1.5447	95
1.5447	94
1.54718	94
1.54718	93
1.54942	93
1.54942	92
1.55282	92
1.55282	93
1.55561	93
1.55561	94
1.56101	94
1.56101	93
1.56788	93
1.56788	92
1.57099	92
1.57099	91
1.57313	91
1.57313	92
1.57461	92
1.57461	91
1.5842	91
1.5842	92
1.58722	92
1.58722	93
1.58832	93
1.58832	94
1.58876	94
1.58876	95
1.59266	95
1.59266	94
1.59327	94
1.59327	93
1.59512	93
1.59512	94
1.59777	94
1.59777	93
1.59868	93
1.59868	92
1.60111	92
1.60111	93
1.60416	93
1.60416	92
1.61957	92
1.61957	91
1.62258	91
1.62258	92
1.64054	92
1.64054	93
1.64331	93
1.64331	92
1.65033	92
1.65033	93
1.67427	93
1.67427	94
1.67616	94
1.67616	93
1.6829	93
1.6829	94
1.69197	94
1.69197	95
1.69328	95
1.69328	94
1.69357	94
1.69357	95
1.7037	95
1.7037	94
1.70646	94
1.70646	95
1.7083	95
1.7083	94
1.70834	94
1.70834	93
1.71416	93
1.71416	94
1.7167	94
1.7167	93
1.73381	93
1.73381	94
1.73648	94
1.73648	95
1.74016	95
1.74016	94
1.74196	94
1.74196	93
1.74557	93
1.74557	94
1.74771	94
1.74771	95
1.74946	95
1.74946	94
1.7548	94
1.7548	95
1.76191	95
1.76191	96
1.76458	96
1.76458	97
1.76863	97
1.76863	96
1.77068	96
1.77068	95
1.77611	95
1.77611	96
1.7806	96
1.7806	97
1.79019	97
1.79019	96
1.7904	96
1.7904	97
1.79048	97
1.79048	98
1.79791	98
1.79791	97
1.80746	97
1.80746	96
1.80889	96
1.80889	97
1.81546	97
1.81546	96
1.81676	96
1.81676	97
1.81807	97
1.81807	96
1.82526	96
1.82526	97
1.82877	97
1.82877	96
1.84058	96
1.84058	95
1.84901	95
1.84901	94
1.85229	94
1.85229	93
1.85379	93
1.85379	92
1.85528	92
1.85528	91
1.85632	91
1.85632	90
1.86414	90
1.86414	89
1.86545	89
1.86545	88
1.86662	88
1.86662	89
1.88095	89
1.88095	88
1.88324	88
1.88324	89
1.88617	89
1.88617	88
1.89077	88
1.89077	89
1.89936	89
1.89936	90
1.90248	90
1.90248	91
1.91721	91
1.91721	90
1.9221	90
1.9221	89
1.92653	89
1.92653	90
1.92663	90
1.92663	91
1.93095	91
1.93095	90
1.93426	90
1.93426	91
1.94381	91
1.94381	90
1.95343	90
1.95343	91
1.95816	91
1.95816	90
1.96282	90
1.96282	89
1.97245	89
1.97245	90
1.97686	90
1.97686	91
1.97744	91
1.97744	92
1.97772	92
1.97772	91
1.98797	91
1.98797	90
1.99433	90
1.99433	91
2.00597	91
2.00597	90
2.00691	90
2.00691	89
2.01017	89
2.01017	88
2.0121	88
2.0121	89
2.035	89
2.035	90
2.03645	90
2.03645	91
2.03723	91
2.03723	92
2.0433	92
2.0433	93
2.0507	93
2.0507	94
2.05748	94
2.05748	95
2.05829	95
2.05829	94
2.06451	94
2.06451	95
2.06984	95
2.06984	96
2.07396	96
2.07396	97
2.07798	97
2.07798	98
2.0804	98
2.0804	99
2.08619	99
2.08619	98
2.09258	98
2.09258	97
2.10586	97
2.10586	98
2.1075	98
2.1075	97
2.11166	97
2.11166	98
2.11271	98
2.11271	99
2.11317	99
2.11317	100
2.11418	100
2.11418	101
2.1146	101
2.1146	102
2.12782	102
2.12782	101
2.12869	101
2.12869	102
2.13447	102
2.13447	101
2.13948	101
2.13948	102
2.14424	102
2.14424	103
2.1531	103
2.1531	104
2.16045	104
2.16045	105
2.16497	105
2.16497	104
2.18311	104
2.18311	105
2.18361	105
2.18361	105
2.19424	105
2.19424	105
2.19872	105
2.19872	105
2.20565	105
2.20565	105
2.20688	105
2.20688	105
2.21014	105
2.21014	105
2.21347	105
2.21347	105
2.21413	105
2.21413	105
2.23114	105
2.23114	104
2.23287	104
2.23287	105
2.23839	105
2.23839	104
2.23842	104
2.23842	105
4.93204	105
4.94091	105
4.94091	105
4.94765	105
4.94765	105
4.94815	105
4.94815	105
4.95222	105
4.95222	105
4.95273	105
4.95273	105
4.95804	105
4.95804	105
4.96453	105
4.96453	105
4.96891	105
4.96891	105
4.9733	105
4.9733	105
4.98272	105
4.98272	105
4.98639	105
4.98639	105
4.9866	105
4.9866	105
4.98965	105
4.98965	105
4.99005	105
4.99005	105
4.99299	105
4.99299	105
4.9971	105
4.9971	105
5.00024	105
5.00024	105
5.00618	105
5.00618	105
5.01992	105
5.01992	105
5.0224	105
5.0224	105
5.02245	105
5.02245	105
5.02605	105
5.02605	105
5.03044	105
5.03044	105
5.03068	105
5.03068	105
5.03344	105
5.03344	105
5.03394	105
5.03394	105
5.03411	105
5.03411	105
5.04273	105
5.04273	105
5.04474	105
5.04474	105
5.05159	105
5.05159	105
5.05421	105
5.05421	105
5.05673	105
5.05673	104
5.07311	104
5.07311	105
5.07901	105
5.07901	105
5.08358	105
5.08358	105
5.08446	105
5.08446	105
5.09988	105
5.09988	105
5.10277	105
5.10277	105
5.10815	105
5.10815	105
5.11764	105
5.11764	105
5.11829	105
5.11829	105
5.1188	105
5.1188	105
5.11996	105
5.11996	105
5.1208	105
5.1208	105
5.12197	105
5.12197	105
5.12242	105
5.12242	105
5.12411	105
5.12411	105
5.12456	105
5.12456	105
5.13099	105
5.13099	105
5.13967	105
5.13967	105
5.14539	105
5.14539	105
5.14633	105
5.14633	105
5.14647	105
5.14647	105
5.14654	105
5.14654	105
5.17135	105
5.17135	105
5.17198	105
5.17198	105
5.17732	105
5.17732	105
5.17876	105
5.17876	105
5.17975	105
5.17975	105
5.18049	105
5.18049	105
5.18304	105
5.18304	105
5.1853	105
5.1853	105
5.19258	105
5.19258	105
5.19353	105
5.19353	105
5.19815	105
5.19815	105
5.22341	105
5.22341	105
5.22436	105
5.22436	105
5.22564	105
5.22564	105
5.23533	105
5.23533	105
5.23738	105
5.23738	105
5.2385	105
5.2385	105
5.2389	105
5.2389	105
5.24484	105
5.24484	105
5.2477	105
5.2477	105
5.2526	105
5.2526	105
5.2614	105
5.2614	105
5.26338	105
5.26338	105
5.26828	105
5.26828	104
5.3037	104
5.3037	105
5.30669	105
5.30669	104
5.30904	104
5.30904	105
5.31474	105
5.31474	104
5.31746	104
5.31746	105
5.31853	105
5.31853	104
5.32348	104
5.32348	103
5.33242	103
5.33242	104
5.33298	104
5.33298	103
5.34982	103
5.34982	102
5.35332	102
5.35332	103
5.35509	103
5.35509	104
5.364	104
5.364	103
5.36707	103
5.36707	102
5.36961	102
5.36961	101
5.3885	101
5.3885	102
5.39113	102
5.39113	101
5.40026	101
5.40026	102
5.40172	102
5.40172	103
5.41245	103
5.41245	102
5.41356	102
5.41356	101
5.41792	101
5.41792	102
5.43209	102
5.43209	101
5.43375	101
5.43375	100
5.44567	100
5.44567	99
5.45157	99
5.45157	100
5.45607	100
5.45607	101
5.47413	101
5.47413	102
5.47542	102
5.47542	101
5.48498	101
5.48498	102
5.48629	102
5.48629	103
5.49794	103
5.49794	102
5.50194	102
5.50194	103
5.50586	103
5.50586	102
5.50617	102
5.50617	103
5.5173	103
5.5173	102
5.52405	102
5.52405	101
5.52587	101
5.52587	100
5.52942	100
5.52942	99
5.53133	99
5.53133	100
5.53443	100
5.53443	101
5.53526	101
5.53526	100
5.54051	100
5.54051	99
5.54366	99
5.54366	100
5.54397	100
5.54397	101
5.558	101
5.558	100
5.57778	100
5.57778	99
5.58312	99
5.58312	98
5.58457	98
5.58457	99
5.59194	99
5.59194	98
5.59414	98
5.59414	99
5.61617	99
5.61617	98
5.61896	98
5.61896	99
5.62012	99
5.62012	98
5.62355	98
5.62355	97
5.63259	97
5.63259	96
5.63854	96
5.63854	97
5.64682	97
5.64682	98
5.67095	98
5.67095	99
5.68161	99
5.68161	98
5.68186	98
5.68186	97
5.6852	97
5.6852	96
5.68757	96
5.68757	95
5.6892	95
5.6892	96
5.69287	96
5.69287	97
5.69483	97
5.69483	98
5.70639	98
5.70639	99
5.71443	99
5.71443	100
5.73294	100
5.73294	101
5.73907	101
5.73907	100
5.73926	100
5.73926	99
5.74891	99
5.74891	98
5.75149	98
5.75149	97
5.76301	97
5.76301	98
5.78647	98
5.78647	99
5.78808	99
5.78808	98
5.78909	98
5.78909	97
5.79999	97
5.79999	98
5.80295	98
5.80295	99
5.80323	99
5.80323	100
5.80871	100
5.80871	101
5.81137	101
5.81137	100
5.8189	100
5.8189	101
5.82543	101
5.82543	100
5.82948	100
5.82948	101
5.83872	101
5.83872	100
5.84992	100
5.84992	101
5.85078	101
5.85078	102
5.85175	102
5.85175	101
5.85203	101
5.85203	102
5.86894	102
5.86894	101
5.87612	101
5.87612	100
5.87971	100
5.87971	101
5.8813	101
5.8813	102
5.88196	102
5.88196	103
5.88961	103
5.88961	102
5.89632	102
5.89632	103
5.89911	103
5.89911	104
5.90726	104
5.90726	105
5.92241	105
5.92241	105
5.92654	105
5.92654	105
5.92779	105
5.92779	105
5.92881	105
5.92881	105
5.92884	105
5.92884	105
5.92885	105
5.92885	105
5.93066	105
5.93066	105
5.93133	105
5.93133	105
5.9339	105
5.9339	105
5.94472	105
5.94472	105
5.95032	105
5.95032	105
5.95223	105
5.95223	105
5.95435	105
5.95435	105
5.95509	105
5.95509	105
5.97296	105
5.97296	105
5.97923	105
5.97923	105
5.98372	105
5.98372	105
5.98758	105
5.98758	105
5.9901	105
5.9901	105
5.99642	105
5.99642	105
5.99815	105
5.99815	105
6.0096	105
6.0096	105
6.01164	105
6.01164	105
6.01432	105
6.01432	105
6.03037	105
6.03037	105
6.03048	105
6.03048	105
6.03106	105
6.03106	105
6.04348	105
6.04348	105
6.05102	105
6.05102	105
6.05317	105
6.05317	105
6.05334	105
6.05334	105
6.05405	105
6.05405	105
6.05703	105
6.05703	105
6.05852	105
6.05852	105
6.06108	105
6.06108	105
6.0619	105
6.0619	105
6.0626	105
6.0626	105
6.07262	105
6.07262	105
6.07313	105
6.07313	105
6.07515	105
6.07515	105
6.07929	105
6.07929	105
6.09577	105
6.09577	105
6.09736	105
6.09736	105
6.09791	105
6.09791	105
6.10847	105
6.10847	105
6.11146	105
6.11146	105
6.11238	105
6.11238	105
6.11317	105
6.11317	105
6.11399	105
6.11399	105
6.12647	105
6.12647	105
6.13352	105
6.13352	105
6.14096	105
6.14096	105
6.14166	105
6.14166	105
6.14482	105
6.14482	105
6.14651	105
6.14651	104
6.14773	104
6.14773	103
6.14886	103
6.14886	104
6.15174	104
6.15174	105
6.1614	105
6.1614	104
6.17831	104
6.17831	103
6.1833	103
6.1833	104
6.1861	104
6.1861	103
6.18682	103
6.18682	102
6.19052	102
6.19052	101
6.19533	101
6.19533	100
6.2	100
6.2	101
6.20632	101
6.20632	100
6.20702	100
6.20702	101
6.21069	101
6.21069	100
6.22237	100
6.22237	99
6.22478	99
6.22478	98
6.22705	98
6.22705	99
6.23436	99
6.23436	98
6.23638	98
6.23638	97
6.23834	97
6.23834	98
6.24576	98
6.24576	99
6.24704	99
6.24704	98
6.26107	98
6.26107	97
6.26895	97
6.26895	96
6.26905	96
6.26905	95
6.27308	95
6.27308	96
6.28423	96
6.28423	95
6.28844	95
6.28844	94
6.28944	94
6.28944	95
6.30376	95
6.30376	96
6.30539	96
6.30539	95
6.313	95
6.313	96
6.31397	96
6.31397	97
6.32404	97
6.32404	98
6.32793	98
6.32793	97
6.33195	97
6.33195	98
6.33757	98
6.33757	99
6.34017	99
6.34017	100
6.35754	100
6.35754	99
6.35879	99
6.35879	98
6.3605	98
6.3605	99
6.36245	99
6.36245	98
6.36897	98
6.36897	99
6.37137	99
6.37137	100
6.38927	100
6.38927	99
6.39175	99
6.39175	100
6.39194	100
6.39194	101
6.39434	101
6.39434	100
6.39775	100
6.39775	99
6.40132	99
6.40132	98
6.40408	98
6.40408	99
6.40759	99
6.40759	98
6.41124	98
6.41124	99
6.42167	99
6.42167	98
6.42375	98
6.42375	97
6.427	97
6.427	98
6.43061	98
6.43061	97
6.43307	97
6.43307	96
6.43574	96
6.43574	97
6.43647	97
6.43647	98
6.44398	98
6.44398	99
6.44599	99
6.44599	98
6.44811	98
6.44811	97
6.44873	97
6.44873	98
6.45681	98
6.45681	99
6.45966	99
6.45966	100
6.47141	100
6.47141	101
6.47225	101
6.47225	100
6.47236	100
6.47236	101
6.47772	101
6.47772	100
6.48019	100
6.48019	99
6.4827	99
6.4827	100
6.4854	100
6.4854	99
6.49613	99
6.49613	100
6.4975	100
6.4975	99
6.49876	99
6.49876	98
6.4989	98
6.4989	99
6.50803	99
6.50803	98
6.5162	98
6.5162	97
6.51686	97
6.51686	98
6.51695	98
6.51695	99
6.52633	99
6.52633	100
6.52685	100
6.52685	99
6.53034	99
6.53034	98
6.5323	98
6.5323	99
6.53352	99
6.53352	98
6.54674	98
6.54674	99
6.54958	99
6.54958	98
6.54959	98
6.54959	97
6.55723	97
6.55723	98
6.56634	98
6.56634	97
6.56805	97
6.56805	96
6.59728	96
6.59728	95
6.59812	95
6.59812	94
6.60005	94
6.60005	93
6.62018	93
6.62018	94
6.62137	94
6.62137	95
6.63105	95
6.63105	96
6.64135	96
6.64135	95
6.65246	95
6.65246	96
6.6553	96
6.6553	95
6.65841	95
6.65841	94
6.6597	94
6.6597	93
6.66344	93
6.66344	92
6.66833	92
6.66833	91
6.6687	91
6.6687	90
6.66966	90
6.66966	91
6.67373	91
6.67373	92
6.69467	92
6.69467	93
6.69552	93
6.69552	94
6.69609	94
6.69609	95
6.70194	95
6.70194	96
6.70204	96
6.70204	97
6.70265	97
6.70265	96
6.70558	96
6.70558	97
6.70571	97
6.70571	98
6.71336	98
6.71336	99
6.71512	99
6.71512	100
6.71742	100
6.71742	101
6.71881	101
6.71881	102
6.7248	102
6.7248	101
6.74478	101
6.74478	102
6.75096	102
6.75096	101
6.75138	101
6.75138	100
6.7527	100
6.7527	101
6.75932	101
6.75932	100
6.76024	100
6.76024	99
6.76393	99
6.76393	100
6.77454	100
6.77454	101
6.77873	101
6.77873	100
6.77961	100
6.77961	101
6.78434	101
6.78434	100
6.78448	100
6.78448	101
6.79192	101
6.79192	102
6.79796	102
6.79796	103
6.80526	103
6.80526	104
6.80741	104
6.80741	103
6.80955	103
6.80955	104
6.81243	104
6.81243	103
6.82224	103
6.82224	104
6.82382	104
6.82382	105
6.82614	105
6.82614	104
6.83175	104
6.83175	105
6.83196	105
6.83196	104
6.8362	104
6.8362	105
6.8546	105
6.8546	104
6.86124	104
6.86124	105
6.8623	105
6.8623	105
6.87251	105
6.87251	105
6.87298	105
6.87298	105
6.87417	105
6.87417	105
6.87562	105
6.87562	105
6.8779	105
6.8779	105
6.88301	105
6.88301	105
6.88941	105
6.88941	105
6.89805	105
6.89805	105
6.90202	105
6.90202	105
6.90673	105
6.90673	104
6.90766	104
6.90766	103
6.92923	103
6.92923	104
6.93562	104
6.93562	103
6.93702	103
6.93702	102
6.94782	102
6.94782	103
6.94897	103
6.94897	102
6.94976	102
6.94976	103
6.95754	103
6.95754	104
6.96117	104
6.96117	105
6.96193	105
6.96193	105
6.96551	105
6.96551	105
6.97031	105
6.97031	105
6.97314	105
6.97314	105
6.97334	105
6.97334	105
6.97599	105
6.97599	105
6.97723	105
6.97723	104
6.9778	104
6.9778	105
7.06934	105
7.06934	104
7.07	104
7.07	103
7.076	103
7.076	102
7.07652	102
7.07652	103
7.07863	103
7.07863	102
7.08287	102
7.08287	103
7.08426	103
7.08426	104
7.08447	104
7.08447	105
7.08625	105
7.08625	105
7.08714	105
7.08714	105
7.08852	105
7.08852	104
7.09537	104
7.09537	103
7.10369	103
7.10369	102
7.10555	102
7.10555	101
7.10562	101
7.10562	102
7.10588	102
7.10588	101
7.11554	101
7.11554	102
7.12742	102
7.12742	103
7.13081	103
7.13081	104
7.14109	104
7.14109	103
7.14398	103
7.14398	104
7.14928	104
7.14928	105
7.14951	105
7.14951	104
7.16172	104
7.16172	103
7.16541	103
7.16541	102
7.17	102
7.17	103
7.17129	103
7.17129	104
7.17356	104
7.17356	105
7.17451	105
7.17451	104
7.18699	104
7.18699	105
7.18708	105
7.18708	105
7.18805	105
7.18805	105
7.1904	105
7.1904	104
7.19411	104
7.19411	105
7.1952	105
7.1952	104
7.19932	104
7.19932	103
7.20076	103
7.20076	104
7.21015	104
7.21015	105
7.21124	105
7.21124	104
7.21322	104
7.21322	103
7.21449	103
7.21449	102
7.21733	102
7.21733	103
7.22574	103
7.22574	102
7.2267	102
7.2267	101
7.22888	101
7.22888	100
7.23216	100
7.23216	101
7.23456	101
7.23456	102
7.23579	102
7.23579	103
7.23692	103
7.23692	102
7.23914	102
7.23914	101
7.24446	101
7.24446	102
7.24893	102
7.24893	101
7.25367	101
7.25367	100
7.26227	100
7.26227	99
7.26476	99
7.26476	98
7.26683	98
7.26683	99
7.2703	99
7.2703	98
7.2708	98
7.2708	97
7.28129	97
7.28129	96
7.28949	96
7.28949	95
7.3021	95
7.3021	94
7.3158	94
7.3158	95
7.32375	95
7.32375	96
7.33249	96
7.33249	95
7.33966	95
7.33966	96
7.34207	96
7.34207	97
7.34375	97
7.34375	96
7.34487	96
7.34487	97
7.34966	97
7.34966	98
7.35666	98
7.35666	97
7.35677	97
7.35677	98
7.36177	98
7.36177	97
7.36194	97
7.36194	96
7.36247	96
7.36247	97
7.36709	97
7.36709	96
7.37107	96
7.37107	95
7.38565	95
7.38565	96
7.38779	96
7.38779	97
7.39001	97
7.39001	98
7.39367	98
7.39367	99
7.39561	99
7.39561	100
7.40369	100
7.40369	101
7.4073	101
7.4073	102
7.41106	102
7.41106	103
7.42328	103
7.42328	104
7.4233	104
7.4233	105
7.93559	104
7.94255	104
7.94255	105
7.94474	105
7.94474	105
7.94696	105
7.94696	105
7.94711	105
7.94711	104
7.96092	104
7.96092	105
7.96425	105
7.96425	104
7.96924	104
7.96924	103
7.97634	103
7.97634	104
7.97763	104
7.97763	105
7.98004	105
7.98004	104
7.99007	104
7.99007	103
7.99013	103
7.99013	102
7.99068	102
7.99068	101
7.99352	101
7.99352	102
8.00051	102
8.00051	103
9	103
9	105



==> tikz_tex/files/samplePath_100_QED_upper.txt <==
0	105
2.12782	105
2.12782	105
2.12869	105
2.12869	105
2.13447	105
2.13447	105
2.13948	105
2.13948	105
2.14424	105
2.14424	105
2.1531	105
2.1531	105
2.16045	105
2.16045	105
2.16497	105
2.16497	105
2.18311	105
2.18311	105
2.18361	105
2.18361	106
2.19424	106
2.19424	107
2.19872	107
2.19872	106
2.20565	106
2.20565	107
2.20688	107
2.20688	106
2.21014	106
2.21014	105
2.21347	105
2.21347	106
2.21413	106
2.21413	105
2.23114	105
2.23114	105
2.23287	105
2.23287	105
2.23839	105
2.23839	105
2.23842	105
2.23842	105
2.23952	105
2.23952	106
2.25578	106
2.25578	107
2.25722	107
2.25722	108
2.2634	108
2.2634	109
2.26621	109
2.26621	110
2.27762	110
2.27762	109
2.27769	109
2.27769	108
2.2791	108
2.2791	107
2.28051	107
2.28051	106
2.28104	106
2.28104	105
2.28241	105
2.28241	106
2.28319	106
2.28319	105
2.28325	105
2.28325	106
2.28676	106
2.28676	107
2.28781	107
2.28781	106
2.28847	106
2.28847	107
2.2901	107
2.2901	108
2.29318	108
2.29318	107
2.29348	107
2.29348	108
2.29413	108
2.29413	109
2.29758	109
2.29758	110
2.30091	110
2.30091	111
2.30745	111
2.30745	110
2.31442	110
2.31442	109
2.3159	109
2.3159	108
2.3206	108
2.3206	109
2.3324	109
2.3324	110
2.33427	110
2.33427	109
2.33667	109
2.33667	108
2.34858	108
2.34858	109
2.35223	109
2.35223	110
2.35267	110
2.35267	111
2.353	111
2.353	112
2.35356	112
2.35356	111
2.36109	111
2.36109	110
2.36258	110
2.36258	109
2.36703	109
2.36703	110
2.37815	110
2.37815	111
2.37835	111
2.37835	110
2.37855	110
2.37855	111
2.38303	111
2.38303	110
2.38464	110
2.38464	109
2.38602	109
2.38602	108
2.38828	108
2.38828	107
2.39334	107
2.39334	108
2.39561	108
2.39561	109
2.39828	109
2.39828	110
2.40001	110
2.40001	109
2.40033	109
2.40033	108
2.40043	108
2.40043	107
2.4057	107
2.4057	108
2.41976	108
2.41976	107
2.42012	107
2.42012	106
2.42276	106
2.42276	105
2.42424	105
2.42424	106
2.42441	106
2.42441	107
2.43212	107
2.43212	108
2.43392	108
2.43392	109
2.44128	109
2.44128	110
2.4567	110
2.4567	111
2.46153	111
2.46153	110
2.46875	110
2.46875	111
2.47221	111
2.47221	110
2.47297	110
2.47297	109
2.48168	109
2.48168	110
2.48178	110
2.48178	111
2.49447	111
2.49447	112
2.50145	112
2.50145	111
2.50247	111
2.50247	112
2.51353	112
2.51353	113
2.52194	113
2.52194	112
2.52542	112
2.52542	111
2.52996	111
2.52996	112
2.53226	112
2.53226	111
2.53345	111
2.53345	112
2.53354	112
2.53354	111
2.53455	111
2.53455	110
2.53769	110
2.53769	111
2.54902	111
2.54902	110
2.55335	110
2.55335	111
2.55993	111
2.55993	112
2.56224	112
2.56224	111
2.56739	111
2.56739	112
2.56879	112
2.56879	111
2.57147	111
2.57147	110
2.5736	110
2.5736	109
2.57437	109
2.57437	110
2.58013	110
2.58013	109
2.58098	109
2.58098	110
2.58408	110
2.58408	109
2.61262	109
2.61262	110
2.61901	110
2.61901	109
2.62146	109
2.62146	110
2.63741	110
2.63741	109
2.64042	109
2.64042	108
2.64113	108
2.64113	109
2.64308	109
2.64308	110
2.64472	110
2.64472	109
2.6474	109
2.6474	110
2.64771	110
2.64771	111
2.65135	111
2.65135	110
2.65194	110
2.65194	109
2.66428	109
2.66428	108
2.66471	108
2.66471	107
2.6656	107
2.6656	106
2.66796	106
2.66796	107
2.69756	107
2.69756	106
2.69853	106
2.69853	107
2.70201	107
2.70201	106
2.70569	106
2.70569	107
2.7216	107
2.7216	108
2.73501	108
2.73501	109
2.73532	109
2.73532	110
2.73851	110
2.73851	109
2.74361	109
2.74361	110
2.74779	110
2.74779	109
2.75183	109
2.75183	110
2.75363	110
2.75363	109
2.75676	109
2.75676	110
2.75934	110
2.75934	109
2.76059	109
2.76059	108
2.76811	108
2.76811	109
2.77587	109
2.77587	110
2.7763	110
2.7763	109
2.77919	109
2.77919	108
2.78008	108
2.78008	109
2.78845	109
2.78845	110
2.78996	110
2.78996	111
2.79931	111
2.79931	112
2.80634	112
2.80634	113
2.81269	113
2.81269	114
2.81635	114
2.81635	115
2.82095	115
2.82095	114
2.82416	114
2.82416	115
2.82528	115
2.82528	114
2.8427	114
2.8427	115
2.84449	115
2.84449	114
2.84766	114
2.84766	113
2.85065	113
2.85065	114
2.85504	114
2.85504	115
2.85647	115
2.85647	114
2.86102	114
2.86102	115
2.863	115
2.863	114
2.86502	114
2.86502	115
2.8668	115
2.8668	116
2.87226	116
2.87226	115
2.89013	115
2.89013	114
2.89112	114
2.89112	115
2.89336	115
2.89336	114
2.90315	114
2.90315	113
2.90419	113
2.90419	112
2.90974	112
2.90974	111
2.915	111
2.915	110
2.91632	110
2.91632	111
2.91839	111
2.91839	112
2.92463	112
2.92463	111
2.93155	111
2.93155	110
2.93199	110
2.93199	111
2.93781	111
2.93781	112
2.93916	112
2.93916	113
2.9421	113
2.9421	112
2.94358	112
2.94358	111
2.94525	111
2.94525	112
2.95105	112
2.95105	111
2.9541	111
2.9541	112
2.96343	112
2.96343	111
2.97308	111
2.97308	110
2.97355	110
2.97355	109
2.9828	109
2.9828	110
2.99825	110
2.99825	109
3.00677	109
3.00677	110
3.0133	110
3.0133	109
3.01468	109
3.01468	108
3.01632	108
3.01632	107
3.01745	107
3.01745	106
3.02252	106
3.02252	107
3.02336	107
3.02336	106
3.02741	106
3.02741	107
3.04114	107
3.04114	108
3.04213	108
3.04213	107
3.04248	107
3.04248	106
3.04682	106
3.04682	107
3.0579	107
3.0579	108
3.0632	108
3.0632	107
3.0686	107
3.0686	106
3.07348	106
3.07348	105
3.07471	105
3.07471	105
3.07878	105
3.07878	105
3.07883	105
3.07883	105
3.08598	105
3.08598	105
3.09295	105
3.09295	106
3.09547	106
3.09547	105
3.09724	105
3.09724	106
3.09771	106
3.09771	105
3.1	105
3.1	106
3.10113	106
3.10113	105
3.10396	105
3.10396	106
3.10906	106
3.10906	107
3.1134	107
3.1134	106
3.11742	106
3.11742	107
3.12044	107
3.12044	108
3.12498	108
3.12498	109
3.12499	109
3.12499	110
3.12622	110
3.12622	111
3.12664	111
3.12664	112
3.13455	112
3.13455	111
3.13694	111
3.13694	110
3.13976	110
3.13976	109
3.13991	109
3.13991	110
3.15189	110
3.15189	111
3.1543	111
3.1543	112
3.15684	112
3.15684	111
3.15711	111
3.15711	112
3.15774	112
3.15774	113
3.15912	113
3.15912	112
3.16596	112
3.16596	113
3.16728	113
3.16728	114
3.19006	114
3.19006	115
3.19095	115
3.19095	114
3.19113	114
3.19113	113
3.19759	113
3.19759	112
3.2035	112
3.2035	113
3.20687	113
3.20687	114
3.2136	114
3.2136	113
3.21911	113
3.21911	114
3.2362	114
3.2362	115
3.24148	115
3.24148	116
3.24694	116
3.24694	115
3.24977	115
3.24977	116
3.25115	116
3.25115	117
3.27476	117
3.27476	118
3.27988	118
3.27988	117
3.28088	117
3.28088	116
3.28743	116
3.28743	117
3.2898	117
3.2898	118
3.29177	118
3.29177	119
3.29415	119
3.29415	118
3.29975	118
3.29975	117
3.31124	117
3.31124	116
3.31138	116
3.31138	115
3.31278	115
3.31278	114
3.31687	114
3.31687	113
3.31907	113
3.31907	112
3.3265	112
3.3265	113
3.32795	113
3.32795	112
3.33349	112
3.33349	113
3.3429	113
3.3429	112
3.34344	112
3.34344	111
3.35022	111
3.35022	112
3.3559	112
3.3559	113
3.3574	113
3.3574	114
3.36207	114
3.36207	115
3.3635	115
3.3635	114
3.36745	114
3.36745	113
3.37803	113
3.37803	114
3.38015	114
3.38015	113
3.38066	113
3.38066	112
3.39345	112
3.39345	113
3.39761	113
3.39761	112
3.40077	112
3.40077	111
3.40381	111
3.40381	110
3.40383	110
3.40383	111
3.41805	111
3.41805	110
3.42796	110
3.42796	111
3.43347	111
3.43347	112
3.43889	112
3.43889	113
3.43902	113
3.43902	112
3.44393	112
3.44393	111
3.44792	111
3.44792	112
3.45565	112
3.45565	111
3.46324	111
3.46324	110
3.46615	110
3.46615	111
3.46701	111
3.46701	112
3.48247	112
3.48247	113
3.48265	113
3.48265	114
3.48976	114
3.48976	113
3.49581	113
3.49581	114
3.49992	114
3.49992	115
3.5144	115
3.5144	116
3.51465	116
3.51465	115
3.51519	115
3.51519	116
3.52242	116
3.52242	115
3.52244	115
3.52244	114
3.52489	114
3.52489	113
3.52637	113
3.52637	114
3.5317	114
3.5317	115
3.53717	115
3.53717	116
3.53797	116
3.53797	117
3.54396	117
3.54396	118
3.54614	118
3.54614	117
3.54709	117
3.54709	118
3.55434	118
3.55434	117
3.55773	117
3.55773	116
3.55882	116
3.55882	115
3.55975	115
3.55975	116
3.56335	116
3.56335	115
3.5695	115
3.5695	116
3.56956	116
3.56956	117
3.57067	117
3.57067	116
3.57328	116
3.57328	117
3.57395	117
3.57395	116
3.57921	116
3.57921	115
3.59467	115
3.59467	116
3.59858	116
3.59858	115
3.60222	115
3.60222	116
3.60333	116
3.60333	115
3.60538	115
3.60538	114
3.60542	114
3.60542	115
3.60718	115
3.60718	114
3.61057	114
3.61057	115
3.61327	115
3.61327	116
3.6155	116
3.6155	115
3.6196	115
3.6196	116
3.62332	116
3.62332	117
3.63649	117
3.63649	118
3.63695	118
3.63695	117
3.63786	117
3.63786	116
3.66716	116
3.66716	115
3.67635	115
3.67635	114
3.67894	114
3.67894	113
3.6828	113
3.6828	112
3.68398	112
3.68398	111
3.68406	111
3.68406	112
3.68522	112
3.68522	113
3.68696	113
3.68696	114
3.68827	114
3.68827	115
3.69605	115
3.69605	116
3.70357	116
3.70357	115
3.70962	115
3.70962	114
3.71284	114
3.71284	115
3.7174	115
3.7174	114
3.72432	114
3.72432	113
3.72584	113
3.72584	112
3.73301	112
3.73301	111
3.73345	111
3.73345	112
3.73786	112
3.73786	113
3.73955	113
3.73955	114
3.7429	114
3.7429	115
3.75053	115
3.75053	114
3.75205	114
3.75205	113
3.75206	113
3.75206	114
3.75484	114
3.75484	113
3.76111	113
3.76111	114
3.7705	114
3.7705	115
3.78068	115
3.78068	114
3.78519	114
3.78519	115
3.79171	115
3.79171	114
3.79871	114
3.79871	113
3.80145	113
3.80145	112
3.80294	112
3.80294	113
3.80527	113
3.80527	112
3.80563	112
3.80563	113
3.80714	113
3.80714	112
3.80924	112
3.80924	113
3.81288	113
3.81288	114
3.81507	114
3.81507	113
3.81661	113
3.81661	112
3.81936	112
3.81936	111
3.82197	111
3.82197	110
3.82465	110
3.82465	111
3.8271	111
3.8271	112
3.82933	112
3.82933	111
3.82936	111
3.82936	112
3.82987	112
3.82987	111
3.8335	111
3.8335	110
3.83707	110
3.83707	109
3.83964	109
3.83964	110
3.84678	110
3.84678	109
3.84855	109
3.84855	108
3.86148	108
3.86148	107
3.86403	107
3.86403	106
3.86593	106
3.86593	107
3.86853	107
3.86853	106
3.86911	106
3.86911	105
3.88086	105
3.88086	106
3.88166	106
3.88166	105
3.88306	105
3.88306	106
3.89362	106
3.89362	107
3.89763	107
3.89763	108
3.90363	108
3.90363	109
3.90428	109
3.90428	110
3.90792	110
3.90792	111
3.91331	111
3.91331	112
3.91403	112
3.91403	113
3.91743	113
3.91743	112
3.92002	112
3.92002	111
3.9292	111
3.9292	112
3.943	112
3.943	113
3.9452	113
3.9452	114
3.95037	114
3.95037	113
3.9536	113
3.9536	114
3.96471	114
3.96471	113
3.97008	113
3.97008	114
3.97532	114
3.97532	113
3.9878	113
3.9878	114
3.99208	114
3.99208	113
4.00262	113
4.00262	112
4.00712	112
4.00712	111
4.02091	111
4.02091	112
4.02352	112
4.02352	113
4.02539	113
4.02539	114
4.03194	114
4.03194	113
4.03386	113
4.03386	114
4.04215	114
4.04215	115
4.05202	115
4.05202	114
4.0529	114
4.0529	115
4.0546	115
4.0546	116
4.06593	116
4.06593	115
4.08153	115
4.08153	116
4.09015	116
4.09015	117
4.10483	117
4.10483	116
4.10539	116
4.10539	115
4.10801	115
4.10801	116
4.11367	116
4.11367	115
4.11983	115
4.11983	116
4.13818	116
4.13818	115
4.13934	115
4.13934	114
4.16113	114
4.16113	115
4.16117	115
4.16117	116
4.16207	116
4.16207	115
4.16341	115
4.16341	116
4.16763	116
4.16763	117
4.17971	117
4.17971	116
4.18024	116
4.18024	117
4.18576	117
4.18576	118
4.19073	118
4.19073	117
4.19341	117
4.19341	118
4.19459	118
4.19459	119
4.20514	119
4.20514	118
4.21005	118
4.21005	119
4.2101	119
4.2101	118
4.21029	118
4.21029	117
4.21508	117
4.21508	118
4.21539	118
4.21539	119
4.21628	119
4.21628	118
4.2247	118
4.2247	117
4.22691	117
4.22691	118
4.24297	118
4.24297	117
4.24327	117
4.24327	116
4.24914	116
4.24914	115
4.25085	115
4.25085	116
4.25337	116
4.25337	115
4.25909	115
4.25909	114
4.2595	114
4.2595	115
4.26364	115
4.26364	114
4.27281	114
4.27281	115
4.30316	115
4.30316	116
4.31008	116
4.31008	115
4.31189	115
4.31189	114
4.31846	114
4.31846	113
4.31976	113
4.31976	112
4.34153	112
4.34153	113
4.34249	113
4.34249	114
4.34448	114
4.34448	113
4.34465	113
4.34465	112
4.34545	112
4.34545	111
4.35254	111
4.35254	110
4.35604	110
4.35604	111
4.35651	111
4.35651	110
4.35958	110
4.35958	111
4.36776	111
4.36776	112
4.36811	112
4.36811	113
4.37005	113
4.37005	112
4.37068	112
4.37068	113
4.37484	113
4.37484	112
4.38141	112
4.38141	111
4.38908	111
4.38908	110
4.38949	110
4.38949	109
4.39078	109
4.39078	110
4.3942	110
4.3942	109
4.39581	109
4.39581	110
4.39893	110
4.39893	111
4.41002	111
4.41002	112
4.41461	112
4.41461	113
4.41773	113
4.41773	112
4.41788	112
4.41788	113
4.41896	113
4.41896	112
4.42198	112
4.42198	113
4.42226	113
4.42226	114
4.42407	114
4.42407	113
4.43025	113
4.43025	114
4.46479	114
4.46479	115
4.46547	115
4.46547	116
4.46966	116
4.46966	117
4.47263	117
4.47263	118
4.47544	118
4.47544	119
4.47774	119
4.47774	120
4.48162	120
4.48162	121
4.48196	121
4.48196	120
4.48318	120
4.48318	119
4.48948	119
4.48948	118
4.49145	118
4.49145	117
4.49438	117
4.49438	116
4.49468	116
4.49468	117
4.49954	117
4.49954	116
4.49972	116
4.49972	117
4.50145	117
4.50145	118
4.50189	118
4.50189	117
4.50387	117
4.50387	118
4.50515	118
4.50515	117
4.50944	117
4.50944	116
4.51033	116
4.51033	115
4.52218	115
4.52218	116
4.52599	116
4.52599	117
4.52866	117
4.52866	118
4.53	118
4.53	119
4.53069	119
4.53069	120
4.53083	120
4.53083	119
4.53739	119
4.53739	120
4.53815	120
4.53815	121
4.53881	121
4.53881	120
4.54568	120
4.54568	119
4.54788	119
4.54788	118
4.55715	118
4.55715	119
4.55924	119
4.55924	118
4.56088	118
4.56088	119
4.5644	119
4.5644	118
4.57192	118
4.57192	119
4.57849	119
4.57849	118
4.57892	118
4.57892	117
4.59194	117
4.59194	118
4.5981	118
4.5981	119
4.59887	119
4.59887	118
4.60176	118
4.60176	117
4.60526	117
4.60526	116
4.61324	116
4.61324	115
4.62761	115
4.62761	114
4.62832	114
4.62832	115
4.6296	115
4.6296	114
4.64237	114
4.64237	115
4.64662	115
4.64662	114
4.64732	114
4.64732	113
4.65586	113
4.65586	114
4.65739	114
4.65739	113
4.65915	113
4.65915	112
4.67396	112
4.67396	111
4.68082	111
4.68082	110
4.68263	110
4.68263	111
4.68456	111
4.68456	110
4.68968	110
4.68968	109
4.68972	109
4.68972	110
4.69677	110
4.69677	111
4.70663	111
4.70663	110
4.7074	110
4.7074	111
4.70987	111
4.70987	110
4.71047	110
4.71047	111
4.72105	111
4.72105	112
4.72239	112
4.72239	113
4.72301	113
4.72301	114
4.72357	114
4.72357	115
4.72665	115
4.72665	114
4.7287	114
4.7287	113
4.73425	113
4.73425	114
4.73426	114
4.73426	113
4.74294	113
4.74294	114
4.74415	114
4.74415	113
4.74614	113
4.74614	112
4.74664	112
4.74664	111
4.74731	111
4.74731	110
4.75059	110
4.75059	111
4.75594	111
4.75594	112
4.75656	112
4.75656	113
4.75949	113
4.75949	112
4.76049	112
4.76049	113
4.76158	113
4.76158	114
4.76289	114
4.76289	115
4.7651	115
4.7651	114
4.78115	114
4.78115	115
4.79761	115
4.79761	114
4.80289	114
4.80289	113
4.80505	113
4.80505	114
4.81074	114
4.81074	113
4.81176	113
4.81176	114
4.81183	114
4.81183	113
4.81516	113
4.81516	112
4.82144	112
4.82144	113
4.823	113
4.823	112
4.83106	112
4.83106	113
4.83175	113
4.83175	112
4.84191	112
4.84191	113
4.84694	113
4.84694	114
4.85323	114
4.85323	113
4.85783	113
4.85783	112
4.85846	112
4.85846	113
4.87375	113
4.87375	112
4.87989	112
4.87989	111
4.88006	111
4.88006	110
4.88541	110
4.88541	111
4.89688	111
4.89688	110
4.89882	110
4.89882	109
4.90843	109
4.90843	108
4.90852	108
4.90852	107
4.91616	107
4.91616	108
4.91677	108
4.91677	107
4.91799	107
4.91799	108
4.93026	108
4.93026	109
4.93204	109
4.93204	110
4.94091	110
4.94091	111
4.94765	111
4.94765	112
4.94815	112
4.94815	113
4.95222	113
4.95222	114
4.95273	114
4.95273	113
4.95804	113
4.95804	114
4.96453	114
4.96453	113
4.96891	113
4.96891	112
4.9733	112
4.9733	113
4.98272	113
4.98272	112
4.98639	112
4.98639	113
4.9866	113
4.9866	112
4.98965	112
4.98965	111
4.99005	111
4.99005	112
4.99299	112
4.99299	111
4.9971	111
4.9971	110
5.00024	110
5.00024	111
5.00618	111
5.00618	110
5.01992	110
5.01992	109
5.0224	109
5.0224	110
5.02245	110
5.02245	111
5.02605	111
5.02605	112
5.03044	112
5.03044	111
5.03068	111
5.03068	110
5.03344	110
5.03344	109
5.03394	109
5.03394	108
5.03411	108
5.03411	107
5.04273	107
5.04273	106
5.04474	106
5.04474	107
5.05159	107
5.05159	106
5.05421	106
5.05421	105
5.05673	105
5.05673	105
5.07311	105
5.07311	105
5.07901	105
5.07901	106
5.08358	106
5.08358	107
5.08446	107
5.08446	108
5.09988	108
5.09988	109
5.10277	109
5.10277	110
5.10815	110
5.10815	109
5.11764	109
5.11764	110
5.11829	110
5.11829	111
5.1188	111
5.1188	110
5.11996	110
5.11996	109
5.1208	109
5.1208	110
5.12197	110
5.12197	109
5.12242	109
5.12242	108
5.12411	108
5.12411	107
5.12456	107
5.12456	108
5.13099	108
5.13099	107
5.13967	107
5.13967	106
5.14539	106
5.14539	107
5.14633	107
5.14633	106
5.14647	106
5.14647	105
5.14654	105
5.14654	106
5.17135	106
5.17135	107
5.17198	107
5.17198	106
5.17732	106
5.17732	107
5.17876	107
5.17876	106
5.17975	106
5.17975	107
5.18049	107
5.18049	108
5.18304	108
5.18304	107
5.1853	107
5.1853	108
5.19258	108
5.19258	109
5.19353	109
5.19353	108
5.19815	108
5.19815	109
5.22341	109
5.22341	110
5.22436	110
5.22436	109
5.22564	109
5.22564	108
5.23533	108
5.23533	107
5.23738	107
5.23738	108
5.2385	108
5.2385	109
5.2389	109
5.2389	110
5.24484	110
5.24484	109
5.2477	109
5.2477	108
5.2526	108
5.2526	107
5.2614	107
5.2614	106
5.26338	106
5.26338	105
5.92241	105
5.92241	106
5.92654	106
5.92654	107
5.92779	107
5.92779	106
5.92881	106
5.92881	105
5.92884	105
5.92884	106
5.92885	106
5.92885	107
5.93066	107
5.93066	106
5.93133	106
5.93133	107
5.9339	107
5.9339	106
5.94472	106
5.94472	107
5.95032	107
5.95032	108
5.95223	108
5.95223	109
5.95435	109
5.95435	108
5.95509	108
5.95509	107
5.97296	107
5.97296	106
5.97923	106
5.97923	107
5.98372	107
5.98372	106
5.98758	106
5.98758	105
5.9901	105
5.9901	106
5.99642	106
5.99642	107
5.99815	107
5.99815	108
6.0096	108
6.0096	107
6.01164	107
6.01164	108
6.01432	108
6.01432	109
6.03037	109
6.03037	110
6.03048	110
6.03048	111
6.03106	111
6.03106	110
6.04348	110
6.04348	111
6.05102	111
6.05102	112
6.05317	112
6.05317	111
6.05334	111
6.05334	112
6.05405	112
6.05405	111
6.05703	111
6.05703	110
6.05852	110
6.05852	109
6.06108	109
6.06108	110
6.0619	110
6.0619	109
6.0626	109
6.0626	110
6.07262	110
6.07262	111
6.07313	111
6.07313	112
6.07515	112
6.07515	111
6.07929	111
6.07929	112
6.09577	112
6.09577	111
6.09736	111
6.09736	110
6.09791	110
6.09791	109
6.10847	109
6.10847	110
6.11146	110
6.11146	111
6.11238	111
6.11238	110
6.11317	110
6.11317	109
6.11399	109
6.11399	108
6.12647	108
6.12647	107
6.13352	107
6.13352	108
6.14096	108
6.14096	107
6.14166	107
6.14166	106
6.14482	106
6.14482	105
6.8623	105
6.8623	106
6.87251	106
6.87251	105
6.87298	105
6.87298	106
6.87417	106
6.87417	107
6.87562	107
6.87562	108
6.8779	108
6.8779	107
6.88301	107
6.88301	106
6.88941	106
6.88941	105
6.89805	105
6.89805	106
6.90202	106
6.90202	105
6.96193	105
6.96193	106
6.96551	106
6.96551	107
6.97031	107
6.97031	108
6.97314	108
6.97314	107
6.97334	107
6.97334	106
6.97599	106
6.97599	105
6.97723	105
6.97723	105
6.9778	105
6.9778	105
6.98148	105
6.98148	106
6.98777	106
6.98777	107
6.99519	107
6.99519	108
7.00589	108
7.00589	109
7.00995	109
7.00995	110
7.01096	110
7.01096	111
7.01244	111
7.01244	110
7.01525	110
7.01525	111
7.01649	111
7.01649	112
7.01779	112
7.01779	111
7.02654	111
7.02654	112
7.03977	112
7.03977	111
7.04118	111
7.04118	110
7.0429	110
7.0429	109
7.04299	109
7.04299	108
7.04654	108
7.04654	109
7.05196	109
7.05196	108
7.05591	108
7.05591	107
7.05605	107
7.05605	106
7.06057	106
7.06057	105
7.08625	105
7.08625	106
7.08714	106
7.08714	105
7.42701	105
7.42701	106
7.43347	106
7.43347	105
7.4375	105
7.4375	106
7.45322	106
7.45322	107
7.45398	107
7.45398	106
7.45725	106
7.45725	107
7.46412	107
7.46412	108
7.47094	108
7.47094	109
7.48577	109
7.48577	110
7.49097	110
7.49097	109
7.49627	109
7.49627	110
7.50235	110
7.50235	111
7.50283	111
7.50283	112
7.50577	112
7.50577	113
7.50841	113
7.50841	112
7.52388	112
7.52388	113
7.53229	113
7.53229	114
7.53335	114
7.53335	115
7.54171	115
7.54171	114
7.57996	114
7.57996	115
7.58595	115
7.58595	116
7.58993	116
7.58993	115
7.59104	115
7.59104	114
7.59765	114
7.59765	113
7.59977	113
7.59977	114
7.60338	114
7.60338	115
7.60505	115
7.60505	116
7.61587	116
7.61587	115
7.62947	115
7.62947	114
7.63012	114
7.63012	113
7.63681	113
7.63681	112
7.63955	112
7.63955	111
7.64722	111
7.64722	112
7.65542	112
7.65542	113
7.65642	113
7.65642	114
7.65725	114
7.65725	115
7.65927	115
7.65927	114
7.67245	114
7.67245	113
7.6754	113
7.6754	114
7.6838	114
7.6838	115
7.69474	115
7.69474	116
7.70147	116
7.70147	117
7.712	117
7.712	116
7.71851	116
7.71851	115
7.72204	115
7.72204	116
7.72589	116
7.72589	115
7.73049	115
7.73049	114
7.73532	114
7.73532	115
7.74264	115
7.74264	114
7.74554	114
7.74554	113
7.74988	113
7.74988	114
7.7558	114
7.7558	115
7.76007	115
7.76007	116
7.76007	116
7.76007	115
7.76523	115
7.76523	114
7.76553	114
7.76553	115
7.76801	115
7.76801	114
7.77203	114
7.77203	113
7.77611	113
7.77611	112
7.78072	112
7.78072	111
7.78581	111
7.78581	110
7.78786	110
7.78786	109
7.79126	109
7.79126	110
7.79569	110
7.79569	109
7.796	109
7.796	110
7.80956	110
7.80956	109
7.8129	109
7.8129	108
7.82041	108
7.82041	107
7.83315	107
7.83315	108
7.83936	108
7.83936	107
7.84263	107
7.84263	108
7.84573	108
7.84573	107
7.84916	107
7.84916	106
7.84924	106
7.84924	105
7.85143	105
7.85143	106
7.85196	106
7.85196	107
7.86657	107
7.86657	106
7.86884	106
7.86884	105
7.87597	105
7.87597	106
7.88861	106
7.88861	105
7.91109	105
7.91109	106
7.91514	106
7.91514	105
7.91931	105
7.91931	106
7.92523	106
7.92523	105
7.93559	105
7.93559	105
7.94255	105
7.94255	105
7.94474	105
7.94474	106
7.94696	106
7.94696	105
8.00051	105



==> tikz_tex/files/samplePath_10_ED_lower.txt <==
0	11
0	10
0.0400313	10
0.0400313	11
0.175801	11
0.175801	10
0.227669	10
0.227669	11
0.264179	11
0.264179	10
0.408437	10
0.408437	11
0.580454	11
0.580454	11
0.605254	11
0.605254	11
0.639736	11
0.639736	11
0.853432	11
0.853432	11
0.868068	11
0.868068	11
0.912558	11
0.912558	11
0.933565	11
0.933565	11
1.03077	11
1.03077	11
1.03313	11
1.03313	11
1.12722	11
1.12722	11
1.17919	11
1.17919	11
1.23959	11
1.23959	11
1.31473	11
1.31473	11
1.38241	11
1.38241	11
1.38553	11
1.38553	11
1.57921	11
1.57921	11
1.59742	11
1.59742	11
1.80373	11
1.80373	11
1.90489	11
1.90489	11
1.94558	11
1.94558	11
1.99897	11
1.99897	11
2.04619	11
2.04619	11
2.06264	11
2.06264	11
2.06477	11
2.06477	11
2.2115	11
2.2115	11
2.24394	11
2.24394	11
2.33183	11
2.33183	11
2.41884	11
2.41884	11
2.44416	11
2.44416	11
2.45888	11
2.45888	11
2.46574	11
2.46574	11
2.57416	11
2.57416	11
2.64001	11
2.64001	11
2.66017	11
2.66017	11
2.6978	11
2.6978	11
2.74704	11
2.74704	11
2.80595	11
2.80595	11
2.93868	11
2.93868	11
3.09766	11
3.09766	11
3.12923	11
3.12923	11
3.15632	11
3.15632	11
3.23741	11
3.23741	11
3.2502	11
3.2502	11
3.26131	11
3.26131	11
3.3007	11
3.3007	11
3.3237	11
3.3237	11
3.46804	11
3.46804	10
3.58627	10
3.58627	9
3.70256	9
3.70256	10
3.71636	10
3.71636	9
3.75128	9
3.75128	8
3.77623	8
3.77623	9
3.82858	9
3.82858	8
3.85839	8
3.85839	9
3.86393	9
3.86393	8
3.98926	8
3.98926	7
4.00361	7
4.00361	6
4.01135	6
4.01135	5
4.04657	5
4.04657	6
4.12467	6
4.12467	7
4.16828	7
4.16828	8
4.20858	8
4.20858	9
4.2259	9
4.2259	10
4.36172	10
4.36172	9
4.38539	9
4.38539	8
4.39102	8
4.39102	9
4.40507	9
4.40507	10
4.42153	10
4.42153	11
4.42502	11
4.42502	11
4.43546	11
4.43546	11
4.46234	11
4.46234	10
4.48247	10
4.48247	11
4.54344	11
4.54344	10
4.56449	10
4.56449	11
4.62673	11
4.62673	11
4.6308	11
4.6308	11
4.77336	11
4.77336	10
4.80959	10
4.80959	9
4.84093	9
4.84093	8
4.85631	8
4.85631	7
5.04614	7
5.04614	6
5.05154	6
5.05154	7
5.10185	7
5.10185	8
5.17382	8
5.17382	7
5.19007	7
5.19007	8
5.30525	8
5.30525	9
5.38623	9
5.38623	8
5.4758	8
5.4758	7
5.54722	7
5.54722	6
5.61736	6
5.61736	7
5.65081	7
5.65081	6
5.69955	6
5.69955	7
5.72997	7
5.72997	8
5.80176	8
5.80176	9
5.82028	9
5.82028	10
5.84131	10
5.84131	9
5.86907	9
5.86907	8
5.90569	8
5.90569	9
5.94293	9
5.94293	10
5.97511	10
5.97511	9
5.98053	9
5.98053	10
5.98068	10
5.98068	9
6.05218	9
6.05218	8
6.14642	8
6.14642	9
6.16563	9
6.16563	8
6.18896	8
6.18896	9
6.21604	9
6.21604	8
6.2417	8
6.2417	9
6.33641	9
6.33641	8
6.35069	8
6.35069	7
6.38509	7
6.38509	8
6.43189	8
6.43189	9
6.47372	9
6.47372	8
6.50014	8
6.50014	7
6.51549	7
6.51549	8
6.51782	8
6.51782	7
6.53487	7
6.53487	6
6.56535	6
6.56535	7
6.58062	7
6.58062	6
6.60272	6
6.60272	5
6.635	5
6.635	6
6.70316	6
6.70316	7
6.70438	7
6.70438	8
6.73232	8
6.73232	9
6.75379	9
6.75379	8
6.87209	8
6.87209	9
6.92128	9
6.92128	10
6.92887	10
6.92887	11
7.00173	11
7.00173	10
7.05628	10
7.05628	11
7.09695	11
7.09695	10
7.18712	10
7.18712	11
7.19053	11
7.19053	10
7.19323	10
7.19323	11
7.22415	11
7.22415	11
7.25761	11
7.25761	11
7.36266	11
7.36266	11
7.42729	11
7.42729	11
7.47204	11
7.47204	11
7.48057	11
7.48057	11
7.52274	11
7.52274	11
7.53573	11
7.53573	11
7.61636	11
7.61636	11
7.63138	11
7.63138	11
7.65345	11
7.65345	11
7.75047	11
7.75047	11
7.76934	11
7.76934	11
7.78121	11
7.78121	11
7.81898	11
7.81898	11
7.83552	11
7.83552	11
7.93141	11
7.93141	11
7.93592	11
7.93592	11
7.98634	11
7.98634	11
8.04789	11
8.04789	11



==> tikz_tex/files/samplePath_10_ED_upper.txt <==
0	11
0.0400313	11
0.0400313	11
0.175801	11
0.175801	11
0.227669	11
0.227669	11
0.264179	11
0.264179	11
0.408437	11
0.408437	11
0.580454	11
0.580454	12
0.605254	12
0.605254	11
0.639736	11
0.639736	12
0.853432	12
0.853432	13
0.868068	13
0.868068	12
0.912558	12
0.912558	11
0.933565	11
0.933565	12
1.03077	12
1.03077	13
1.03313	13
1.03313	14
1.12722	14
1.12722	15
1.17919	15
1.17919	16
1.23959	16
1.23959	17
1.31473	17
1.31473	16
1.38241	16
1.38241	15
1.38553	15
1.38553	14
1.57921	14
1.57921	13
1.59742	13
1.59742	14
1.80373	14
1.80373	15
1.90489	15
1.90489	16
1.94558	16
1.94558	15
1.99897	15
1.99897	14
2.04619	14
2.04619	15
2.06264	15
2.06264	14
2.06477	14
2.06477	15
2.2115	15
2.2115	16
2.24394	16
2.24394	15
2.33183	15
2.33183	16
2.41884	16
2.41884	17
2.44416	17
2.44416	18
2.45888	18
2.45888	17
2.46574	17
2.46574	16
2.57416	16
2.57416	17
2.64001	17
2.64001	18
2.66017	18
2.66017	17
2.6978	17
2.6978	16
2.74704	16
2.74704	17
2.80595	17
2.80595	16
2.93868	16
2.93868	15
3.09766	15
3.09766	14
3.12923	14
3.12923	13
3.15632	13
3.15632	14
3.23741	14
3.23741	13
3.2502	13
3.2502	12
3.26131	12
3.26131	11
3.3007	11
3.3007	12
3.3237	12
3.3237	11
3.46804	11
3.46804	11
3.58627	11
3.58627	11
3.70256	11
3.70256	11
3.71636	11
3.71636	11
3.75128	11
3.75128	11
3.77623	11
3.77623	11
3.82858	11
3.82858	11
3.85839	11
3.85839	11
3.86393	11
3.86393	11
3.98926	11
3.98926	11
4.00361	11
4.00361	11
4.01135	11
4.01135	11
4.04657	11
4.04657	11
4.12467	11
4.12467	11
4.16828	11
4.16828	11
4.20858	11
4.20858	11
4.2259	11
4.2259	11
4.36172	11
4.36172	11
4.38539	11
4.38539	11
4.39102	11
4.39102	11
4.40507	11
4.40507	11
4.42153	11
4.42153	11
4.42502	11
4.42502	12
4.43546	12
4.43546	11
4.46234	11
4.46234	11
4.48247	11
4.48247	11
4.54344	11
4.54344	11
4.56449	11
4.56449	11
4.62673	11
4.62673	12
4.6308	12
4.6308	11
4.77336	11
4.77336	11
4.80959	11
4.80959	11
4.84093	11
4.84093	11
4.85631	11
4.85631	11
5.04614	11
5.04614	11
5.05154	11
5.05154	11
5.10185	11
5.10185	11
5.17382	11
5.17382	11
5.19007	11
5.19007	11
5.30525	11
5.30525	11
5.38623	11
5.38623	11
5.4758	11
5.4758	11
5.54722	11
5.54722	11
5.61736	11
5.61736	11
5.65081	11
5.65081	11
5.69955	11
5.69955	11
5.72997	11
5.72997	11
5.80176	11
5.80176	11
5.82028	11
5.82028	11
5.84131	11
5.84131	11
5.86907	11
5.86907	11
5.90569	11
5.90569	11
5.94293	11
5.94293	11
5.97511	11
5.97511	11
5.98053	11
5.98053	11
5.98068	11
5.98068	11
6.05218	11
6.05218	11
6.14642	11
6.14642	11
6.16563	11
6.16563	11
6.18896	11
6.18896	11
6.21604	11
6.21604	11
6.2417	11
6.2417	11
6.33641	11
6.33641	11
6.35069	11
6.35069	11
6.38509	11
6.38509	11
6.43189	11
6.43189	11
6.47372	11
6.47372	11
6.50014	11
6.50014	11
6.51549	11
6.51549	11
6.51782	11
6.51782	11
6.53487	11
6.53487	11
6.56535	11
6.56535	11
6.58062	11
6.58062	11
6.60272	11
6.60272	11
6.635	11
6.635	11
6.70316	11
6.70316	11
6.70438	11
6.70438	11
6.73232	11
6.73232	11
6.75379	11
6.75379	11
6.87209	11
6.87209	11
6.92128	11
6.92128	11
6.92887	11
6.92887	11
7.00173	11
7.00173	11
7.05628	11
7.05628	11
7.09695	11
7.09695	11
7.18712	11
7.18712	11
7.19053	11
7.19053	11
7.19323	11
7.19323	11
7.22415	11
7.22415	12
7.25761	12
7.25761	13
7.36266	13
7.36266	14
7.42729	14
7.42729	15
7.47204	15
7.47204	16
7.48057	16
7.48057	15
7.52274	15
7.52274	16
7.53573	16
7.53573	17
7.61636	17
7.61636	16
7.63138	16
7.63138	17
7.65345	17
7.65345	16
7.75047	16
7.75047	17
7.76934	17
7.76934	18
7.78121	18
7.78121	19
7.81898	19
7.81898	18
7.83552	18
7.83552	19
7.93141	19
7.93141	18
7.93592	18
7.93592	17
7.98634	17
7.98634	18
8.04789	18
8.04789	17
9	17
9	11



==> tikz_tex/files/samplePath_10_QD_lower.txt <==
0	15
0	10
0.0564727	10
0.0564727	9
0.151091	9
0.151091	8
0.197994	8
0.197994	9
0.284357	9
0.284357	8
0.418109	8
0.418109	9
0.509316	9
0.509316	10
0.513192	10
0.513192	9
0.58158	9
0.58158	10
0.614182	10
0.614182	11
0.638663	11
0.638663	10
0.92949	10
0.92949	9
1.01005	9
1.01005	8
1.22539	8
1.22539	7
1.5694	7
1.5694	8
1.68558	8
1.68558	9
2.10341	9
2.10341	10
2.16848	10
2.16848	11
2.22946	11
2.22946	10
2.26039	10
2.26039	9
2.29971	9
2.29971	10
2.31563	10
2.31563	11
2.38782	11
2.38782	12
2.42534	12
2.42534	13
2.52361	13
2.52361	12
2.53832	12
2.53832	13
2.59384	13
2.59384	12
2.6306	12
2.6306	11
2.65705	11
2.65705	12
2.70559	12
2.70559	11
2.72355	11
2.72355	12
2.73505	12
2.73505	11
2.7497	11
2.7497	12
2.83116	12
2.83116	13
3.00853	13
3.00853	14
3.09757	14
3.09757	13
3.18766	13
3.18766	14
3.19464	14
3.19464	13
3.25392	13
3.25392	12
3.37762	12
3.37762	11
3.4353	11
3.4353	12
3.46105	12
3.46105	13
3.48717	13
3.48717	12
3.51232	12
3.51232	11
3.57841	11
3.57841	12
3.58097	12
3.58097	11
3.66764	11
3.66764	12
3.67551	12
3.67551	11
3.69273	11
3.69273	12
3.71024	12
3.71024	11
3.71476	11
3.71476	10
3.73654	10
3.73654	9
3.86973	9
3.86973	8
3.91445	8
3.91445	9
3.96066	9
3.96066	10
3.97999	10
3.97999	9
3.99199	9
3.99199	8
3.99655	8
3.99655	7
4.01265	7
4.01265	8
4.02462	8
4.02462	9
4.06699	9
4.06699	8
4.10732	8
4.10732	7
4.20635	7
4.20635	8
4.32385	8
4.32385	9
4.35869	9
4.35869	10
4.37523	10
4.37523	11
4.38643	11
4.38643	10
4.39448	10
4.39448	9
4.50513	9
4.50513	8
4.52424	8
4.52424	9
4.53018	9
4.53018	10
4.72664	10
4.72664	9
4.73415	9
4.73415	10
4.75026	10
4.75026	9
4.88033	9
4.88033	10
4.92242	10
4.92242	9
4.93834	9
4.93834	8
4.96135	8
4.96135	7
4.96453	7
4.96453	8
5.08716	8
5.08716	7
5.08732	7
5.08732	8
5.19816	8
5.19816	9
5.30567	9
5.30567	10
5.32713	10
5.32713	9
5.35001	9
5.35001	8
5.3635	8
5.3635	9
5.38412	9
5.38412	10
5.4154	10
5.4154	9
5.4255	9
5.4255	8
5.45037	8
5.45037	7
5.45436	7
5.45436	6
5.4583	6
5.4583	5
5.51182	5
5.51182	6
5.52067	6
5.52067	7
5.65893	7
5.65893	8
5.66459	8
5.66459	7
5.71459	7
5.71459	6
5.75614	6
5.75614	7
5.79951	7
5.79951	6
5.84156	6
5.84156	7
5.86304	7
5.86304	8
5.88654	8
5.88654	9
6.00806	9
6.00806	10
6.01967	10
6.01967	11
6.03911	11
6.03911	10
6.05103	10
6.05103	9
6.07392	9
6.07392	10
6.08292	10
6.08292	9
6.23677	9
6.23677	10
6.24555	10
6.24555	11
6.24678	11
6.24678	12
6.29752	12
6.29752	13
6.50813	13
6.50813	14
6.52545	14
6.52545	15
6.52861	15
6.52861	15
6.53512	15
6.53512	15
6.53571	15
6.53571	15
6.58469	15
6.58469	15
6.60595	15
6.60595	15
6.61283	15
6.61283	15
6.71808	15
6.71808	15
6.7494	15
6.7494	15
6.75199	15
6.75199	14
6.77615	14
6.77615	13
6.80947	13
6.80947	14
6.81745	14
6.81745	15
6.82966	15
6.82966	14
6.84587	14
6.84587	15
6.8493	15
6.8493	15
6.85327	15
6.85327	15
6.87279	15
6.87279	14
7.0001	14
7.0001	13
7.11002	13
7.11002	14
7.12629	14
7.12629	15
7.14032	15
7.14032	14
7.24776	14
7.24776	15
7.30832	15
7.30832	14
7.31283	14
7.31283	13
7.3191	13
7.3191	12
7.39885	12
7.39885	13
7.49503	13
7.49503	14
7.52893	14
7.52893	15
7.7192	15
7.7192	14
7.7529	14
7.7529	13
7.82679	13
7.82679	12
7.83219	12
7.83219	11
7.87983	11
7.87983	10
7.95417	10
7.95417	11
8.03256	11
8.03256	10
9	10
9	15


==> tikz_tex/files/samplePath_10_QD_upper.txt <==
0	15
6.52861	15
6.52861	16
6.53512	16
6.53512	17
6.53571	17
6.53571	18
6.58469	18
6.58469	17
6.60595	17
6.60595	18
6.61283	18
6.61283	17
6.71808	17
6.71808	16
6.7494	16
6.7494	15
8.03256	15
9	15




==> tikz_tex/files/samplePath_10_QED_lower.txt <==
0	12
0	10
0.0557063	10
0.0557063	11
0.125014	11
0.125014	12
0.238011	12
0.238011	11
0.250344	11
0.250344	10
0.322205	10
0.322205	11
0.330361	11
0.330361	10
0.369698	10
0.369698	9
0.419634	9
0.419634	8
0.574423	8
0.574423	7
0.649806	7
0.649806	8
0.744201	8
0.744201	7
0.801417	7
0.801417	8
0.827145	8
0.827145	7
0.833616	7
0.833616	6
0.875854	6
0.875854	7
0.994311	7
0.994311	8
1.0596	8
1.0596	9
1.07522	9
1.07522	8
1.15383	8
1.15383	7
1.15525	7
1.15525	6
1.23306	6
1.23306	7
1.26279	7
1.26279	6
1.35023	6
1.35023	7
1.46256	7
1.46256	6
1.47313	6
1.47313	7
1.53551	7
1.53551	8
1.53885	8
1.53885	9
1.58676	9
1.58676	10
1.61479	10
1.61479	11
1.63194	11
1.63194	12
1.78493	12
1.78493	11
1.84696	11
1.84696	10
1.85383	10
1.85383	9
1.85449	9
1.85449	10
1.91665	10
1.91665	11
1.94765	11
1.94765	10
1.9598	10
1.9598	9
1.96043	9
1.96043	8
1.98607	8
1.98607	9
1.99857	9
1.99857	8
2.03819	8
2.03819	9
2.05029	9
2.05029	10
2.05155	10
2.05155	9
2.11648	9
2.11648	10
2.24065	10
2.24065	11
2.29968	11
2.29968	12
2.64581	12
2.64581	11
2.72115	11
2.72115	12
2.80443	12
2.80443	11
2.80578	11
2.80578	10
2.83729	10
2.83729	9
2.89976	9
2.89976	10
2.90557	10
2.90557	9
2.95391	9
2.95391	8
3.0997	8
3.0997	9
3.1092	9
3.1092	8
3.11721	8
3.11721	9
3.16107	9
3.16107	8
3.17921	8
3.17921	9
3.26616	9
3.26616	8
3.45515	8
3.45515	7
3.46041	7
3.46041	8
3.47846	8
3.47846	7
3.60215	7
3.60215	8
3.67369	8
3.67369	7
3.7393	7
3.7393	8
3.78013	8
3.78013	9
3.80833	9
3.80833	10
3.88738	10
3.88738	11
3.91808	11
3.91808	10
3.94198	10
3.94198	11
3.95429	11
3.95429	12
3.97939	12
3.97939	11
4.03926	11
4.03926	12
4.0408	12
4.0408	11
4.0492	11
4.0492	12
4.83198	12
4.83198	11
4.87334	11
4.87334	12
4.89394	12
4.89394	11
4.97068	11
4.97068	12
5.92224	12
5.92224	11
6.00498	11
6.00498	12
6.03944	12
6.03944	11
6.08995	11
6.08995	12
6.10353	12
6.10353	11
6.11174	11
6.11174	12
6.50688	12
6.50688	11
6.57288	11
6.57288	10
6.74518	10
6.74518	11
6.93126	11
6.93126	10
7.01641	10
7.01641	9
7.09934	9
7.09934	8
7.28251	8
7.28251	9
7.28253	9
7.28253	10
7.2967	10
7.2967	11
7.37378	11
7.37378	10
7.37778	10
7.37778	9
7.43181	9
7.43181	8
7.4769	8
7.4769	9
7.51257	9
7.51257	10
7.55886	10
7.55886	9
7.59709	9
7.59709	10
7.59936	10
7.59936	9
7.63427	9
7.63427	10
7.66465	10
7.66465	9
7.75749	9
7.75749	10
7.82608	10
7.82608	9
7.85037	9
7.85037	10
7.85256	10
7.85256	11
7.85837	11
7.85837	10
7.87999	10
7.87999	11
7.93247	11
7.93247	12
8.10852	12
8.10852	11
9	11
9	12


==> tikz_tex/files/samplePath_10_QED_upper.txt <==
0	12
2.34113	12
2.34113	13
2.34968	13
2.34968	12
2.37047	12
2.37047	13
2.40208	13
2.40208	14
2.41841	14
2.41841	15
2.439	15
2.439	14
2.46772	14
2.46772	13
2.57293	13
2.57293	12
4.12954	12
4.12954	13
4.13644	13
4.13644	14
4.20619	14
4.20619	15
4.21893	15
4.21893	16
4.25632	16
4.25632	17
4.30704	17
4.30704	16
4.35971	16
4.35971	17
4.36443	17
4.36443	16
4.3883	16
4.3883	15
4.40518	15
4.40518	14
4.41315	14
4.41315	15
4.43955	15
4.43955	16
4.44093	16
4.44093	15
4.45219	15
4.45219	16
4.45561	16
4.45561	15
4.45617	15
4.45617	14
4.52166	14
4.52166	15
4.59456	15
4.59456	16
4.62079	16
4.62079	15
4.6823	15
4.6823	14
4.69274	14
4.69274	13
4.73887	13
4.73887	14
4.74586	14
4.74586	13
4.82437	13
4.82437	12
4.83198	12
4.83198	12
4.87334	12
4.87334	12
4.89394	12
4.89394	12
4.97068	12
4.97068	12
4.97828	12
4.97828	13
5.01389	13
5.01389	14
5.017	14
5.017	13
5.04408	13
5.04408	14
5.09961	14
5.09961	15
5.1422	15
5.1422	16
5.20991	16
5.20991	17
5.21611	17
5.21611	18
5.22245	18
5.22245	19
5.27271	19
5.27271	18
5.3203	18
5.3203	17
5.35948	17
5.35948	16
5.38826	16
5.38826	17
5.48549	17
5.48549	18
5.53745	18
5.53745	17
5.55413	17
5.55413	16
5.56076	16
5.56076	15
5.58624	15
5.58624	16
5.62094	16
5.62094	15
5.62856	15
5.62856	14
5.68657	14
5.68657	13
5.80695	13
5.80695	14
5.82079	14
5.82079	15
5.84122	15
5.84122	14
5.84662	14
5.84662	15
5.84737	15
5.84737	14
5.89048	14
5.89048	13
5.92049	13
5.92049	12
6.22949	12
6.22949	13
6.2782	13
6.2782	12
6.28015	12
6.28015	13
6.31218	13
6.31218	14
6.3199	14
6.3199	13
6.38612	13
6.38612	12
6.42544	12
6.42544	13
6.44119	13
6.44119	12
8.10852	12



==> tikz_tex/files/samplePath_50_ED_lower.txt <==
0	51
0	50
0.00222751	50
0.00222751	51
0.79649	51
0.79649	50
0.798747	50
0.798747	51
0.805216	51
0.805216	50
0.805523	50
0.805523	49
0.812052	49
0.812052	48
0.814451	48
0.814451	47
0.82352	47
0.82352	48
0.830765	48
0.830765	47
0.842571	47
0.842571	46
0.850462	46
0.850462	47
0.880154	47
0.880154	46
0.880935	46
0.880935	45
0.885316	45
0.885316	44
0.8976	44
0.8976	45
0.911281	45
0.911281	44
0.916757	44
0.916757	45
0.920386	45
0.920386	44
0.930303	44
0.930303	45
0.945472	45
0.945472	46
0.946417	46
0.946417	45
0.951727	45
0.951727	44
0.952476	44
0.952476	45
0.961716	45
0.961716	44
0.979372	44
0.979372	43
0.989532	43
0.989532	44
0.990188	44
0.990188	43
0.996046	43
0.996046	42
1.00266	42
1.00266	41
1.0245	41
1.0245	42
1.0279	42
1.0279	41
1.05351	41
1.05351	40
1.08552	40
1.08552	41
1.08765	41
1.08765	42
1.08822	42
1.08822	41
1.09758	41
1.09758	42
1.10842	42
1.10842	41
1.11134	41
1.11134	42
1.1317	42
1.1317	43
1.13719	43
1.13719	44
1.13844	44
1.13844	45
1.1554	45
1.1554	46
1.16251	46
1.16251	45
1.16282	45
1.16282	46
1.17656	46
1.17656	47
1.18408	47
1.18408	48
1.21331	48
1.21331	47
1.21645	47
1.21645	48
1.22156	48
1.22156	49
1.22483	49
1.22483	48
1.24475	48
1.24475	47
1.27614	47
1.27614	48
1.27931	48
1.27931	49
1.27949	49
1.27949	50
1.28355	50
1.28355	51
1.32998	51
1.32998	51
1.33443	51
1.33443	51
1.3363	51
1.3363	51
1.33767	51
1.33767	51
1.36677	51
1.36677	51
1.37023	51
1.37023	51
1.40618	51
1.40618	50
1.40973	50
1.40973	49
1.41187	49
1.41187	50
1.41532	50
1.41532	51
1.42011	51
1.42011	51
1.42278	51
1.42278	51
1.42658	51
1.42658	51
1.45297	51
1.45297	51
1.45498	51
1.45498	50
1.45746	50
1.45746	51
1.45971	51
1.45971	50
1.47186	50
1.47186	51
1.47308	51
1.47308	50
1.48486	50
1.48486	51
1.57803	51
1.57803	50
1.59643	50
1.59643	51
1.5996	51
1.5996	50
1.62557	50
1.62557	51
8.00116	51



==> tikz_tex/files/samplePath_50_ED_upper.txt <==
0	51
0.00222751	51
0.00222751	51
0.0138336	51
0.0138336	52
0.0145946	52
0.0145946	53
0.0152595	53
0.0152595	52
0.0163751	52
0.0163751	51
0.0341502	51
0.0341502	52
0.0403174	52
0.0403174	51
0.0416329	51
0.0416329	52
0.0456497	52
0.0456497	53
0.0584081	53
0.0584081	54
0.0813397	54
0.0813397	55
0.0912955	55
0.0912955	56
0.125074	56
0.125074	55
0.126013	55
0.126013	54
0.132378	54
0.132378	55
0.133285	55
0.133285	56
0.150719	56
0.150719	55
0.158339	55
0.158339	56
0.18967	56
0.18967	57
0.202103	57
0.202103	58
0.225439	58
0.225439	57
0.261449	57
0.261449	58
0.263378	58
0.263378	57
0.268664	57
0.268664	58
0.282658	58
0.282658	59
0.285395	59
0.285395	58
0.313042	58
0.313042	59
0.320258	59
0.320258	58
0.331543	58
0.331543	59
0.334285	59
0.334285	58
0.345454	58
0.345454	57
0.347216	57
0.347216	56
0.350958	56
0.350958	55
0.366519	55
0.366519	54
0.382007	54
0.382007	55
0.385467	55
0.385467	56
0.390749	56
0.390749	57
0.403073	57
0.403073	56
0.404261	56
0.404261	57
0.414513	57
0.414513	56
0.423974	56
0.423974	57
0.445889	57
0.445889	58
0.446705	58
0.446705	59
0.452154	59
0.452154	60
0.486074	60
0.486074	61
0.487133	61
0.487133	60
0.488292	60
0.488292	59
0.498659	59
0.498659	58
0.509962	58
0.509962	59
0.514059	59
0.514059	60
0.529438	60
0.529438	59
0.537956	59
0.537956	60
0.563428	60
0.563428	59
0.568502	59
0.568502	58
0.570483	58
0.570483	59
0.588927	59
0.588927	58
0.61816	58
0.61816	59
0.625872	59
0.625872	60
0.634042	60
0.634042	61
0.64511	61
0.64511	60
0.663047	60
0.663047	59
0.666951	59
0.666951	58
0.679303	58
0.679303	57
0.687669	57
0.687669	56
0.689339	56
0.689339	55
0.720535	55
0.720535	56
0.721917	56
0.721917	55
0.757129	55
0.757129	54
0.759208	54
0.759208	55
0.760919	55
0.760919	54
0.77358	54
0.77358	53
0.778606	53
0.778606	52
0.779219	52
0.779219	53
0.780099	53
0.780099	54
0.785231	54
0.785231	53
0.788894	53
0.788894	52
0.791683	52
0.791683	51
0.79649	51
0.79649	51
0.798747	51
0.798747	51
0.805216	51
0.805216	51
0.805523	51
0.805523	51
0.812052	51
0.812052	51
0.814451	51
0.814451	51
0.82352	51
0.82352	51
0.830765	51
0.830765	51
0.842571	51
0.842571	51
0.850462	51
0.850462	51
0.880154	51
0.880154	51
0.880935	51
0.880935	51
0.885316	51
0.885316	51
0.8976	51
0.8976	51
0.911281	51
0.911281	51
0.916757	51
0.916757	51
0.920386	51
0.920386	51
0.930303	51
0.930303	51
0.945472	51
0.945472	51
0.946417	51
0.946417	51
0.951727	51
0.951727	51
0.952476	51
0.952476	51
0.961716	51
0.961716	51
0.979372	51
0.979372	51
0.989532	51
0.989532	51
0.990188	51
0.990188	51
0.996046	51
0.996046	51
1.00266	51
1.00266	51
1.0245	51
1.0245	51
1.0279	51
1.0279	51
1.05351	51
1.05351	51
1.08552	51
1.08552	51
1.08765	51
1.08765	51
1.08822	51
1.08822	51
1.09758	51
1.09758	51
1.10842	51
1.10842	51
1.11134	51
1.11134	51
1.1317	51
1.1317	51
1.13719	51
1.13719	51
1.13844	51
1.13844	51
1.1554	51
1.1554	51
1.16251	51
1.16251	51
1.16282	51
1.16282	51
1.17656	51
1.17656	51
1.18408	51
1.18408	51
1.21331	51
1.21331	51
1.21645	51
1.21645	51
1.22156	51
1.22156	51
1.22483	51
1.22483	51
1.24475	51
1.24475	51
1.27614	51
1.27614	51
1.27931	51
1.27931	51
1.27949	51
1.27949	51
1.28355	51
1.28355	51
1.32998	51
1.32998	52
1.33443	52
1.33443	51
1.3363	51
1.3363	52
1.33767	52
1.33767	53
1.36677	53
1.36677	52
1.37023	52
1.37023	51
1.40618	51
1.40618	51
1.40973	51
1.40973	51
1.41187	51
1.41187	51
1.41532	51
1.41532	51
1.42011	51
1.42011	52
1.42278	52
1.42278	51
1.42658	51
1.42658	52
1.45297	52
1.45297	51
1.45498	51
1.45498	51
1.45746	51
1.45746	51
1.45971	51
1.45971	51
1.47186	51
1.47186	51
1.47308	51
1.47308	51
1.48486	51
1.48486	51
1.48668	51
1.48668	52
1.48844	52
1.48844	53
1.48953	53
1.48953	52
1.49102	52
1.49102	53
1.50597	53
1.50597	54
1.5139	54
1.5139	55
1.53971	55
1.53971	54
1.54978	54
1.54978	53
1.5504	53
1.5504	52
1.56055	52
1.56055	51
1.57803	51
1.57803	51
1.59643	51
1.59643	51
1.5996	51
1.5996	51
1.62557	51
1.62557	51
1.63881	51
1.63881	52
1.64375	52
1.64375	53
1.64809	53
1.64809	54
1.68271	54
1.68271	53
1.69155	53
1.69155	54
1.69483	54
1.69483	55
1.69492	55
1.69492	54
1.70907	54
1.70907	55
1.72406	55
1.72406	56
1.73162	56
1.73162	55
1.73657	55
1.73657	54
1.73974	54
1.73974	55
1.75043	55
1.75043	54
1.76247	54
1.76247	55
1.78692	55
1.78692	56
1.79118	56
1.79118	57
1.80752	57
1.80752	58
1.80853	58
1.80853	57
1.82296	57
1.82296	58
1.83023	58
1.83023	57
1.85846	57
1.85846	58
1.87379	58
1.87379	57
1.87967	57
1.87967	58
1.87987	58
1.87987	59
1.90022	59
1.90022	60
1.90526	60
1.90526	61
1.91033	61
1.91033	60
1.9104	60
1.9104	59
1.9121	59
1.9121	60
1.91817	60
1.91817	61
1.92656	61
1.92656	60
1.93385	60
1.93385	61
1.95376	61
1.95376	60
1.97193	60
1.97193	61
1.97515	61
1.97515	62
1.98827	62
1.98827	63
2.0244	63
2.0244	64
2.02779	64
2.02779	65
2.03516	65
2.03516	64
2.04738	64
2.04738	63
2.04795	63
2.04795	62
2.04908	62
2.04908	61
2.05202	61
2.05202	60
2.07371	60
2.07371	59
2.07763	59
2.07763	58
2.08258	58
2.08258	59
2.08349	59
2.08349	60
2.08954	60
2.08954	59
2.10843	59
2.10843	58
2.11033	58
2.11033	57
2.111	57
2.111	56
2.14137	56
2.14137	57
2.14971	57
2.14971	58
2.17596	58
2.17596	59
2.17599	59
2.17599	58
2.18923	58
2.18923	59
2.19989	59
2.19989	58
2.20028	58
2.20028	59
2.20984	59
2.20984	60
2.21882	60
2.21882	61
2.22034	61
2.22034	62
2.25566	62
2.25566	61
2.27502	61
2.27502	60
2.28016	60
2.28016	61
2.2806	61
2.2806	60
2.2886	60
2.2886	61
2.29053	61
2.29053	60
2.29697	60
2.29697	61
2.29895	61
2.29895	60
2.30244	60
2.30244	61
2.32242	61
2.32242	60
2.34481	60
2.34481	59
2.34807	59
2.34807	58
2.35611	58
2.35611	59
2.36662	59
2.36662	60
2.37153	60
2.37153	61
2.38424	61
2.38424	62
2.41057	62
2.41057	63
2.41359	63
2.41359	64
2.42264	64
2.42264	65
2.42679	65
2.42679	66
2.42867	66
2.42867	65
2.43952	65
2.43952	64
2.44541	64
2.44541	63
2.45394	63
2.45394	64
2.48301	64
2.48301	63
2.48744	63
2.48744	62
2.5123	62
2.5123	61
2.52807	61
2.52807	60
2.53658	60
2.53658	59
2.53716	59
2.53716	60
2.53914	60
2.53914	61
2.57649	61
2.57649	60
2.58077	60
2.58077	61
2.58426	61
2.58426	60
2.58696	60
2.58696	59
2.60486	59
2.60486	58
2.61501	58
2.61501	57
2.62547	57
2.62547	58
2.63131	58
2.63131	57
2.63223	57
2.63223	58
2.65979	58
2.65979	59
2.66601	59
2.66601	58
2.67213	58
2.67213	57
2.69085	57
2.69085	58
2.69173	58
2.69173	57
2.69858	57
2.69858	56
2.70168	56
2.70168	57
2.70572	57
2.70572	58
2.71456	58
2.71456	57
2.72454	57
2.72454	58
2.73701	58
2.73701	57
2.76164	57
2.76164	58
2.76618	58
2.76618	59
2.77794	59
2.77794	58
2.77989	58
2.77989	57
2.78684	57
2.78684	56
2.79687	56
2.79687	57
2.79726	57
2.79726	58
2.8008	58
2.8008	57
2.83347	57
2.83347	58
2.8366	58
2.8366	59
2.86963	59
2.86963	60
2.88115	60
2.88115	59
2.88298	59
2.88298	60
2.90064	60
2.90064	61
2.91463	61
2.91463	60
2.93195	60
2.93195	61
2.9631	61
2.9631	60
2.96385	60
2.96385	61
2.99338	61
2.99338	60
3.00094	60
3.00094	59
3.00142	59
3.00142	60
3.00951	60
3.00951	61
3.01606	61
3.01606	62
3.02553	62
3.02553	63
3.03639	63
3.03639	62
3.03961	62
3.03961	63
3.03997	63
3.03997	62
3.06381	62
3.06381	61
3.06715	61
3.06715	60
3.07255	60
3.07255	61
3.07671	61
3.07671	62
3.09777	62
3.09777	61
3.10863	61
3.10863	62
3.11662	62
3.11662	63
3.13898	63
3.13898	64
3.14662	64
3.14662	65
3.14895	65
3.14895	66
3.14947	66
3.14947	67
3.15117	67
3.15117	68
3.2091	68
3.2091	67
3.21621	67
3.21621	68
3.22457	68
3.22457	67
3.23007	67
3.23007	68
3.2804	68
3.2804	67
3.28696	67
3.28696	68
3.28977	68
3.28977	69
3.29165	69
3.29165	68
3.29415	68
3.29415	69
3.30233	69
3.30233	68
3.30235	68
3.30235	67
3.30562	67
3.30562	68
3.31353	68
3.31353	67
3.31455	67
3.31455	68
3.31821	68
3.31821	69
3.31908	69
3.31908	70
3.3201	70
3.3201	69
3.3206	69
3.3206	70
3.32777	70
3.32777	69
3.33188	69
3.33188	68
3.34867	68
3.34867	67
3.35372	67
3.35372	66
3.35885	66
3.35885	67
3.36848	67
3.36848	66
3.3827	66
3.3827	67
3.387	67
3.387	66
3.38846	66
3.38846	67
3.39562	67
3.39562	68
3.41266	68
3.41266	67
3.41727	67
3.41727	66
3.43414	66
3.43414	65
3.43638	65
3.43638	66
3.44427	66
3.44427	65
3.47079	65
3.47079	64
3.49111	64
3.49111	65
3.4937	65
3.4937	64
3.51231	64
3.51231	63
3.51317	63
3.51317	62
3.52265	62
3.52265	63
3.531	63
3.531	64
3.53184	64
3.53184	63
3.53195	63
3.53195	62
3.53481	62
3.53481	63
3.53601	63
3.53601	64
3.53681	64
3.53681	65
3.54338	65
3.54338	64
3.55821	64
3.55821	65
3.5594	65
3.5594	66
3.56357	66
3.56357	67
3.56841	67
3.56841	66
3.57183	66
3.57183	67
3.57861	67
3.57861	68
3.60174	68
3.60174	67
3.62032	67
3.62032	68
3.62776	68
3.62776	67
3.63307	67
3.63307	66
3.63525	66
3.63525	65
3.63577	65
3.63577	66
3.63813	66
3.63813	67
3.64753	67
3.64753	68
3.65592	68
3.65592	67
3.66232	67
3.66232	66
3.67214	66
3.67214	67
3.67388	67
3.67388	68
3.69344	68
3.69344	67
3.70591	67
3.70591	68
3.73514	68
3.73514	67
3.73998	67
3.73998	68
3.75887	68
3.75887	69
3.77416	69
3.77416	68
3.78375	68
3.78375	67
3.79551	67
3.79551	68
3.81489	68
3.81489	67
3.81514	67
3.81514	68
3.8244	68
3.8244	69
3.83988	69
3.83988	68
3.85908	68
3.85908	69
3.86178	69
3.86178	68
3.86731	68
3.86731	69
3.87734	69
3.87734	68
3.89126	68
3.89126	69
3.89218	69
3.89218	68
3.89257	68
3.89257	69
3.92155	69
3.92155	68
3.92282	68
3.92282	67
3.92671	67
3.92671	66
3.93011	66
3.93011	65
3.93742	65
3.93742	66
3.93836	66
3.93836	65
3.93874	65
3.93874	64
3.94169	64
3.94169	65
3.95786	65
3.95786	66
3.96366	66
3.96366	65
3.96841	65
3.96841	64
3.96941	64
3.96941	63
3.97639	63
3.97639	62
3.99298	62
3.99298	61
3.9949	61
3.9949	62
4.02383	62
4.02383	61
4.02958	61
4.02958	62
4.05604	62
4.05604	63
4.07123	63
4.07123	64
4.07843	64
4.07843	63
4.08109	63
4.08109	64
4.08679	64
4.08679	65
4.09146	65
4.09146	64
4.11069	64
4.11069	63
4.11608	63
4.11608	64
4.12435	64
4.12435	63
4.1283	63
4.1283	64
4.13113	64
4.13113	63
4.13151	63
4.13151	62
4.14942	62
4.14942	61
4.17344	61
4.17344	62
4.17477	62
4.17477	63
4.19959	63
4.19959	64
4.20409	64
4.20409	65
4.21369	65
4.21369	66
4.23858	66
4.23858	67
4.24477	67
4.24477	66
4.24753	66
4.24753	65
4.28252	65
4.28252	64
4.29016	64
4.29016	63
4.29422	63
4.29422	64
4.29967	64
4.29967	63
4.30383	63
4.30383	62
4.30742	62
4.30742	63
4.3113	63
4.3113	62
4.31373	62
4.31373	61
4.31586	61
4.31586	62
4.33282	62
4.33282	63
4.34725	63
4.34725	62
4.34767	62
4.34767	63
4.36165	63
4.36165	64
4.36593	64
4.36593	63
4.36723	63
4.36723	62
4.37995	62
4.37995	63
4.38178	63
4.38178	62
4.38932	62
4.38932	61
4.39176	61
4.39176	60
4.39452	60
4.39452	59
4.39784	59
4.39784	60
4.39879	60
4.39879	61
4.40255	61
4.40255	62
4.41473	62
4.41473	63
4.42129	63
4.42129	62
4.42869	62
4.42869	63
4.43357	63
4.43357	62
4.43899	62
4.43899	63
4.44831	63
4.44831	62
4.48967	62
4.48967	61
4.49268	61
4.49268	62
4.50014	62
4.50014	63
4.51484	63
4.51484	64
4.51486	64
4.51486	65
4.51514	65
4.51514	66
4.5411	66
4.5411	65
4.54775	65
4.54775	66
4.55809	66
4.55809	65
4.56373	65
4.56373	64
4.56923	64
4.56923	65
4.57807	65
4.57807	66
4.58516	66
4.58516	67
4.58587	67
4.58587	66
4.59267	66
4.59267	67
4.59292	67
4.59292	66
4.60895	66
4.60895	67
4.6183	67
4.6183	66
4.6266	66
4.6266	65
4.63354	65
4.63354	64
4.6487	64
4.6487	63
4.65771	63
4.65771	64
4.67878	64
4.67878	63
4.71334	63
4.71334	64
4.71722	64
4.71722	65
4.74892	65
4.74892	66
4.75109	66
4.75109	65
4.76235	65
4.76235	66
4.76338	66
4.76338	65
4.7661	65
4.7661	64
4.76823	64
4.76823	65
4.8046	65
4.8046	64
4.81439	64
4.81439	65
4.81658	65
4.81658	66
4.81704	66
4.81704	67
4.82216	67
4.82216	66
4.83738	66
4.83738	65
4.84204	65
4.84204	64
4.84373	64
4.84373	65
4.84427	65
4.84427	66
4.84755	66
4.84755	65
4.87731	65
4.87731	66
4.87813	66
4.87813	67
4.87927	67
4.87927	68
4.88657	68
4.88657	69
4.89398	69
4.89398	68
4.89451	68
4.89451	67
4.89481	67
4.89481	66
4.89532	66
4.89532	65
4.92696	65
4.92696	64
4.9276	64
4.9276	63
4.93629	63
4.93629	64
4.93778	64
4.93778	65
4.94221	65
4.94221	64
4.96492	64
4.96492	65
4.97205	65
4.97205	64
4.98524	64
4.98524	63
4.99661	63
4.99661	62
5.00831	62
5.00831	61
5.02153	61
5.02153	60
5.03859	60
5.03859	59
5.04391	59
5.04391	60
5.06248	60
5.06248	59
5.06683	59
5.06683	60
5.06754	60
5.06754	61
5.06902	61
5.06902	60
5.06979	60
5.06979	59
5.07001	59
5.07001	58
5.0907	58
5.0907	59
5.09729	59
5.09729	58
5.09992	58
5.09992	59
5.15503	59
5.15503	60
5.18125	60
5.18125	59
5.19415	59
5.19415	60
5.21478	60
5.21478	59
5.22945	59
5.22945	60
5.26749	60
5.26749	61
5.26924	61
5.26924	62
5.27195	62
5.27195	61
5.27715	61
5.27715	62
5.28913	62
5.28913	63
5.33472	63
5.33472	62
5.35542	62
5.35542	61
5.38224	61
5.38224	62
5.38265	62
5.38265	63
5.3982	63
5.3982	64
5.41372	64
5.41372	63
5.42284	63
5.42284	64
5.44374	64
5.44374	63
5.45616	63
5.45616	64
5.46232	64
5.46232	63
5.4863	63
5.4863	62
5.49279	62
5.49279	61
5.50246	61
5.50246	62
5.51119	62
5.51119	61
5.51546	61
5.51546	62
5.54694	62
5.54694	63
5.56342	63
5.56342	62
5.58344	62
5.58344	63
5.585	63
5.585	64
5.58779	64
5.58779	63
5.59736	63
5.59736	62
5.6051	62
5.6051	61
5.60817	61
5.60817	62
5.61142	62
5.61142	63
5.61758	63
5.61758	64
5.62875	64
5.62875	65
5.66707	65
5.66707	66
5.67017	66
5.67017	67
5.69283	67
5.69283	68
5.71974	68
5.71974	69
5.73333	69
5.73333	68
5.73627	68
5.73627	69
5.75493	69
5.75493	68
5.76316	68
5.76316	69
5.77937	69
5.77937	68
5.78075	68
5.78075	67
5.78467	67
5.78467	66
5.78986	66
5.78986	67
5.80173	67
5.80173	66
5.80924	66
5.80924	65
5.81417	65
5.81417	66
5.82278	66
5.82278	65
5.83229	65
5.83229	66
5.84419	66
5.84419	65
5.84718	65
5.84718	64
5.85728	64
5.85728	65
5.87311	65
5.87311	64
5.87673	64
5.87673	63
5.88172	63
5.88172	64
5.90343	64
5.90343	65
5.90633	65
5.90633	66
5.9205	66
5.9205	65
5.92765	65
5.92765	66
5.92899	66
5.92899	67
5.93444	67
5.93444	68
5.93584	68
5.93584	67
5.93782	67
5.93782	66
5.93796	66
5.93796	65
5.94221	65
5.94221	66
5.9492	66
5.9492	65
5.95958	65
5.95958	66
5.97925	66
5.97925	67
5.98038	67
5.98038	68
5.98189	68
5.98189	67
6.01096	67
6.01096	68
6.03748	68
6.03748	69
6.05482	69
6.05482	68
6.06313	68
6.06313	69
6.06703	69
6.06703	70
6.0765	70
6.0765	71
6.09621	71
6.09621	70
6.10863	70
6.10863	69
6.11843	69
6.11843	70
6.12564	70
6.12564	71
6.14003	71
6.14003	72
6.14922	72
6.14922	73
6.15388	73
6.15388	72
6.16476	72
6.16476	71
6.17222	71
6.17222	72
6.21479	72
6.21479	71
6.22459	71
6.22459	70
6.2362	70
6.2362	69
6.23745	69
6.23745	70
6.24633	70
6.24633	71
6.25501	71
6.25501	70
6.25839	70
6.25839	71
6.28312	71
6.28312	70
6.29136	70
6.29136	69
6.29192	69
6.29192	68
6.30097	68
6.30097	69
6.3208	69
6.3208	68
6.335	68
6.335	67
6.33941	67
6.33941	66
6.34912	66
6.34912	67
6.35764	67
6.35764	66
6.35929	66
6.35929	67
6.3672	67
6.3672	68
6.37062	68
6.37062	67
6.37163	67
6.37163	68
6.37735	68
6.37735	67
6.38776	67
6.38776	66
6.40033	66
6.40033	65
6.40263	65
6.40263	66
6.42442	66
6.42442	67
6.42733	67
6.42733	66
6.44802	66
6.44802	67
6.47155	67
6.47155	68
6.4768	68
6.4768	69
6.50071	69
6.50071	68
6.52694	68
6.52694	67
6.52958	67
6.52958	68
6.53029	68
6.53029	67
6.53161	67
6.53161	68
6.5334	68
6.5334	67
6.56287	67
6.56287	66
6.59042	66
6.59042	67
6.60622	67
6.60622	68
6.62747	68
6.62747	67
6.64289	67
6.64289	68
6.6537	68
6.6537	69
6.65704	69
6.65704	68
6.66206	68
6.66206	69
6.69624	69
6.69624	68
6.69822	68
6.69822	67
6.69904	67
6.69904	66
6.71026	66
6.71026	65
6.72526	65
6.72526	64
6.73465	64
6.73465	65
6.73765	65
6.73765	64
6.74227	64
6.74227	63
6.75146	63
6.75146	64
6.75375	64
6.75375	63
6.75881	63
6.75881	64
6.76887	64
6.76887	63
6.77801	63
6.77801	62
6.77915	62
6.77915	63
6.78393	63
6.78393	62
6.79579	62
6.79579	61
6.81214	61
6.81214	62
6.81793	62
6.81793	61
6.83846	61
6.83846	60
6.8414	60
6.8414	59
6.84899	59
6.84899	60
6.85485	60
6.85485	61
6.85663	61
6.85663	60
6.8661	60
6.8661	59
6.87251	59
6.87251	60
6.88987	60
6.88987	59
6.89465	59
6.89465	60
6.90612	60
6.90612	61
6.92768	61
6.92768	62
6.95067	62
6.95067	63
6.95268	63
6.95268	64
6.96654	64
6.96654	65
6.96718	65
6.96718	66
6.96839	66
6.96839	67
6.97083	67
6.97083	66
6.99125	66
6.99125	65
7.0018	65
7.0018	66
7.00417	66
7.00417	67
7.01749	67
7.01749	68
7.01864	68
7.01864	67
7.02113	67
7.02113	68
7.03772	68
7.03772	69
7.04003	69
7.04003	68
7.04043	68
7.04043	69
7.07579	69
7.07579	70
7.07802	70
7.07802	69
7.08401	69
7.08401	70
7.09923	70
7.09923	71
7.10618	71
7.10618	72
7.1083	72
7.1083	71
7.1246	71
7.1246	70
7.12922	70
7.12922	69
7.13888	69
7.13888	68
7.14594	68
7.14594	67
7.18062	67
7.18062	66
7.18569	66
7.18569	65
7.18973	65
7.18973	64
7.19312	64
7.19312	65
7.19963	65
7.19963	64
7.20243	64
7.20243	65
7.20548	65
7.20548	64
7.22456	64
7.22456	65
7.23419	65
7.23419	64
7.23428	64
7.23428	65
7.25284	65
7.25284	64
7.25341	64
7.25341	63
7.25357	63
7.25357	64
7.25902	64
7.25902	63
7.25972	63
7.25972	64
7.26911	64
7.26911	63
7.27121	63
7.27121	62
7.27364	62
7.27364	61
7.28379	61
7.28379	60
7.29867	60
7.29867	61
7.30379	61
7.30379	60
7.32624	60
7.32624	61
7.34367	61
7.34367	60
7.35958	60
7.35958	61
7.35998	61
7.35998	62
7.36547	62
7.36547	63
7.37063	63
7.37063	62
7.37644	62
7.37644	61
7.38069	61
7.38069	62
7.39236	62
7.39236	61
7.39595	61
7.39595	62
7.40656	62
7.40656	63
7.40717	63
7.40717	64
7.41421	64
7.41421	63
7.42055	63
7.42055	64
7.4251	64
7.4251	65
7.43156	65
7.43156	66
7.43217	66
7.43217	67
7.48752	67
7.48752	68
7.48915	68
7.48915	67
7.50084	67
7.50084	66
7.53697	66
7.53697	65
7.55476	65
7.55476	64
7.579	64
7.579	65
7.61521	65
7.61521	64
7.62066	64
7.62066	65
7.62719	65
7.62719	66
7.63747	66
7.63747	65
7.63852	65
7.63852	66
7.64057	66
7.64057	65
7.64534	65
7.64534	64
7.65543	64
7.65543	63
7.67047	63
7.67047	64
7.67196	64
7.67196	65
7.69332	65
7.69332	64
7.69684	64
7.69684	63
7.70214	63
7.70214	64
7.70865	64
7.70865	63
7.73125	63
7.73125	64
7.75579	64
7.75579	65
7.75861	65
7.75861	64
7.76037	64
7.76037	63
7.7675	63
7.7675	64
7.77017	64
7.77017	65
7.78707	65
7.78707	66
7.79181	66
7.79181	65
7.8062	65
7.8062	64
7.83391	64
7.83391	65
7.8351	65
7.8351	64
7.84961	64
7.84961	65
7.85751	65
7.85751	64
7.86019	64
7.86019	63
7.86293	63
7.86293	64
7.87252	64
7.87252	63
7.88376	63
7.88376	62
7.8859	62
7.8859	61
7.90021	61
7.90021	60
7.91193	60
7.91193	59
7.92687	59
7.92687	60
7.93707	60
7.93707	59
7.93819	59
7.93819	60
7.94791	60
7.94791	61
7.94899	61
7.94899	62
7.95301	62
7.95301	63
7.96543	63
7.96543	64
7.96988	64
7.96988	65
7.98126	65
7.98126	66
7.98851	66
7.98851	67
7.98942	67
7.98942	66
7.99743	66
7.99743	67
8.00116	67
8.00116	66
9	66
9	51


==> tikz_tex/files/samplePath_50_QD_lower.txt <==
0	75
0	50
0.00775432	50
0.00775432	49
0.0200075	49
0.0200075	50
0.0236824	50
0.0236824	49
0.0338766	49
0.0338766	48
0.0386311	48
0.0386311	49
0.048052	49
0.048052	48
0.0619578	48
0.0619578	47
0.0787075	47
0.0787075	46
0.0793046	46
0.0793046	45
0.0856176	45
0.0856176	44
0.0888292	44
0.0888292	43
0.0946595	43
0.0946595	42
0.105793	42
0.105793	43
0.120503	43
0.120503	42
0.139507	42
0.139507	41
0.142923	41
0.142923	42
0.1433	42
0.1433	43
0.160556	43
0.160556	44
0.167075	44
0.167075	45
0.175072	45
0.175072	44
0.215075	44
0.215075	43
0.215522	43
0.215522	44
0.219266	44
0.219266	43
0.22497	43
0.22497	44
0.233213	44
0.233213	45
0.235784	45
0.235784	44
0.256045	44
0.256045	45
0.257435	45
0.257435	46
0.262099	46
0.262099	45
0.277783	45
0.277783	44
0.289525	44
0.289525	45
0.298404	45
0.298404	44
0.309782	44
0.309782	45
0.33583	45
0.33583	44
0.337644	44
0.337644	43
0.355604	43
0.355604	42
0.356147	42
0.356147	41
0.358922	41
0.358922	42
0.419606	42
0.419606	43
0.438841	43
0.438841	44
0.444468	44
0.444468	45
0.4684	45
0.4684	44
0.48545	44
0.48545	43
0.494411	43
0.494411	44
0.500104	44
0.500104	43
0.505503	43
0.505503	42
0.507988	42
0.507988	43
0.509285	43
0.509285	44
0.55158	44
0.55158	43
0.567734	43
0.567734	42
0.56948	42
0.56948	41
0.573957	41
0.573957	40
0.587381	40
0.587381	39
0.649882	39
0.649882	40
0.661261	40
0.661261	41
0.679211	41
0.679211	42
0.687578	42
0.687578	41
0.689085	41
0.689085	42
0.691099	42
0.691099	43
0.720429	43
0.720429	44
0.726061	44
0.726061	43
0.735804	43
0.735804	42
0.765648	42
0.765648	43
0.783684	43
0.783684	44
0.786269	44
0.786269	43
0.787924	43
0.787924	42
0.795987	42
0.795987	41
0.804461	41
0.804461	42
0.855585	42
0.855585	43
0.863264	43
0.863264	44
0.864749	44
0.864749	43
0.86621	43
0.86621	44
0.882858	44
0.882858	43
0.892099	43
0.892099	42
0.898853	42
0.898853	41
0.908585	41
0.908585	42
0.91284	42
0.91284	41
0.915693	41
0.915693	40
0.939016	40
0.939016	41
0.940378	41
0.940378	40
0.95041	40
0.95041	41
0.992536	41
0.992536	42
1.00443	42
1.00443	43
1.01107	43
1.01107	44
1.02493	44
1.02493	43
1.03709	43
1.03709	42
1.04396	42
1.04396	43
1.04981	43
1.04981	44
1.0593	44
1.0593	45
1.0595	45
1.0595	44
1.06364	44
1.06364	45
1.06676	45
1.06676	46
1.07901	46
1.07901	45
1.09731	45
1.09731	46
1.10154	46
1.10154	47
1.1053	47
1.1053	48
1.10664	48
1.10664	49
1.12922	49
1.12922	48
1.14268	48
1.14268	47
1.15333	47
1.15333	46
1.17922	46
1.17922	47
1.18181	47
1.18181	48
1.19089	48
1.19089	49
1.2194	49
1.2194	48
1.23146	48
1.23146	49
1.23421	49
1.23421	50
1.25651	50
1.25651	51
1.26642	51
1.26642	52
1.26821	52
1.26821	53
1.27095	53
1.27095	52
1.28395	52
1.28395	53
1.29437	53
1.29437	52
1.30608	52
1.30608	51
1.32026	51
1.32026	52
1.34823	52
1.34823	51
1.3513	51
1.3513	52
1.35855	52
1.35855	53
1.37357	53
1.37357	52
1.3872	52
1.3872	51
1.38869	51
1.38869	52
1.3959	52
1.3959	53
1.39926	53
1.39926	52
1.45688	52
1.45688	51
1.46826	51
1.46826	50
1.48033	50
1.48033	51
1.48961	51
1.48961	50
1.512	50
1.512	51
1.51397	51
1.51397	52
1.52822	52
1.52822	51
1.53031	51
1.53031	50
1.55075	50
1.55075	49
1.57255	49
1.57255	48
1.59399	48
1.59399	47
1.60998	47
1.60998	48
1.61213	48
1.61213	47
1.62294	47
1.62294	46
1.6531	46
1.6531	45
1.66223	45
1.66223	44
1.66314	44
1.66314	43
1.67179	43
1.67179	44
1.68064	44
1.68064	45
1.68744	45
1.68744	46
1.69062	46
1.69062	45
1.69915	45
1.69915	44
1.71162	44
1.71162	43
1.71364	43
1.71364	44
1.72418	44
1.72418	43
1.73432	43
1.73432	42
1.74439	42
1.74439	43
1.75321	43
1.75321	42
1.75936	42
1.75936	43
1.76157	43
1.76157	42
1.76706	42
1.76706	43
1.7697	43
1.7697	42
1.76981	42
1.76981	43
1.78813	43
1.78813	42
1.80845	42
1.80845	43
1.82725	43
1.82725	42
1.82738	42
1.82738	41
1.83807	41
1.83807	42
1.87651	42
1.87651	43
1.88986	43
1.88986	44
1.8959	44
1.8959	43
1.93361	43
1.93361	44
1.94103	44
1.94103	45
1.95207	45
1.95207	46
1.96911	46
1.96911	45
2.00118	45
2.00118	46
2.00936	46
2.00936	45
2.01475	45
2.01475	46
2.03044	46
2.03044	47
2.03094	47
2.03094	46
2.04204	46
2.04204	45
2.04368	45
2.04368	44
2.04458	44
2.04458	43
2.06102	43
2.06102	42
2.0924	42
2.0924	41
2.09794	41
2.09794	40
2.11433	40
2.11433	41
2.12556	41
2.12556	40
2.12873	40
2.12873	41
2.1406	41
2.1406	42
2.14995	42
2.14995	43
2.1569	43
2.1569	42
2.1613	42
2.1613	41
2.16131	41
2.16131	40
2.17392	40
2.17392	41
2.19283	41
2.19283	42
2.20815	42
2.20815	41
2.21215	41
2.21215	40
2.21272	40
2.21272	41
2.23952	41
2.23952	42
2.25128	42
2.25128	43
2.25953	43
2.25953	44
2.26847	44
2.26847	45
2.27338	45
2.27338	46
2.28336	46
2.28336	45
2.28372	45
2.28372	44
2.29264	44
2.29264	43
2.30053	43
2.30053	42
2.30629	42
2.30629	43
2.31496	43
2.31496	44
2.33007	44
2.33007	45
2.33233	45
2.33233	46
2.34949	46
2.34949	47
2.35349	47
2.35349	48
2.35857	48
2.35857	49
2.36916	49
2.36916	50
2.36968	50
2.36968	51
2.3818	51
2.3818	52
2.39237	52
2.39237	53
2.40664	53
2.40664	54
2.41937	54
2.41937	53
2.4215	53
2.4215	52
2.42519	52
2.42519	53
2.44241	53
2.44241	52
2.45116	52
2.45116	53
2.46611	53
2.46611	54
2.46629	54
2.46629	53
2.47075	53
2.47075	52
2.47611	52
2.47611	53
2.49478	53
2.49478	52
2.5265	52
2.5265	53
2.53937	53
2.53937	52
2.54275	52
2.54275	51
2.54618	51
2.54618	52
2.57501	52
2.57501	53
2.58038	53
2.58038	52
2.58311	52
2.58311	53
2.58335	53
2.58335	54
2.58551	54
2.58551	53
2.5902	53
2.5902	54
2.59598	54
2.59598	53
2.59913	53
2.59913	52
2.61971	52
2.61971	51
2.62645	51
2.62645	50
2.63004	50
2.63004	49
2.6501	49
2.6501	48
2.65247	48
2.65247	47
2.65306	47
2.65306	48
2.67947	48
2.67947	49
2.6891	49
2.6891	48
2.6972	48
2.6972	47
2.69758	47
2.69758	46
2.70584	46
2.70584	47
2.71014	47
2.71014	48
2.71519	48
2.71519	49
2.72369	49
2.72369	48
2.73308	48
2.73308	49
2.74178	49
2.74178	50
2.74328	50
2.74328	51
2.78485	51
2.78485	50
2.80038	50
2.80038	49
2.80201	49
2.80201	50
2.80334	50
2.80334	51
2.80506	51
2.80506	52
2.81029	52
2.81029	51
2.82733	51
2.82733	50
2.83411	50
2.83411	49
2.83497	49
2.83497	50
2.84753	50
2.84753	49
2.85437	49
2.85437	50
2.8642	50
2.8642	49
2.86844	49
2.86844	48
2.88088	48
2.88088	49
2.88289	49
2.88289	48
2.89376	48
2.89376	47
2.90665	47
2.90665	48
2.92633	48
2.92633	47
2.93308	47
2.93308	46
2.94365	46
2.94365	47
2.94586	47
2.94586	48
2.95929	48
2.95929	49
2.97236	49
2.97236	50
2.97571	50
2.97571	49
2.98284	49
2.98284	48
3.01778	48
3.01778	49
3.03363	49
3.03363	50
3.04051	50
3.04051	49
3.06393	49
3.06393	50
3.06434	50
3.06434	49
3.06948	49
3.06948	50
3.07106	50
3.07106	49
3.07698	49
3.07698	48
3.08364	48
3.08364	49
3.09994	49
3.09994	50
3.10291	50
3.10291	51
3.11485	51
3.11485	50
3.11961	50
3.11961	51
3.12223	51
3.12223	50
3.1239	50
3.1239	51
3.13784	51
3.13784	52
3.15484	52
3.15484	53
3.15764	53
3.15764	52
3.1688	52
3.1688	53
3.17568	53
3.17568	54
3.18219	54
3.18219	55
3.20434	55
3.20434	54
3.20599	54
3.20599	53
3.22144	53
3.22144	52
3.22658	52
3.22658	53
3.22865	53
3.22865	52
3.23879	52
3.23879	53
3.24178	53
3.24178	54
3.24613	54
3.24613	53
3.26058	53
3.26058	52
3.26499	52
3.26499	53
3.26615	53
3.26615	54
3.27494	54
3.27494	55
3.30624	55
3.30624	56
3.3094	56
3.3094	55
3.31503	55
3.31503	54
3.32789	54
3.32789	53
3.35466	53
3.35466	54
3.35775	54
3.35775	53
3.365	53
3.365	54
3.38748	54
3.38748	53
3.39173	53
3.39173	54
3.39636	54
3.39636	53
3.40892	53
3.40892	52
3.41171	52
3.41171	51
3.42095	51
3.42095	50
3.43726	50
3.43726	49
3.44303	49
3.44303	50
3.44344	50
3.44344	49
3.44505	49
3.44505	50
3.4478	50
3.4478	51
3.45973	51
3.45973	52
3.46153	52
3.46153	53
3.47216	53
3.47216	52
3.47545	52
3.47545	53
3.49085	53
3.49085	54
3.49215	54
3.49215	53
3.49423	53
3.49423	54
3.50465	54
3.50465	55
3.5143	55
3.5143	56
3.51477	56
3.51477	57
3.52041	57
3.52041	58
3.52817	58
3.52817	57
3.52866	57
3.52866	56
3.53216	56
3.53216	55
3.54064	55
3.54064	54
3.55694	54
3.55694	53
3.56351	53
3.56351	54
3.57438	54
3.57438	55
3.58438	55
3.58438	54
3.58984	54
3.58984	53
3.59563	53
3.59563	54
3.60904	54
3.60904	53
3.61051	53
3.61051	52
3.61159	52
3.61159	51
3.62603	51
3.62603	52
3.62761	52
3.62761	53
3.64548	53
3.64548	54
3.65095	54
3.65095	53
3.65876	53
3.65876	52
3.66536	52
3.66536	51
3.67781	51
3.67781	52
3.69444	52
3.69444	51
3.69638	51
3.69638	50
3.70035	50
3.70035	49
3.71898	49
3.71898	50
3.72087	50
3.72087	51
3.72907	51
3.72907	52
3.73331	52
3.73331	53
3.73776	53
3.73776	52
3.74423	52
3.74423	51
3.74954	51
3.74954	50
3.76438	50
3.76438	49
3.76581	49
3.76581	50
3.7691	50
3.7691	51
3.77767	51
3.77767	52
3.77858	52
3.77858	51
3.78589	51
3.78589	50
3.79099	50
3.79099	51
3.80558	51
3.80558	50
3.81158	50
3.81158	49
3.83569	49
3.83569	50
3.83708	50
3.83708	51
3.84335	51
3.84335	50
3.8444	50
3.8444	49
3.84818	49
3.84818	50
3.85194	50
3.85194	51
3.90489	51
3.90489	50
3.91657	50
3.91657	49
3.93087	49
3.93087	50
3.93206	50
3.93206	51
3.95618	51
3.95618	52
3.96906	52
3.96906	53
3.97414	53
3.97414	52
3.99427	52
3.99427	53
4.00144	53
4.00144	54
4.00499	54
4.00499	55
4.00986	55
4.00986	56
4.03751	56
4.03751	55
4.04545	55
4.04545	54
4.04585	54
4.04585	55
4.06669	55
4.06669	56
4.0756	56
4.0756	55
4.07646	55
4.07646	54
4.07911	54
4.07911	55
4.07963	55
4.07963	54
4.09316	54
4.09316	53
4.09827	53
4.09827	52
4.10235	52
4.10235	53
4.10674	53
4.10674	54
4.11274	54
4.11274	55
4.12476	55
4.12476	54
4.15149	54
4.15149	53
4.17401	53
4.17401	52
4.18897	52
4.18897	53
4.23857	53
4.23857	52
4.2584	52
4.2584	51
4.26097	51
4.26097	52
4.26673	52
4.26673	53
4.27795	53
4.27795	54
4.27822	54
4.27822	53
4.2921	53
4.2921	52
4.30367	52
4.30367	53
4.3083	53
4.3083	54
4.31726	54
4.31726	53
4.34258	53
4.34258	54
4.3662	54
4.3662	53
4.39412	53
4.39412	54
4.39471	54
4.39471	53
4.41806	53
4.41806	54
4.41958	54
4.41958	53
4.4379	53
4.4379	54
4.44599	54
4.44599	53
4.44871	53
4.44871	54
4.44875	54
4.44875	53
4.45279	53
4.45279	54
4.46109	54
4.46109	55
4.49088	55
4.49088	56
4.5368	56
4.5368	57
4.54847	57
4.54847	56
4.55045	56
4.55045	55
4.56373	55
4.56373	54
4.56604	54
4.56604	55
4.59085	55
4.59085	56
4.60173	56
4.60173	57
4.61269	57
4.61269	58
4.61971	58
4.61971	57
4.63369	57
4.63369	56
4.64894	56
4.64894	55
4.66077	55
4.66077	56
4.66671	56
4.66671	55
4.67121	55
4.67121	54
4.68208	54
4.68208	55
4.70125	55
4.70125	54
4.7172	54
4.7172	55
4.72147	55
4.72147	54
4.7305	54
4.7305	53
4.7525	53
4.7525	52
4.75925	52
4.75925	53
4.77784	53
4.77784	52
4.79324	52
4.79324	51
4.80183	51
4.80183	50
4.81286	50
4.81286	51
4.81957	51
4.81957	52
4.82973	52
4.82973	53
4.83895	53
4.83895	54
4.84004	54
4.84004	53
4.84025	53
4.84025	54
4.84527	54
4.84527	53
4.84621	53
4.84621	54
4.84915	54
4.84915	53
4.85196	53
4.85196	54
4.86511	54
4.86511	55
4.8882	55
4.8882	54
4.89194	54
4.89194	53
4.89271	53
4.89271	52
4.90145	52
4.90145	51
4.91258	51
4.91258	50
4.92641	50
4.92641	49
4.97009	49
4.97009	48
4.97356	48
4.97356	49
4.98033	49
4.98033	50
4.98072	50
4.98072	49
4.98078	49
4.98078	48
4.98298	48
4.98298	47
4.99298	47
4.99298	48
4.99536	48
4.99536	47
5.0157	47
5.0157	48
5.05571	48
5.05571	47
5.07306	47
5.07306	48
5.07792	48
5.07792	47
5.08551	47
5.08551	46
5.10316	46
5.10316	45
5.12048	45
5.12048	46
5.14459	46
5.14459	45
5.16112	45
5.16112	44
5.16455	44
5.16455	43
5.16681	43
5.16681	42
5.1989	42
5.1989	41
5.2093	41
5.2093	40
5.21268	40
5.21268	39
5.21898	39
5.21898	40
5.23646	40
5.23646	39
5.2371	39
5.2371	40
5.23929	40
5.23929	41
5.25274	41
5.25274	40
5.25835	40
5.25835	41
5.26687	41
5.26687	42
5.27393	42
5.27393	41
5.27627	41
5.27627	40
5.27848	40
5.27848	41
5.29408	41
5.29408	40
5.30769	40
5.30769	39
5.30999	39
5.30999	38
5.32108	38
5.32108	37
5.32178	37
5.32178	36
5.32915	36
5.32915	37
5.33216	37
5.33216	38
5.36816	38
5.36816	37
5.37023	37
5.37023	38
5.37623	38
5.37623	39
5.38337	39
5.38337	40
5.39032	40
5.39032	39
5.39064	39
5.39064	40
5.39071	40
5.39071	41
5.39504	41
5.39504	42
5.40116	42
5.40116	43
5.40134	43
5.40134	44
5.40185	44
5.40185	43
5.42432	43
5.42432	42
5.42533	42
5.42533	41
5.43637	41
5.43637	40
5.44135	40
5.44135	39
5.46486	39
5.46486	40
5.47214	40
5.47214	39
5.47792	39
5.47792	40
5.49103	40
5.49103	41
5.50976	41
5.50976	42
5.51934	42
5.51934	41
5.52878	41
5.52878	40
5.5352	40
5.5352	41
5.53806	41
5.53806	40
5.54904	40
5.54904	39
5.57673	39
5.57673	38
5.57841	38
5.57841	39
5.59873	39
5.59873	40
5.60504	40
5.60504	39
5.62374	39
5.62374	38
5.65119	38
5.65119	39
5.66817	39
5.66817	40
5.67698	40
5.67698	39
5.691	39
5.691	40
5.69161	40
5.69161	39
5.69964	39
5.69964	38
5.70048	38
5.70048	39
5.71328	39
5.71328	40
5.72163	40
5.72163	39
5.74359	39
5.74359	40
5.75429	40
5.75429	39
5.76022	39
5.76022	40
5.76388	40
5.76388	41
5.77328	41
5.77328	42
5.80482	42
5.80482	41
5.80577	41
5.80577	42
5.83901	42
5.83901	43
5.84062	43
5.84062	42
5.84996	42
5.84996	43
5.85919	43
5.85919	42
5.87182	42
5.87182	41
5.8728	41
5.8728	42
5.88499	42
5.88499	43
5.8914	43
5.8914	44
5.89359	44
5.89359	43
5.91603	43
5.91603	44
5.91787	44
5.91787	43
5.9255	43
5.9255	42
5.92688	42
5.92688	41
5.93714	41
5.93714	40
5.94199	40
5.94199	39
5.94431	39
5.94431	38
5.9554	38
5.9554	37
5.95878	37
5.95878	38
5.96211	38
5.96211	37
5.98293	37
5.98293	36
6.00603	36
6.00603	37
6.0125	37
6.0125	36
6.02827	36
6.02827	35
6.06973	35
6.06973	36
6.07784	36
6.07784	35
6.0799	35
6.0799	34
6.09778	34
6.09778	33
6.10474	33
6.10474	32
6.11068	32
6.11068	33
6.11109	33
6.11109	34
6.12678	34
6.12678	35
6.14465	35
6.14465	36
6.15034	36
6.15034	37
6.16742	37
6.16742	36
6.19411	36
6.19411	37
6.19755	37
6.19755	38
6.22871	38
6.22871	39
6.24182	39
6.24182	40
6.26098	40
6.26098	41
6.26934	41
6.26934	40
6.2756	40
6.2756	41
6.27935	41
6.27935	40
6.29261	40
6.29261	39
6.30226	39
6.30226	38
6.33699	38
6.33699	39
6.33773	39
6.33773	40
6.33892	40
6.33892	41
6.34387	41
6.34387	42
6.37734	42
6.37734	43
6.38311	43
6.38311	42
6.38597	42
6.38597	41
6.38816	41
6.38816	42
6.38864	42
6.38864	43
6.39538	43
6.39538	42
6.42657	42
6.42657	43
6.43009	43
6.43009	44
6.43294	44
6.43294	45
6.44349	45
6.44349	46
6.4493	46
6.4493	47
6.45	47
6.45	48
6.4632	48
6.4632	49
6.468	49
6.468	50
6.51625	50
6.51625	49
6.53083	49
6.53083	48
6.53115	48
6.53115	47
6.53781	47
6.53781	48
6.55913	48
6.55913	49
6.58389	49
6.58389	48
6.62264	48
6.62264	49
6.62581	49
6.62581	50
6.63224	50
6.63224	51
6.64421	51
6.64421	50
6.64509	50
6.64509	51
6.64736	51
6.64736	52
6.64904	52
6.64904	53
6.65156	53
6.65156	54
6.65402	54
6.65402	53
6.664	53
6.664	52
6.67294	52
6.67294	53
6.67321	53
6.67321	52
6.6848	52
6.6848	53
6.68747	53
6.68747	52
6.69473	52
6.69473	51
6.69757	51
6.69757	52
6.71128	52
6.71128	53
6.72483	53
6.72483	54
6.72928	54
6.72928	53
6.73104	53
6.73104	52
6.73334	52
6.73334	53
6.76357	53
6.76357	52
6.7684	52
6.7684	51
6.78071	51
6.78071	50
6.78091	50
6.78091	51
6.78758	51
6.78758	50
6.79289	50
6.79289	51
6.81017	51
6.81017	52
6.8111	52
6.8111	51
6.81322	51
6.81322	52
6.81471	52
6.81471	53
6.83383	53
6.83383	52
6.84736	52
6.84736	53
6.85605	53
6.85605	54
6.8741	54
6.8741	53
6.87503	53
6.87503	54
6.88004	54
6.88004	53
6.88223	53
6.88223	52
6.91509	52
6.91509	51
6.9154	51
6.9154	50
6.9219	50
6.9219	51
6.9407	51
6.9407	52
6.95632	52
6.95632	51
6.9654	51
6.9654	52
6.96852	52
6.96852	53
6.97615	53
6.97615	54
6.9918	54
6.9918	53
7.00391	53
7.00391	52
7.01059	52
7.01059	53
7.01137	53
7.01137	54
7.04101	54
7.04101	55
7.04666	55
7.04666	54
7.04686	54
7.04686	55
7.06835	55
7.06835	56
7.08747	56
7.08747	55
7.08912	55
7.08912	54
7.09482	54
7.09482	55
7.10955	55
7.10955	56
7.12613	56
7.12613	55
7.1391	55
7.1391	56
7.15324	56
7.15324	55
7.18784	55
7.18784	56
7.19129	56
7.19129	57
7.19164	57
7.19164	58
7.21721	58
7.21721	57
7.21757	57
7.21757	58
7.22042	58
7.22042	57
7.24028	57
7.24028	58
7.24066	58
7.24066	57
7.24408	57
7.24408	56
7.25116	56
7.25116	55
7.2577	55
7.2577	56
7.29395	56
7.29395	57
7.31411	57
7.31411	58
7.3265	58
7.3265	59
7.33746	59
7.33746	58
7.35054	58
7.35054	59
7.37374	59
7.37374	60
7.39329	60
7.39329	59
7.39795	59
7.39795	60
7.40466	60
7.40466	59
7.40953	59
7.40953	58
7.41622	58
7.41622	57
7.42479	57
7.42479	56
7.43051	56
7.43051	57
7.43583	57
7.43583	58
7.44115	58
7.44115	57
7.44469	57
7.44469	56
7.44523	56
7.44523	55
7.44845	55
7.44845	54
7.49482	54
7.49482	55
7.49772	55
7.49772	54
7.50041	54
7.50041	53
7.50509	53
7.50509	52
7.50573	52
7.50573	51
7.50987	51
7.50987	50
7.51176	50
7.51176	49
7.52872	49
7.52872	48
7.57771	48
7.57771	49
7.594	49
7.594	48
7.60238	48
7.60238	47
7.60315	47
7.60315	48
7.61261	48
7.61261	47
7.63463	47
7.63463	48
7.6374	48
7.6374	49
7.65362	49
7.65362	50
7.66751	50
7.66751	49
7.67003	49
7.67003	48
7.67036	48
7.67036	49
7.68973	49
7.68973	50
7.69338	50
7.69338	49
7.70307	49
7.70307	50
7.71492	50
7.71492	51
7.71683	51
7.71683	52
7.71906	52
7.71906	51
7.74606	51
7.74606	50
7.74975	50
7.74975	51
7.76417	51
7.76417	52
7.76811	52
7.76811	51
7.76908	51
7.76908	50
7.77122	50
7.77122	51
7.78116	51
7.78116	50
7.78564	50
7.78564	49
7.7876	49
7.7876	48
7.79848	48
7.79848	47
7.80897	47
7.80897	48
7.82042	48
7.82042	49
7.82739	49
7.82739	48
7.84827	48
7.84827	47
7.8487	47
7.8487	48
7.84873	48
7.84873	47
7.85725	47
7.85725	46
7.87211	46
7.87211	47
7.89202	47
7.89202	46
7.89526	46
7.89526	45
7.9196	45
7.9196	44
7.93202	44
7.93202	45
7.93346	45
7.93346	44
7.95399	44
7.95399	43
7.97265	43
7.97265	42
7.97581	42
7.97581	43
7.9855	43
7.9855	44
7.99295	44
7.99295	45
8.00133	45
8.00133	44
9	44
9	75

==> tikz_tex/files/samplePath_50_QD_upper.txt <==
0	75	
8.00133	75



==> tikz_tex/files/samplePath_50_QED_lower.txt <==
0	54
0	50
0.000220211	50
0.000220211	51
0.0134224	51
0.0134224	52
0.0134886	52
0.0134886	51
0.0589709	51
0.0589709	52
0.0690723	52
0.0690723	53
0.0703992	53
0.0703992	54
0.0889653	54
0.0889653	54
0.092109	54
0.092109	54
0.0949584	54
0.0949584	53
0.0987286	53
0.0987286	54
0.129869	54
0.129869	54
0.158908	54
0.158908	54
0.15989	54
0.15989	54
0.170147	54
0.170147	54
0.170511	54
0.170511	53
0.187477	53
0.187477	52
0.199497	52
0.199497	51
0.213428	51
0.213428	50
0.223303	50
0.223303	51
0.230606	51
0.230606	50
0.236588	50
0.236588	51
0.254197	51
0.254197	50
0.273953	50
0.273953	51
0.281306	51
0.281306	52
0.293438	52
0.293438	53
0.31578	53
0.31578	54
0.326265	54
0.326265	54
0.364155	54
0.364155	54
0.373182	54
0.373182	53
0.381385	53
0.381385	54
0.387586	54
0.387586	54
0.390694	54
0.390694	54
0.438479	54
0.438479	54
0.439557	54
0.439557	54
0.440085	54
0.440085	54
0.445803	54
0.445803	54
0.448708	54
0.448708	54
0.456296	54
0.456296	54
0.482788	54
0.482788	54
0.487242	54
0.487242	54
0.493369	54
0.493369	54
0.513942	54
0.513942	54
0.522508	54
0.522508	53
0.523516	53
0.523516	52
0.528704	52
0.528704	51
0.540559	51
0.540559	50
0.570385	50
0.570385	51
0.581119	51
0.581119	50
0.585026	50
0.585026	49
0.591147	49
0.591147	48
0.603599	48
0.603599	47
0.604262	47
0.604262	48
0.612023	48
0.612023	47
0.618536	47
0.618536	46
0.629079	46
0.629079	47
0.629131	47
0.629131	46
0.630767	46
0.630767	47
0.632653	47
0.632653	46
0.649844	46
0.649844	47
0.652349	47
0.652349	46
0.656649	46
0.656649	45
0.665458	45
0.665458	46
0.684721	46
0.684721	45
0.689265	45
0.689265	46
0.701073	46
0.701073	47
0.701686	47
0.701686	46
0.714937	46
0.714937	45
0.721523	45
0.721523	44
0.72649	44
0.72649	45
0.751175	45
0.751175	46
0.760257	46
0.760257	45
0.760556	45
0.760556	44
0.760556	44
0.760556	43
0.766641	43
0.766641	44
0.792527	44
0.792527	45
0.820987	45
0.820987	44
0.835738	44
0.835738	45
0.839289	45
0.839289	46
0.8414	46
0.8414	47
0.855848	47
0.855848	46
0.870261	46
0.870261	45
0.896045	45
0.896045	44
0.909379	44
0.909379	43
0.916293	43
0.916293	42
0.924224	42
0.924224	43
0.9474	43
0.9474	44
0.951787	44
0.951787	43
0.964201	43
0.964201	42
0.985321	42
0.985321	43
1.01163	43
1.01163	44
1.01654	44
1.01654	43
1.02168	43
1.02168	44
1.02919	44
1.02919	43
1.03057	43
1.03057	44
1.03507	44
1.03507	45
1.05439	45
1.05439	46
1.06214	46
1.06214	45
1.07336	45
1.07336	44
1.08163	44
1.08163	43
1.08435	43
1.08435	42
1.0917	42
1.0917	43
1.09369	43
1.09369	42
1.10385	42
1.10385	43
1.10788	43
1.10788	42
1.12044	42
1.12044	41
1.12235	41
1.12235	40
1.12752	40
1.12752	39
1.14588	39
1.14588	40
1.14743	40
1.14743	41
1.15382	41
1.15382	40
1.15798	40
1.15798	41
1.17282	41
1.17282	40
1.17715	40
1.17715	41
1.18588	41
1.18588	42
1.20445	42
1.20445	41
1.20653	41
1.20653	42
1.20967	42
1.20967	41
1.22651	41
1.22651	40
1.27823	40
1.27823	41
1.27955	41
1.27955	42
1.28044	42
1.28044	41
1.28666	41
1.28666	42
1.29524	42
1.29524	43
1.31533	43
1.31533	42
1.32812	42
1.32812	41
1.33025	41
1.33025	42
1.3419	42
1.3419	41
1.34403	41
1.34403	42
1.34733	42
1.34733	41
1.37266	41
1.37266	40
1.38164	40
1.38164	41
1.40545	41
1.40545	40
1.40702	40
1.40702	41
1.40985	41
1.40985	42
1.41684	42
1.41684	41
1.44656	41
1.44656	40
1.45568	40
1.45568	41
1.45686	41
1.45686	42
1.45709	42
1.45709	41
1.46334	41
1.46334	42
1.47879	42
1.47879	43
1.4935	43
1.4935	44
1.49812	44
1.49812	45
1.50701	45
1.50701	44
1.51987	44
1.51987	43
1.52045	43
1.52045	44
1.53139	44
1.53139	45
1.54173	45
1.54173	44
1.54462	44
1.54462	43
1.55478	43
1.55478	44
1.62315	44
1.62315	45
1.63152	45
1.63152	46
1.64126	46
1.64126	45
1.6436	45
1.6436	44
1.64937	44
1.64937	43
1.66212	43
1.66212	42
1.68351	42
1.68351	41
1.69688	41
1.69688	42
1.70263	42
1.70263	43
1.70293	43
1.70293	42
1.70323	42
1.70323	43
1.7124	43
1.7124	42
1.71509	42
1.71509	41
1.72477	41
1.72477	40
1.73076	40
1.73076	39
1.73608	39
1.73608	40
1.76431	40
1.76431	41
1.81072	41
1.81072	42
1.81534	42
1.81534	43
1.85153	43
1.85153	42
1.8554	42
1.8554	41
1.86743	41
1.86743	42
1.87306	42
1.87306	43
1.88102	43
1.88102	42
1.88381	42
1.88381	43
1.89581	43
1.89581	42
1.90406	42
1.90406	41
1.90649	41
1.90649	42
1.90666	42
1.90666	41
1.91635	41
1.91635	40
1.91803	40
1.91803	41
1.92946	41
1.92946	42
1.95288	42
1.95288	43
1.95577	43
1.95577	42
1.96004	42
1.96004	43
1.97472	43
1.97472	44
1.98004	44
1.98004	45
1.98317	45
1.98317	46
2.00566	46
2.00566	47
2.00854	47
2.00854	48
2.01008	48
2.01008	47
2.04745	47
2.04745	48
2.04875	48
2.04875	49
2.05863	49
2.05863	50
2.06346	50
2.06346	49
2.06755	49
2.06755	50
2.07606	50
2.07606	49
2.08738	49
2.08738	48
2.09316	48
2.09316	49
2.09449	49
2.09449	50
2.11056	50
2.11056	49
2.11634	49
2.11634	50
2.11715	50
2.11715	51
2.12094	51
2.12094	50
2.12627	50
2.12627	51
2.13094	51
2.13094	50
2.14548	50
2.14548	49
2.14632	49
2.14632	50
2.14815	50
2.14815	49
2.15154	49
2.15154	50
2.17159	50
2.17159	51
2.19856	51
2.19856	52
2.20195	52
2.20195	53
2.20432	53
2.20432	54
2.2088	54
2.2088	53
2.22454	53
2.22454	52
2.22791	52
2.22791	51
2.26481	51
2.26481	52
2.26961	52
2.26961	53
2.27701	53
2.27701	52
2.28499	52
2.28499	53
2.28775	53
2.28775	54
2.29231	54
2.29231	54
2.31065	54
2.31065	54
2.33176	54
2.33176	54
2.33408	54
2.33408	54
2.33875	54
2.33875	54
2.37187	54
2.37187	54
2.37479	54
2.37479	54
2.38629	54
2.38629	54
2.39006	54
2.39006	53
2.39286	53
2.39286	54
2.39511	54
2.39511	54
2.41043	54
2.41043	54
2.41664	54
2.41664	54
2.43818	54
2.43818	54
2.43835	54
2.43835	53
2.4418	53
2.4418	54
2.45444	54
2.45444	54
2.48678	54
2.48678	54
2.50018	54
2.50018	54
2.51778	54
2.51778	54
2.52325	54
2.52325	54
2.52412	54
2.52412	54
2.5297	54
2.5297	53
2.54358	53
2.54358	54
2.54473	54
2.54473	53
2.55886	53
2.55886	52
2.5651	52
2.5651	51
2.56624	51
2.56624	50
2.57179	50
2.57179	51
2.59446	51
2.59446	52
2.61991	52
2.61991	53
2.62151	53
2.62151	54
2.63273	54
2.63273	53
2.63806	53
2.63806	52
2.65409	52
2.65409	53
2.655	53
2.655	52
2.66172	52
2.66172	51
2.66529	51
2.66529	50
2.67301	50
2.67301	49
2.70635	49
2.70635	50
2.71366	50
2.71366	51
2.71694	51
2.71694	52
2.71936	52
2.71936	53
2.72952	53
2.72952	54
2.74365	54
2.74365	53
2.7649	53
2.7649	52
2.77995	52
2.77995	51
2.7824	51
2.7824	50
2.7922	50
2.7922	49
2.80538	49
2.80538	50
2.81653	50
2.81653	51
2.82182	51
2.82182	50
2.82194	50
2.82194	49
2.82373	49
2.82373	48
2.83268	48
2.83268	47
2.84289	47
2.84289	48
2.85699	48
2.85699	49
2.86249	49
2.86249	48
2.86841	48
2.86841	49
2.88745	49
2.88745	50
2.90312	50
2.90312	49
2.91154	49
2.91154	50
2.91277	50
2.91277	49
2.94095	49
2.94095	50
2.94368	50
2.94368	49
2.95841	49
2.95841	50
2.96286	50
2.96286	49
2.96861	49
2.96861	50
2.98434	50
2.98434	51
2.98943	51
2.98943	50
2.99782	50
2.99782	49
3.00585	49
3.00585	48
3.02476	48
3.02476	49
3.02587	49
3.02587	48
3.0325	48
3.0325	47
3.03319	47
3.03319	48
3.04364	48
3.04364	47
3.04936	47
3.04936	46
3.05492	46
3.05492	45
3.06349	45
3.06349	46
3.10032	46
3.10032	45
3.10312	45
3.10312	44
3.10498	44
3.10498	45
3.10742	45
3.10742	44
3.11306	44
3.11306	43
3.11523	43
3.11523	44
3.12873	44
3.12873	45
3.16876	45
3.16876	44
3.1934	44
3.1934	43
3.19695	43
3.19695	44
3.20091	44
3.20091	43
3.21252	43
3.21252	44
3.22517	44
3.22517	45
3.22946	45
3.22946	46
3.23194	46
3.23194	45
3.23538	45
3.23538	46
3.23656	46
3.23656	45
3.23844	45
3.23844	46
3.2682	46
3.2682	47
3.2836	47
3.2836	48
3.29398	48
3.29398	49
3.30455	49
3.30455	48
3.31356	48
3.31356	49
3.33064	49
3.33064	50
3.33104	50
3.33104	49
3.35381	49
3.35381	48
3.36234	48
3.36234	47
3.36702	47
3.36702	48
3.38055	48
3.38055	49
3.38111	49
3.38111	48
3.3826	48
3.3826	49
3.38345	49
3.38345	50
3.39103	50
3.39103	51
3.39529	51
3.39529	52
3.39776	52
3.39776	53
3.43728	53
3.43728	52
3.43856	52
3.43856	53
3.44738	53
3.44738	52
3.45451	52
3.45451	53
3.45714	53
3.45714	54
3.46671	54
3.46671	54
3.47959	54
3.47959	54
3.48658	54
3.48658	54
3.49641	54
3.49641	54
3.49793	54
3.49793	54
3.49901	54
3.49901	54
3.51321	54
3.51321	54
3.51731	54
3.51731	54
3.54818	54
3.54818	54
3.55956	54
3.55956	54
3.57508	54
3.57508	54
3.58051	54
3.58051	54
3.58439	54
3.58439	54
3.58663	54
3.58663	54
3.58907	54
3.58907	53
3.60519	53
3.60519	52
3.62516	52
3.62516	51
3.62958	51
3.62958	50
3.63075	50
3.63075	49
3.6381	49
3.6381	48
3.64605	48
3.64605	49
3.64904	49
3.64904	50
3.66019	50
3.66019	49
3.67943	49
3.67943	48
3.68571	48
3.68571	49
3.69771	49
3.69771	50
3.70323	50
3.70323	51
3.70628	51
3.70628	50
3.71582	50
3.71582	51
3.71689	51
3.71689	52
3.72455	52
3.72455	53
3.73557	53
3.73557	54
3.73962	54
3.73962	54
3.74977	54
3.74977	54
3.76362	54
3.76362	54
3.76687	54
3.76687	54
3.76718	54
3.76718	54
3.76812	54
3.76812	54
3.8041	54
3.8041	53
3.81787	53
3.81787	52
3.82854	52
3.82854	51
3.84127	51
3.84127	50
3.85342	50
3.85342	49
3.85666	49
3.85666	48
3.87655	48
3.87655	49
3.88161	49
3.88161	48
3.88928	48
3.88928	49
3.915	49
3.915	48
3.92018	48
3.92018	49
3.94946	49
3.94946	48
3.96038	48
3.96038	47
3.96911	47
3.96911	46
3.97438	46
3.97438	45
3.98974	45
3.98974	46
3.99344	46
3.99344	45
4.00355	45
4.00355	46
4.00526	46
4.00526	47
4.01592	47
4.01592	48
4.03601	48
4.03601	47
4.05043	47
4.05043	48
4.05105	48
4.05105	47
4.05327	47
4.05327	48
4.06905	48
4.06905	49
4.07359	49
4.07359	50
4.07696	50
4.07696	51
4.08485	51
4.08485	50
4.09087	50
4.09087	51
4.09388	51
4.09388	52
4.10795	52
4.10795	51
4.10897	51
4.10897	52
4.12039	52
4.12039	51
4.12255	51
4.12255	50
4.13992	50
4.13992	49
4.15331	49
4.15331	48
4.17631	48
4.17631	47
4.18891	47
4.18891	46
4.18976	46
4.18976	47
4.19744	47
4.19744	46
4.20329	46
4.20329	45
4.21892	45
4.21892	46
4.25861	46
4.25861	45
4.27808	45
4.27808	46
4.30033	46
4.30033	45
4.30042	45
4.30042	46
4.30587	46
4.30587	45
4.31014	45
4.31014	46
4.31465	46
4.31465	45
4.32899	45
4.32899	44
4.35447	44
4.35447	43
4.37154	43
4.37154	44
4.372	44
4.372	43
4.3741	43
4.3741	42
4.38532	42
4.38532	43
4.39478	43
4.39478	44
4.39875	44
4.39875	43
4.40655	43
4.40655	44
4.41189	44
4.41189	43
4.41302	43
4.41302	42
4.43615	42
4.43615	43
4.44418	43
4.44418	42
4.45419	42
4.45419	43
4.4708	43
4.4708	44
4.47361	44
4.47361	45
4.47506	45
4.47506	46
4.47965	46
4.47965	47
4.48009	47
4.48009	46
4.51295	46
4.51295	47
4.52065	47
4.52065	48
4.53215	48
4.53215	47
4.54896	47
4.54896	46
4.5536	46
4.5536	47
4.56286	47
4.56286	46
4.59119	46
4.59119	45
4.59934	45
4.59934	46
4.60474	46
4.60474	45
4.60543	45
4.60543	44
4.60737	44
4.60737	45
4.63371	45
4.63371	44
4.64093	44
4.64093	43
4.65366	43
4.65366	44
4.65545	44
4.65545	45
4.659	45
4.659	46
4.66499	46
4.66499	45
4.66576	45
4.66576	46
4.68811	46
4.68811	45
4.69187	45
4.69187	46
4.70343	46
4.70343	45
4.70477	45
4.70477	44
4.72595	44
4.72595	43
4.74799	43
4.74799	42
4.75845	42
4.75845	41
4.77332	41
4.77332	40
4.78368	40
4.78368	39
4.79498	39
4.79498	38
4.8022	38
4.8022	37
4.80588	37
4.80588	38
4.80845	38
4.80845	37
4.82884	37
4.82884	38
4.85558	38
4.85558	39
4.85848	39
4.85848	38
4.85865	38
4.85865	37
4.86601	37
4.86601	36
4.87733	36
4.87733	35
4.87953	35
4.87953	34
4.88734	34
4.88734	33
4.88776	33
4.88776	34
4.91353	34
4.91353	35
4.91558	35
4.91558	36
4.93594	36
4.93594	37
4.95331	37
4.95331	38
4.96689	38
4.96689	39
4.97534	39
4.97534	40
4.97891	40
4.97891	41
4.98213	41
4.98213	42
4.98986	42
4.98986	43
5.00325	43
5.00325	44
5.00547	44
5.00547	43
5.00796	43
5.00796	42
5.01744	42
5.01744	43
5.01834	43
5.01834	44
5.02549	44
5.02549	43
5.04446	43
5.04446	44
5.062	44
5.062	43
5.06557	43
5.06557	42
5.06828	42
5.06828	43
5.06952	43
5.06952	42
5.07534	42
5.07534	41
5.09056	41
5.09056	42
5.1239	42
5.1239	43
5.12673	43
5.12673	42
5.135	42
5.135	41
5.14409	41
5.14409	40
5.15475	40
5.15475	41
5.15828	41
5.15828	40
5.18529	40
5.18529	39
5.19174	39
5.19174	38
5.20657	38
5.20657	37
5.2268	37
5.2268	36
5.22999	36
5.22999	37
5.24217	37
5.24217	36
5.24852	36
5.24852	37
5.25595	37
5.25595	36
5.26527	36
5.26527	37
5.27804	37
5.27804	38
5.281	38
5.281	37
5.29938	37
5.29938	38
5.30066	38
5.30066	37
5.30819	37
5.30819	38
5.3283	38
5.3283	39
5.33923	39
5.33923	38
5.34052	38
5.34052	37
5.36156	37
5.36156	36
5.36222	36
5.36222	37
5.38327	37
5.38327	38
5.38475	38
5.38475	39
5.38488	39
5.38488	38
5.42256	38
5.42256	39
5.42854	39
5.42854	38
5.43325	38
5.43325	39
5.43889	39
5.43889	40
5.45483	40
5.45483	39
5.46472	39
5.46472	40
5.46698	40
5.46698	41
5.47285	41
5.47285	40
5.48669	40
5.48669	41
5.4972	41
5.4972	42
5.5033	42
5.5033	41
5.52409	41
5.52409	42
5.53276	42
5.53276	41
5.53476	41
5.53476	40
5.53598	40
5.53598	41
5.53616	41
5.53616	40
5.55997	40
5.55997	39
5.56007	39
5.56007	38
5.56623	38
5.56623	37
5.56801	37
5.56801	38
5.58135	38
5.58135	39
5.58732	39
5.58732	38
5.58792	38
5.58792	39
5.59434	39
5.59434	40
5.59451	40
5.59451	39
5.59923	39
5.59923	38
5.61817	38
5.61817	37
5.62928	37
5.62928	36
5.64395	36
5.64395	37
5.64464	37
5.64464	36
5.64629	36
5.64629	35
5.66449	35
5.66449	36
5.70014	36
5.70014	35
5.7151	35
5.7151	36
5.72287	36
5.72287	37
5.73035	37
5.73035	36
5.73664	36
5.73664	35
5.74759	35
5.74759	34
5.74827	34
5.74827	35
5.77288	35
5.77288	36
5.77515	36
5.77515	37
5.78435	37
5.78435	38
5.81842	38
5.81842	39
5.89182	39
5.89182	40
5.92825	40
5.92825	41
5.93054	41
5.93054	40
5.93778	40
5.93778	41
5.95156	41
5.95156	42
5.95427	42
5.95427	43
5.95569	43
5.95569	42
5.96426	42
5.96426	43
5.97782	43
5.97782	44
5.97942	44
5.97942	43
5.98397	43
5.98397	44
6.00035	44
6.00035	45
6.00041	45
6.00041	46
6.00046	46
6.00046	45
6.00892	45
6.00892	46
6.01011	46
6.01011	47
6.0108	47
6.0108	48
6.01753	48
6.01753	49
6.01865	49
6.01865	48
6.0231	48
6.0231	47
6.025	47
6.025	46
6.0268	46
6.0268	45
6.02688	45
6.02688	44
6.03971	44
6.03971	45
6.06143	45
6.06143	46
6.07111	46
6.07111	47
6.11116	47
6.11116	48
6.13137	48
6.13137	49
6.14554	49
6.14554	50
6.14577	50
6.14577	51
6.16611	51
6.16611	50
6.18466	50
6.18466	51
6.18613	51
6.18613	52
6.19104	52
6.19104	53
6.19349	53
6.19349	52
6.19438	52
6.19438	51
6.19754	51
6.19754	52
6.19828	52
6.19828	53
6.20633	53
6.20633	54
6.21846	54
6.21846	53
6.22073	53
6.22073	54
6.26893	54
6.26893	53
6.30421	53
6.30421	52
6.30622	52
6.30622	53
6.31171	53
6.31171	54
6.32188	54
6.32188	54
6.32772	54
6.32772	54
6.32856	54
6.32856	54
6.33536	54
6.33536	54
6.33729	54
6.33729	54
6.34454	54
6.34454	54
6.35416	54
6.35416	54
6.36812	54
6.36812	54
6.37032	54
6.37032	54
6.38912	54
6.38912	54
6.40774	54
6.40774	54
6.40967	54
6.40967	54
6.41603	54
6.41603	54
6.43293	54
6.43293	54
6.44667	54
6.44667	54
6.44887	54
6.44887	54
6.4529	54
6.4529	54
6.46607	54
6.46607	54
6.46937	54
6.46937	54
6.47266	54
6.47266	54
6.4787	54
6.4787	54
6.53075	54
6.53075	54
6.55454	54
6.55454	54
6.5624	54
6.5624	54
6.56337	54
6.56337	54
6.56999	54
6.56999	54
6.572	54
6.572	54
6.57516	54
6.57516	54
6.58616	54
6.58616	54
6.61005	54
6.61005	54
6.6158	54
6.6158	54
6.63083	54
6.63083	54
6.64574	54
6.64574	54
6.64953	54
6.64953	54
6.65941	54
6.65941	54
6.67857	54
6.67857	54
6.679	54
6.679	54
6.68283	54
6.68283	54
6.69143	54
6.69143	54
6.71365	54
6.71365	54
6.74635	54
6.74635	54
6.75067	54
6.75067	54
6.76222	54
6.76222	54
6.76682	54
6.76682	54
6.7757	54
6.7757	54
6.79056	54
6.79056	54
6.81956	54
6.81956	54
6.82764	54
6.82764	54
6.85198	54
6.85198	54
6.86574	54
6.86574	54
6.86917	54
6.86917	54
6.87264	54
6.87264	54
6.87296	54
6.87296	54
6.88443	54
6.88443	54
6.89644	54
6.89644	54
6.9109	54
6.9109	54
6.91563	54
6.91563	54
6.91723	54
6.91723	54
6.92559	54
6.92559	54
6.93109	54
6.93109	54
6.9349	54
6.9349	54
6.9416	54
6.9416	54
6.955	54
6.955	54
6.96114	54
6.96114	54
6.96137	54
6.96137	54
6.96185	54
6.96185	54
6.98084	54
6.98084	54
6.98425	54
6.98425	54
6.99504	54
6.99504	54
7.01395	54
7.01395	54
7.01691	54
7.01691	54
7.0191	54
7.0191	54
7.01991	54
7.01991	54
7.0282	54
7.0282	54
7.03667	54
7.03667	54
7.06781	54
7.06781	54
7.09469	54
7.09469	54
7.11506	54
7.11506	54
7.12656	54
7.12656	54
7.13472	54
7.13472	54
7.14475	54
7.14475	54
7.15718	54
7.15718	54
7.16952	54
7.16952	54
7.17783	54
7.17783	54
7.19306	54
7.19306	54
7.19807	54
7.19807	54
7.23431	54
7.23431	54
7.24247	54
7.24247	54
7.24784	54
7.24784	54
7.26065	54
7.26065	54
7.2617	54
7.2617	54
7.26469	54
7.26469	54
7.26484	54
7.26484	54
7.28252	54
7.28252	54
7.29278	54
7.29278	54
7.29604	54
7.29604	54
7.30106	54
7.30106	54
7.30995	54
7.30995	54
7.31221	54
7.31221	54
7.3173	54
7.3173	54
7.32095	54
7.32095	54
7.32705	54
7.32705	54
7.34663	54
7.34663	54
7.34757	54
7.34757	54
7.34896	54
7.34896	54
7.35302	54
7.35302	54
7.35384	54
7.35384	54
7.35735	54
7.35735	54
7.36832	54
7.36832	54
7.38674	54
7.38674	54
7.40473	54
7.40473	54
7.41175	54
7.41175	54
7.4235	54
7.4235	54
7.44958	54
7.44958	54
7.47813	54
7.47813	54
7.48306	54
7.48306	54
7.50278	54
7.50278	53
7.51805	53
7.51805	52
7.51881	52
7.51881	53
7.52054	53
7.52054	54
7.53688	54
7.53688	53
7.54294	53
7.54294	54
7.54633	54
7.54633	54
7.5491	54
7.5491	54
7.54931	54
7.54931	54
7.56404	54
7.56404	54
7.56777	54
7.56777	54
7.61385	54
7.61385	54
7.61768	54
7.61768	54
7.65465	54
7.65465	54
7.6674	54
7.6674	54
7.66986	54
7.66986	54
7.68084	54
7.68084	54
7.68305	54
7.68305	54
7.6838	54
7.6838	54
7.70194	54
7.70194	54
7.71194	54
7.71194	54
7.71767	54
7.71767	54
7.72326	54
7.72326	54
7.72381	54
7.72381	54
7.72824	54
7.72824	54
7.73007	54
7.73007	54
7.73992	54
7.73992	54
7.74594	54
7.74594	54
7.74806	54
7.74806	54
7.7746	54
7.7746	54
7.79599	54
7.79599	54
7.81339	54
7.81339	54
7.8337	54
7.8337	54
7.84157	54
7.84157	54
7.84239	54
7.84239	54
7.85333	54
7.85333	54
7.86328	54
7.86328	54
7.88499	54
7.88499	54
7.889	54
7.889	54
7.9475	54
7.9475	54
7.95546	54
7.95546	53
7.97329	53
7.97329	54
7.97618	54
7.97618	53
7.97939	53
7.97939	54
8.00363	54
8.00363	53
9	53
9	54


==> tikz_tex/files/samplePath_50_QED_upper.txt <==
0	54
0.129869	54
0.129869	55
0.158908	55
0.158908	54
0.15989	54
0.15989	55
0.170147	55
0.170147	54
0.326265	54
0.326265	55
0.364155	55
0.364155	54
0.373182	54
0.373182	54
0.381385	54
0.381385	54
0.387586	54
0.387586	55
0.390694	55
0.390694	54
0.438479	54
0.438479	55
0.439557	55
0.439557	54
0.440085	54
0.440085	55
0.445803	55
0.445803	54
0.448708	54
0.448708	55
0.456296	55
0.456296	54
0.482788	54
0.482788	55
0.487242	55
0.487242	56
0.493369	56
0.493369	55
0.513942	55
0.513942	54
2.29231	54
2.29231	55
2.31065	55
2.31065	56
2.33176	56
2.33176	55
2.33408	55
2.33408	54
2.33875	54
2.33875	55
2.37187	55
2.37187	54
2.37479	54
2.37479	55
2.38629	55
2.38629	54
2.39006	54
2.39006	54
2.39286	54
2.39286	54
2.39511	54
2.39511	55
2.41043	55
2.41043	54
2.41664	54
2.41664	55
2.43818	55
2.43818	54
2.43835	54
2.43835	54
2.4418	54
2.4418	54
2.45444	54
2.45444	55
2.48678	55
2.48678	56
2.50018	56
2.50018	55
2.51778	55
2.51778	56
2.52325	56
2.52325	55
2.52412	55
2.52412	54
3.46671	54
3.46671	55
3.47959	55
3.47959	56
3.48658	56
3.48658	55
3.49641	55
3.49641	56
3.49793	56
3.49793	55
3.49901	55
3.49901	56
3.51321	56
3.51321	55
3.51731	55
3.51731	56
3.54818	56
3.54818	55
3.55956	55
3.55956	56
3.57508	56
3.57508	55
3.58051	55
3.58051	54
3.58439	54
3.58439	55
3.58663	55
3.58663	54
6.32188	54
6.32188	55
6.32772	55
6.32772	54
6.32856	54
6.32856	55
6.33536	55
6.33536	54
6.33729	54
6.33729	55
6.34454	55
6.34454	56
6.35416	56
6.35416	55
6.36812	55
6.36812	54
6.37032	54
6.37032	55
6.38912	55
6.38912	56
6.40774	56
6.40774	57
6.40967	57
6.40967	58
6.41603	58
6.41603	59
6.43293	59
6.43293	58
6.44667	58
6.44667	59
6.44887	59
6.44887	60
6.4529	60
6.4529	59
6.46607	59
6.46607	58
6.46937	58
6.46937	57
6.47266	57
6.47266	58
6.4787	58
6.4787	59
6.53075	59
6.53075	60
6.55454	60
6.55454	61
6.5624	61
6.5624	62
6.56337	62
6.56337	61
6.56999	61
6.56999	60
6.572	60
6.572	59
6.57516	59
6.57516	60
6.58616	60
6.58616	61
6.61005	61
6.61005	60
6.6158	60
6.6158	61
6.63083	61
6.63083	62
6.64574	62
6.64574	63
6.64953	63
6.64953	62
6.65941	62
6.65941	61
6.67857	61
6.67857	60
6.679	60
6.679	59
6.68283	59
6.68283	60
6.69143	60
6.69143	59
6.71365	59
6.71365	60
6.74635	60
6.74635	59
6.75067	59
6.75067	60
6.76222	60
6.76222	61
6.76682	61
6.76682	62
6.7757	62
6.7757	63
6.79056	63
6.79056	62
6.81956	62
6.81956	61
6.82764	61
6.82764	62
6.85198	62
6.85198	61
6.86574	61
6.86574	60
6.86917	60
6.86917	61
6.87264	61
6.87264	60
6.87296	60
6.87296	61
6.88443	61
6.88443	60
6.89644	60
6.89644	59
6.9109	59
6.9109	60
6.91563	60
6.91563	61
6.91723	61
6.91723	60
6.92559	60
6.92559	59
6.93109	59
6.93109	60
6.9349	60
6.9349	61
6.9416	61
6.9416	60
6.955	60
6.955	59
6.96114	59
6.96114	60
6.96137	60
6.96137	59
6.96185	59
6.96185	58
6.98084	58
6.98084	59
6.98425	59
6.98425	60
6.99504	60
6.99504	59
7.01395	59
7.01395	60
7.01691	60
7.01691	59
7.0191	59
7.0191	60
7.01991	60
7.01991	59
7.0282	59
7.0282	60
7.03667	60
7.03667	61
7.06781	61
7.06781	60
7.09469	60
7.09469	59
7.11506	59
7.11506	60
7.12656	60
7.12656	59
7.13472	59
7.13472	60
7.14475	60
7.14475	61
7.15718	61
7.15718	60
7.16952	60
7.16952	59
7.17783	59
7.17783	60
7.19306	60
7.19306	59
7.19807	59
7.19807	60
7.23431	60
7.23431	59
7.24247	59
7.24247	58
7.24784	58
7.24784	59
7.26065	59
7.26065	60
7.2617	60
7.2617	59
7.26469	59
7.26469	58
7.26484	58
7.26484	57
7.28252	57
7.28252	56
7.29278	56
7.29278	55
7.29604	55
7.29604	56
7.30106	56
7.30106	55
7.30995	55
7.30995	56
7.31221	56
7.31221	55
7.3173	55
7.3173	54
7.32095	54
7.32095	55
7.32705	55
7.32705	56
7.34663	56
7.34663	57
7.34757	57
7.34757	56
7.34896	56
7.34896	55
7.35302	55
7.35302	56
7.35384	56
7.35384	55
7.35735	55
7.35735	56
7.36832	56
7.36832	57
7.38674	57
7.38674	56
7.40473	56
7.40473	55
7.41175	55
7.41175	56
7.4235	56
7.4235	55
7.44958	55
7.44958	56
7.47813	56
7.47813	55
7.48306	55
7.48306	54
7.54633	54
7.54633	55
7.5491	55
7.5491	56
7.54931	56
7.54931	57
7.56404	57
7.56404	58
7.56777	58
7.56777	57
7.61385	57
7.61385	58
7.61768	58
7.61768	57
7.65465	57
7.65465	58
7.6674	58
7.6674	57
7.66986	57
7.66986	56
7.68084	56
7.68084	55
7.68305	55
7.68305	56
7.6838	56
7.6838	57
7.70194	57
7.70194	58
7.71194	58
7.71194	57
7.71767	57
7.71767	58
7.72326	58
7.72326	59
7.72381	59
7.72381	58
7.72824	58
7.72824	57
7.73007	57
7.73007	56
7.73992	56
7.73992	57
7.74594	57
7.74594	58
7.74806	58
7.74806	59
7.7746	59
7.7746	58
7.79599	58
7.79599	57
7.81339	57
7.81339	56
7.8337	56
7.8337	57
7.84157	57
7.84157	56
7.84239	56
7.84239	57
7.85333	57
7.85333	58
7.86328	58
7.86328	57
7.88499	57
7.88499	56
7.889	56
7.889	55
7.9475	55
7.9475	54
8.00363	54



==> tikz_tex/files/sample_path_R100.txt <==
0.	0.
0.00328492	0.
0.00328492	0.09759
0.00426965	0.09759
0.00426965	0.19518
0.0248296	0.19518
0.0248296	0.09759
0.0405727	0.09759
0.0405727	0.19518
0.0461441	0.19518
0.0461441	0.29277
0.0527161	0.29277
0.0527161	0.19518
0.0662226	0.19518
0.0662226	0.09759
0.0798437	0.09759
0.0798437	0.19518
0.0831158	0.19518
0.0831158	0.29277
0.0936409	0.29277
0.0936409	0.39036
0.100013	0.39036
0.100013	0.48795
0.100358	0.48795
0.100358	0.58554
0.10077	0.58554
0.10077	0.68313
0.103514	0.68313
0.103514	0.58554
0.104116	0.58554
0.104116	0.68313
0.105789	0.68313
0.105789	0.58554
0.106212	0.58554
0.106212	0.48795
0.119664	0.48795
0.119664	0.58554
0.122387	0.58554
0.122387	0.68313
0.124411	0.68313
0.124411	0.58554
0.125794	0.58554
0.125794	0.48795
0.128525	0.48795
0.128525	0.58554
0.13567	0.58554
0.13567	0.68313
0.140123	0.68313
0.140123	0.58554
0.141729	0.58554
0.141729	0.68313
0.143806	0.68313
0.143806	0.78072
0.153856	0.78072
0.153856	0.87831
0.156245	0.87831
0.156245	0.9759
0.164142	0.9759
0.164142	1.07349
0.171886	1.07349
0.171886	1.17108
0.175456	1.17108
0.175456	1.07349
0.176831	1.07349
0.176831	1.17108
0.179592	1.17108
0.179592	1.26867
0.18277	1.26867
0.18277	1.17108
0.191079	1.17108
0.191079	1.07349
0.205222	1.07349
0.205222	1.17108
0.20953	1.17108
0.20953	1.26867
0.214831	1.26867
0.214831	1.36626
0.217956	1.36626
0.217956	1.26867
0.219901	1.26867
0.219901	1.36626
0.221229	1.36626
0.221229	1.46385
0.223189	1.46385
0.223189	1.56144
0.2369	1.56144
0.2369	1.65903
0.237452	1.65903
0.237452	1.75662
0.242317	1.75662
0.242317	1.65903
0.245908	1.65903
0.245908	1.56144
0.248557	1.56144
0.248557	1.65903
0.252258	1.65903
0.252258	1.75662
0.25526	1.75662
0.25526	1.65903
0.255976	1.65903
0.255976	1.56144
0.258296	1.56144
0.258296	1.65903
0.258635	1.65903
0.258635	1.56144
0.262995	1.56144
0.262995	1.65903
0.27121	1.65903
0.27121	1.75662
0.271651	1.75662
0.271651	1.65903
0.280146	1.65903
0.280146	1.56144
0.280941	1.56144
0.280941	1.65903
0.282019	1.65903
0.282019	1.75662
0.282714	1.75662
0.282714	1.65903
0.285875	1.65903
0.285875	1.56144
0.289586	1.56144
0.289586	1.65903
0.300273	1.65903
0.300273	1.56144
0.307333	1.56144
0.307333	1.46385
0.309244	1.46385
0.309244	1.56144
0.309659	1.56144
0.309659	1.46385
0.309852	1.46385
0.309852	1.56144
0.316615	1.56144
0.316615	1.46385
0.324052	1.46385
0.324052	1.36626
0.324787	1.36626
0.324787	1.26867
0.32944	1.26867
0.32944	1.36626
0.331414	1.36626
0.331414	1.26867
0.337348	1.26867
0.337348	1.36626
0.360699	1.36626
0.360699	1.26867
0.366876	1.26867
0.366876	1.17108
0.375282	1.17108
0.375282	1.07349
0.378683	1.07349
0.378683	1.17108
0.385729	1.17108
0.385729	1.26867
0.38588	1.26867
0.38588	1.36626
0.386803	1.36626
0.386803	1.26867
0.390196	1.26867
0.390196	1.17108
0.394167	1.17108
0.394167	1.26867
0.396805	1.26867
0.396805	1.17108
0.398607	1.17108
0.398607	1.07349
0.40216	1.07349
0.40216	1.17108
0.402396	1.17108
0.402396	1.26867
0.402666	1.26867
0.402666	1.36626
0.405303	1.36626
0.405303	1.46385
0.412094	1.46385
0.412094	1.36626
0.414153	1.36626
0.414153	1.46385
0.415568	1.46385
0.415568	1.36626
0.422212	1.36626
0.422212	1.26867
0.423963	1.26867
0.423963	1.17108
0.436535	1.17108
0.436535	1.26867
0.442382	1.26867
0.442382	1.36626
0.45244	1.36626
0.45244	1.26867
0.45657	1.26867
0.45657	1.36626
0.457014	1.36626
0.457014	1.26867
0.459268	1.26867
0.459268	1.17108
0.460778	1.17108
0.460778	1.26867
0.465315	1.26867
0.465315	1.17108
0.475646	1.17108
0.475646	1.26867
0.47738	1.26867
0.47738	1.17108
0.479634	1.17108
0.479634	1.07349
0.482522	1.07349
0.482522	1.17108
0.489409	1.17108
0.489409	1.07349
0.497338	1.07349
0.497338	1.17108
0.497614	1.17108
0.497614	1.26867
0.503797	1.26867
0.503797	1.36626
0.504185	1.36626
0.504185	1.26867
0.514051	1.26867
0.514051	1.36626
0.514815	1.36626
0.514815	1.26867
0.517057	1.26867
0.517057	1.17108
0.518994	1.17108
0.518994	1.07349
0.525246	1.07349
0.525246	1.17108
0.527938	1.17108
0.527938	1.07349
0.531588	1.07349
0.531588	1.17108
0.534885	1.17108
0.534885	1.26867
0.536064	1.26867
0.536064	1.17108
0.536915	1.17108
0.536915	1.07349
0.541368	1.07349
0.541368	0.9759
0.555714	0.9759
0.555714	1.07349
0.56129	1.07349
0.56129	1.17108
0.587928	1.17108
0.587928	1.07349
0.594447	1.07349
0.594447	1.17108
0.594603	1.17108
0.594603	1.26867
0.595863	1.26867
0.595863	1.17108
0.600156	1.17108
0.600156	1.26867
0.608787	1.26867
0.608787	1.17108
0.613669	1.17108
0.613669	1.07349
0.618014	1.07349
0.618014	0.9759
0.630272	0.9759
0.630272	0.87831
0.647775	0.87831
0.647775	0.9759
0.64816	0.9759
0.64816	0.87831
0.650747	0.87831
0.650747	0.78072
0.65271	0.78072
0.65271	0.87831
0.656319	0.87831
0.656319	0.78072
0.657	0.78072
0.657	0.68313
0.659464	0.68313
0.659464	0.78072
0.660405	0.78072
0.660405	0.87831
0.667976	0.87831
0.667976	0.9759
0.669977	0.9759
0.669977	1.07349
0.673635	1.07349
0.673635	0.9759
0.677251	0.9759
0.677251	1.07349
0.682916	1.07349
0.682916	1.17108
0.684686	1.17108
0.684686	1.07349
0.689359	1.07349
0.689359	1.17108
0.690522	1.17108
0.690522	1.07349
0.698309	1.07349
0.698309	0.9759
0.702659	0.9759
0.702659	1.07349
0.704191	1.07349
0.704191	0.9759
0.717652	0.9759
0.717652	1.07349
0.717675	1.07349
0.717675	1.17108
0.719202	1.17108
0.719202	1.07349
0.719357	1.07349
0.719357	1.17108
0.723079	1.17108
0.723079	1.07349
0.72461	1.07349
0.72461	0.9759
0.726168	0.9759
0.726168	1.07349
0.726721	1.07349
0.726721	0.9759
0.733645	0.9759
0.733645	1.07349
0.738245	1.07349
0.738245	0.9759
0.748144	0.9759
0.748144	1.07349
0.752054	1.07349
0.752054	1.17108
0.753876	1.17108
0.753876	1.26867
0.761802	1.26867
0.761802	1.36626
0.762476	1.36626
0.762476	1.26867
0.763205	1.26867
0.763205	1.36626
0.765379	1.36626
0.765379	1.26867
0.76601	1.26867
0.76601	1.36626
0.766826	1.36626
0.766826	1.26867
0.770804	1.26867
0.770804	1.36626
0.779222	1.36626
0.779222	1.26867
0.784448	1.26867
0.784448	1.36626
0.786339	1.36626
0.786339	1.46385
0.78766	1.46385
0.78766	1.36626
0.789586	1.36626
0.789586	1.46385
0.795771	1.46385
0.795771	1.56144
0.796474	1.56144
0.796474	1.65903
0.80299	1.65903
0.80299	1.56144
0.819107	1.56144
0.819107	1.46385
0.834545	1.46385
0.834545	1.36626
0.848676	1.36626
0.848676	1.46385
0.856046	1.46385
0.856046	1.36626
0.864981	1.36626
0.864981	1.26867
0.866032	1.26867
0.866032	1.17108
0.86854	1.17108
0.86854	1.07349
0.881146	1.07349
0.881146	0.9759
0.881835	0.9759
0.881835	0.87831
0.882919	0.87831
0.882919	0.9759
0.883487	0.9759
0.883487	1.07349
0.884061	1.07349
0.884061	1.17108
0.893912	1.17108
0.893912	1.26867
0.902499	1.26867
0.902499	1.36626
0.903764	1.36626
0.903764	1.26867
0.909073	1.26867
0.909073	1.17108
0.919831	1.17108
0.919831	1.07349
0.92567	1.07349
0.92567	0.9759
0.928147	0.9759
0.928147	1.07349
0.931378	1.07349
0.931378	1.17108
0.932646	1.17108
0.932646	1.07349
0.933367	1.07349
0.933367	0.9759
0.935612	0.9759
0.935612	1.07349
0.943773	1.07349
0.943773	0.9759
0.94941	0.9759
0.94941	1.07349
0.950379	1.07349
0.950379	0.9759
0.953739	0.9759
0.953739	0.87831
0.954722	0.87831
0.954722	0.9759
0.957665	0.9759
0.957665	1.07349
0.959656	1.07349
0.959656	0.9759
0.966944	0.9759
0.966944	0.87831
0.976261	0.87831
0.976261	0.78072
0.980254	0.78072
0.980254	0.68313
0.984955	0.68313
0.984955	0.58554
0.989763	0.58554
0.989763	0.68313
0.999779	0.68313
0.999779	0.78072
1.00032	0.78072
1.00032	0.68313
1.01186	0.68313
1.01186	0.58554
1.01685	0.58554
1.01685	0.48795
1.02526	0.48795
1.02526	0.58554
1.02666	0.58554
1.02666	0.48795
1.02679	0.48795
1.02679	0.58554
1.03029	0.58554
1.03029	0.68313
1.03287	0.68313
1.03287	0.78072
1.03346	0.78072
1.03346	0.87831
1.03428	0.87831
1.03428	0.78072
1.03799	0.78072
1.03799	0.87831
1.04393	0.87831
1.04393	0.78072
1.04632	0.78072
1.04632	0.68313
1.05236	0.68313
1.05236	0.58554
1.0572	0.58554
1.0572	0.48795
1.05761	0.48795
1.05761	0.39036
1.05781	0.39036
1.05781	0.29277
1.0607	0.29277
1.0607	0.19518
1.06402	0.19518
1.06402	0.29277
1.0642	0.29277
1.0642	0.39036
1.06578	0.39036
1.06578	0.48795
1.06741	0.48795
1.06741	0.39036
1.07802	0.39036
1.07802	0.29277
1.08563	0.29277
1.08563	0.39036
1.08674	0.39036
1.08674	0.48795
1.088	0.48795
1.088	0.58554
1.09252	0.58554
1.09252	0.68313
1.09457	0.68313
1.09457	0.58554
1.09492	0.58554
1.09492	0.68313
1.10814	0.68313
1.10814	0.58554
1.11325	0.58554
1.11325	0.68313
1.11455	0.68313
1.11455	0.78072
1.13429	0.78072
1.13429	0.68313
1.13581	0.68313
1.13581	0.58554
1.13659	0.58554
1.13659	0.68313
1.16389	0.68313
1.16389	0.78072
1.16542	0.78072
1.16542	0.87831
1.1696	0.87831
1.1696	0.78072
1.17719	0.78072
1.17719	0.87831
1.18018	0.87831
1.18018	0.9759
1.19132	0.9759
1.19132	0.87831
1.19241	0.87831
1.19241	0.9759
1.20353	0.9759
1.20353	1.07349
1.21248	1.07349
1.21248	1.17108
1.21486	1.17108
1.21486	1.07349
1.21844	1.07349
1.21844	1.17108
1.22072	1.17108
1.22072	1.07349
1.23288	1.07349
1.23288	0.9759
1.24133	0.9759
1.24133	1.07349
1.24444	1.07349
1.24444	1.17108
1.2493	1.17108
1.2493	1.26867
1.25132	1.26867
1.25132	1.36626
1.27469	1.36626
1.27469	1.26867
1.2774	1.26867
1.2774	1.36626
1.28002	1.36626
1.28002	1.46385
1.28104	1.46385
1.28104	1.36626
1.28513	1.36626
1.28513	1.46385
1.29013	1.46385
1.29013	1.36626
1.29114	1.36626
1.29114	1.46385
1.29465	1.46385
1.29465	1.56144
1.29666	1.56144
1.29666	1.46385
1.30586	1.46385
1.30586	1.56144
1.3191	1.56144
1.3191	1.65903
1.32482	1.65903
1.32482	1.75662
1.32503	1.75662
1.32503	1.85421
1.32791	1.85421
1.32791	1.75662
1.33672	1.75662
1.33672	1.65903
1.34354	1.65903
1.34354	1.75662
1.34524	1.75662
1.34524	1.85421
1.34684	1.85421
1.34684	1.75662
1.34967	1.75662
1.34967	1.65903
1.35706	1.65903
1.35706	1.75662
1.35852	1.75662
1.35852	1.85421
1.36157	1.85421
1.36157	1.75662
1.37171	1.75662
1.37171	1.65903
1.37533	1.65903
1.37533	1.56144
1.38153	1.56144
1.38153	1.46385
1.38431	1.46385
1.38431	1.56144
1.394	1.56144
1.394	1.46385
1.39407	1.46385
1.39407	1.36626
1.39461	1.36626
1.39461	1.46385
1.41264	1.46385
1.41264	1.56144
1.41972	1.56144
1.41972	1.65903
1.42718	1.65903
1.42718	1.56144
1.4298	1.56144
1.4298	1.65903
1.42987	1.65903
1.42987	1.75662
1.43527	1.75662
1.43527	1.65903
1.43664	1.65903
1.43664	1.56144
1.43666	1.56144
1.43666	1.46385
1.44228	1.46385
1.44228	1.36626
1.44629	1.36626
1.44629	1.46385
1.45059	1.46385
1.45059	1.36626
1.46372	1.36626
1.46372	1.26867
1.47	1.26867
1.47	1.36626
1.47087	1.36626
1.47087	1.26867
1.47599	1.26867
1.47599	1.17108
1.4823	1.17108
1.4823	1.26867
1.49438	1.26867
1.49438	1.36626
1.49969	1.36626
1.49969	1.46385
1.50555	1.46385
1.50555	1.56144
1.50947	1.56144
1.50947	1.65903
1.51223	1.65903
1.51223	1.75662
1.5163	1.75662
1.5163	1.65903
1.52129	1.65903
1.52129	1.56144
1.52464	1.56144
1.52464	1.46385
1.53025	1.46385
1.53025	1.56144
1.5378	1.56144
1.5378	1.46385
1.53881	1.46385
1.53881	1.36626
1.5417	1.36626
1.5417	1.26867
1.54453	1.26867
1.54453	1.17108
1.54682	1.17108
1.54682	1.07349
1.55263	1.07349
1.55263	0.9759
1.55644	0.9759
1.55644	0.87831
1.55811	0.87831
1.55811	0.9759
1.56339	0.9759
1.56339	0.87831
1.5656	0.87831
1.5656	0.78072
1.5662	0.78072
1.5662	0.68313
1.56672	0.68313
1.56672	0.78072
1.56706	0.78072
1.56706	0.87831
1.575	0.87831
1.575	0.78072
1.57557	0.78072
1.57557	0.87831
1.57678	0.87831
1.57678	0.78072
1.58305	0.78072
1.58305	0.68313
1.58502	0.68313
1.58502	0.78072
1.58673	0.78072
1.58673	0.87831
1.59026	0.87831
1.59026	0.78072
1.59148	0.78072
1.59148	0.68313
1.59253	0.68313
1.59253	0.78072
1.59944	0.78072
1.59944	0.68313
1.60029	0.68313
1.60029	0.78072
1.60055	0.78072
1.60055	0.68313
1.60523	0.68313
1.60523	0.58554
1.61058	0.58554
1.61058	0.68313
1.61372	0.68313
1.61372	0.58554
1.62192	0.58554
1.62192	0.68313
1.63177	0.68313
1.63177	0.58554
1.64068	0.58554
1.64068	0.48795
1.64069	0.48795
1.64069	0.39036
1.6463	0.39036
1.6463	0.48795
1.64833	0.48795
1.64833	0.39036
1.65619	0.39036
1.65619	0.29277
1.66502	0.29277
1.66502	0.19518
1.67094	0.19518
1.67094	0.09759
1.67419	0.09759
1.67419	0.19518
1.68448	0.19518
1.68448	0.29277
1.68905	0.29277
1.68905	0.39036
1.70166	0.39036
1.70166	0.29277
1.70534	0.29277
1.70534	0.39036
1.70541	0.39036
1.70541	0.48795
1.73309	0.48795
1.73309	0.58554
1.73565	0.58554
1.73565	0.68313
1.73697	0.68313
1.73697	0.78072
1.73786	0.78072
1.73786	0.68313
1.75335	0.68313
1.75335	0.78072
1.75408	0.78072
1.75408	0.68313
1.755	0.68313
1.755	0.58554
1.75645	0.58554
1.75645	0.48795
1.76397	0.48795
1.76397	0.39036
1.76716	0.39036
1.76716	0.48795
1.77076	0.48795
1.77076	0.58554
1.79469	0.58554
1.79469	0.48795
1.8068	0.48795
1.8068	0.39036
1.80932	0.39036
1.80932	0.48795
1.81936	0.48795
1.81936	0.39036
1.82993	0.39036
1.82993	0.29277
1.83099	0.29277
1.83099	0.39036
1.83447	0.39036
1.83447	0.29277
1.83889	0.29277
1.83889	0.19518
1.85307	0.19518
1.85307	0.29277
1.85391	0.29277
1.85391	0.19518
1.85599	0.19518
1.85599	0.29277
1.87157	0.29277
1.87157	0.39036
1.8726	0.39036
1.8726	0.29277
1.87756	0.29277
1.87756	0.19518
1.88151	0.19518
1.88151	0.09759
1.88881	0.09759
1.88881	0.
1.89817	0.
1.89817	0.09759
1.90415	0.09759
1.90415	0.
1.90469	0.
1.90469	0.09759
1.9058	0.09759
1.9058	0.19518
1.913	0.19518
1.913	0.29277
1.91383	0.29277
1.91383	0.19518
1.91699	0.19518
1.91699	0.29277
1.92175	0.29277
1.92175	0.39036
1.94261	0.39036
1.94261	0.48795
1.94446	0.48795
1.94446	0.58554
1.94529	0.58554
1.94529	0.68313
1.95565	0.68313
1.95565	0.58554
1.95629	0.58554
1.95629	0.68313
1.95939	0.68313
1.95939	0.58554
1.96431	0.58554
1.96431	0.48795
1.96485	0.48795
1.96485	0.58554
1.96685	0.58554
1.96685	0.48795
1.96699	0.48795
1.96699	0.39036
1.98037	0.39036
1.98037	0.48795
1.98272	0.48795
1.98272	0.39036
1.98656	0.39036
1.98656	0.48795
1.98692	0.48795
1.98692	0.39036
1.99024	0.39036
1.99024	0.48795
1.99138	0.48795
1.99138	0.58554
2.00118	0.58554
2.00118	0.68313
2.00341	0.68313
2.00341	0.58554
2.0094	0.58554
2.0094	0.68313
2.00972	0.68313
2.00972	0.58554
2.01072	0.58554
2.01072	0.48795
2.01349	0.48795
2.01349	0.39036
2.01618	0.39036
2.01618	0.48795
2.01906	0.48795
2.01906	0.39036
2.02564	0.39036
2.02564	0.48795
2.02596	0.48795
2.02596	0.58554
2.03498	0.58554
2.03498	0.48795
2.04371	0.48795
2.04371	0.39036
2.05567	0.39036
2.05567	0.48795
2.06698	0.48795
2.06698	0.58554
2.068	0.58554
2.068	0.48795
2.06889	0.48795
2.06889	0.39036
2.09293	0.39036
2.09293	0.29277
2.09884	0.29277
2.09884	0.19518
2.09949	0.19518
2.09949	0.29277
2.11311	0.29277
2.11311	0.19518
2.11404	0.19518
2.11404	0.29277
2.11792	0.29277
2.11792	0.19518
2.12449	0.19518
2.12449	0.09759
2.1248	0.09759
2.1248	0.19518
2.1286	0.19518
2.1286	0.29277
2.13264	0.29277
2.13264	0.19518
2.13316	0.19518
2.13316	0.29277
2.14686	0.29277
2.14686	0.19518
2.14779	0.19518
2.14779	0.29277
2.16787	0.29277
2.16787	0.19518
2.17171	0.19518
2.17171	0.09759
2.19189	0.09759
2.19189	0.
2.19381	0.
2.19381	0.09759
2.20163	0.09759
2.20163	0.19518
2.20631	0.19518
2.20631	0.29277
2.21302	0.29277
2.21302	0.39036
2.22535	0.39036
2.22535	0.48795
2.23377	0.48795
2.23377	0.39036
2.23784	0.39036
2.23784	0.48795
2.24339	0.48795
2.24339	0.39036
2.25211	0.39036
2.25211	0.29277
2.26623	0.29277
2.26623	0.19518
2.26879	0.19518
2.26879	0.09759
2.27353	0.09759
2.27353	0.
2.28747	0.
2.28747	0.09759
2.28971	0.09759
2.28971	0.
2.29223	0.
2.29223	-0.09759
2.29343	-0.09759
2.29343	-0.19518
2.29557	-0.19518
2.29557	-0.29277
2.30441	-0.29277
2.30441	-0.19518
2.31571	-0.19518
2.31571	-0.29277
2.32122	-0.29277
2.32122	-0.19518
2.32662	-0.19518
2.32662	-0.29277
2.33213	-0.29277
2.33213	-0.19518
2.33426	-0.19518
2.33426	-0.09759
2.33756	-0.09759
2.33756	-0.19518
2.33913	-0.19518
2.33913	-0.09759
2.34157	-0.09759
2.34157	0.
2.35776	0.
2.35776	-0.09759
2.36153	-0.09759
2.36153	-0.19518
2.36247	-0.19518
2.36247	-0.09759
2.36642	-0.09759
2.36642	-0.19518
2.36823	-0.19518
2.36823	-0.29277
2.36936	-0.29277
2.36936	-0.39036
2.37258	-0.39036
2.37258	-0.29277
2.38383	-0.29277
2.38383	-0.19518
2.38787	-0.19518
2.38787	-0.29277
2.39068	-0.29277
2.39068	-0.19518
2.39556	-0.19518
2.39556	-0.09759
2.39851	-0.09759
2.39851	0.
2.40888	0.
2.40888	-0.09759
2.41323	-0.09759
2.41323	0.
2.41631	0.
2.41631	0.09759
2.41976	0.09759
2.41976	0.19518
2.42011	0.19518
2.42011	0.29277
2.42672	0.29277
2.42672	0.19518
2.43322	0.19518
2.43322	0.09759
2.43998	0.09759
2.43998	0.
2.44668	0.
2.44668	0.09759
2.45539	0.09759
2.45539	0.
2.45786	0.
2.45786	0.09759
2.45823	0.09759
2.45823	0.19518
2.46199	0.19518
2.46199	0.29277
2.46545	0.29277
2.46545	0.39036
2.46679	0.39036
2.46679	0.48795
2.46956	0.48795
2.46956	0.39036
2.47145	0.39036
2.47145	0.48795
2.47305	0.48795
2.47305	0.39036
2.47413	0.39036
2.47413	0.29277
2.48464	0.29277
2.48464	0.19518
2.4936	0.19518
2.4936	0.29277
2.50527	0.29277
2.50527	0.19518
2.50959	0.19518
2.50959	0.09759
2.52915	0.09759
2.52915	0.
2.54204	0.
2.54204	-0.09759
2.54774	-0.09759
2.54774	-0.19518
2.56413	-0.19518
2.56413	-0.09759
2.57078	-0.09759
2.57078	0.
2.58851	0.
2.58851	-0.09759
2.59314	-0.09759
2.59314	0.
2.59685	0.
2.59685	0.09759
2.61236	0.09759
2.61236	0.
2.61398	0.
2.61398	-0.09759
2.61642	-0.09759
2.61642	0.
2.63192	0.
2.63192	0.09759
2.63805	0.09759
2.63805	0.19518
2.65117	0.19518
2.65117	0.09759
2.65939	0.09759
2.65939	0.19518
2.66391	0.19518
2.66391	0.29277
2.67599	0.29277
2.67599	0.19518
2.6801	0.19518
2.6801	0.09759
2.6805	0.09759
2.6805	0.19518
2.6843	0.19518
2.6843	0.09759
2.68492	0.09759
2.68492	0.
2.68758	0.
2.68758	0.09759
2.69093	0.09759
2.69093	0.19518
2.69104	0.19518
2.69104	0.09759
2.69548	0.09759
2.69548	0.19518
2.70085	0.19518
2.70085	0.09759
2.70969	0.09759
2.70969	0.
2.71425	0.
2.71425	-0.09759
2.71507	-0.09759
2.71507	0.
2.7194	0.
2.7194	0.09759
2.72849	0.09759
2.72849	0.
2.72865	0.
2.72865	-0.09759
2.73088	-0.09759
2.73088	-0.19518
2.74406	-0.19518
2.74406	-0.29277
2.74935	-0.29277
2.74935	-0.19518
2.75044	-0.19518
2.75044	-0.09759
2.75991	-0.09759
2.75991	0.
2.7637	0.
2.7637	-0.09759
2.77426	-0.09759
2.77426	-0.19518
2.78715	-0.19518
2.78715	-0.09759
2.79401	-0.09759
2.79401	-0.19518
2.79421	-0.19518
2.79421	-0.29277
2.81025	-0.29277
2.81025	-0.19518
2.81633	-0.19518
2.81633	-0.09759
2.81653	-0.09759
2.81653	0.
2.81766	0.
2.81766	-0.09759
2.82019	-0.09759
2.82019	0.
2.82332	0.
2.82332	0.09759
2.82395	0.09759
2.82395	0.
2.82793	0.
2.82793	0.09759
2.82797	0.09759
2.82797	0.19518
2.82959	0.19518
2.82959	0.29277
2.83432	0.29277
2.83432	0.39036
2.83768	0.39036
2.83768	0.48795
2.84405	0.48795
2.84405	0.39036
2.84959	0.39036
2.84959	0.29277
2.86342	0.29277
2.86342	0.19518
2.87374	0.19518
2.87374	0.09759
2.88923	0.09759
2.88923	0.
2.8933	0.
2.8933	-0.09759
2.90705	-0.09759
2.90705	0.
2.90858	0.
2.90858	0.09759
2.90865	0.09759
2.90865	0.19518
2.91004	0.19518
2.91004	0.29277
2.91374	0.29277
2.91374	0.39036
2.91958	0.39036
2.91958	0.29277
2.92619	0.29277
2.92619	0.39036
2.92888	0.39036
2.92888	0.29277
2.92994	0.29277
2.92994	0.39036
2.93025	0.39036
2.93025	0.48795
2.93332	0.48795
2.93332	0.39036
2.94159	0.39036
2.94159	0.29277
2.94446	0.29277
2.94446	0.39036
2.96137	0.39036
2.96137	0.29277
2.96712	0.29277
2.96712	0.39036
2.97212	0.39036
2.97212	0.29277
2.97572	0.29277
2.97572	0.19518
2.97618	0.19518
2.97618	0.09759
2.98154	0.09759
2.98154	0.
2.98262	0.
2.98262	0.09759
2.98632	0.09759
2.98632	0.19518
2.98659	0.19518
2.98659	0.09759
2.98889	0.09759
2.98889	0.19518
2.99141	0.19518
2.99141	0.09759
2.99226	0.09759
2.99226	0.
2.99483	0.
2.99483	0.09759
2.99525	0.09759
2.99525	0.
2.99913	0.
2.99913	-0.09759
3.0025	-0.09759
3.0025	-0.19518
3.00535	-0.19518
3.00535	-0.29277
3.00651	-0.29277
3.00651	-0.19518
3.01618	-0.19518
3.01618	-0.09759
3.01867	-0.09759
3.01867	-0.19518
3.02036	-0.19518
3.02036	-0.09759
3.0224	-0.09759
3.0224	0.
3.02265	0.
3.02265	-0.09759
3.02897	-0.09759
3.02897	0.
3.03076	0.
3.03076	0.09759
3.05167	0.09759
3.05167	0.
3.05549	0.
3.05549	0.09759
3.06512	0.09759
3.06512	0.
3.06807	0.
3.06807	0.09759
3.0685	0.09759
3.0685	0.19518
3.07437	0.19518
3.07437	0.09759
3.08744	0.09759
3.08744	0.
3.09249	0.
3.09249	0.09759
3.10119	0.09759
3.10119	0.19518
3.10207	0.19518
3.10207	0.09759
3.10327	0.09759
3.10327	0.19518
3.10741	0.19518
3.10741	0.09759
3.11541	0.09759
3.11541	0.19518
3.12256	0.19518
3.12256	0.29277
3.12736	0.29277
3.12736	0.19518
3.13085	0.19518
3.13085	0.29277
3.13856	0.29277
3.13856	0.39036
3.14289	0.39036
3.14289	0.29277
3.14725	0.29277
3.14725	0.39036
3.15078	0.39036
3.15078	0.48795
3.15207	0.48795
3.15207	0.39036
3.16035	0.39036
3.16035	0.48795
3.17226	0.48795
3.17226	0.39036
3.18774	0.39036
3.18774	0.48795
3.18962	0.48795
3.18962	0.58554
3.19089	0.58554
3.19089	0.48795
3.19133	0.48795
3.19133	0.58554
3.20641	0.58554
3.20641	0.68313
3.20807	0.68313
3.20807	0.58554
3.21546	0.58554
3.21546	0.48795
3.2164	0.48795
3.2164	0.58554
3.2303	0.58554
3.2303	0.68313
3.2372	0.68313
3.2372	0.78072
3.24348	0.78072
3.24348	0.68313
3.25036	0.68313
3.25036	0.58554
3.25054	0.58554
3.25054	0.48795
3.25136	0.48795
3.25136	0.39036
3.25947	0.39036
3.25947	0.29277
3.26298	0.29277
3.26298	0.39036
3.26612	0.39036
3.26612	0.29277
3.26647	0.29277
3.26647	0.39036
3.26662	0.39036
3.26662	0.29277
3.26696	0.29277
3.26696	0.19518
3.28285	0.19518
3.28285	0.29277
3.29155	0.29277
3.29155	0.19518
3.29297	0.19518
3.29297	0.29277
3.30207	0.29277
3.30207	0.19518
3.31326	0.19518
3.31326	0.29277
3.31497	0.29277
3.31497	0.39036
3.32234	0.39036
3.32234	0.48795
3.32316	0.48795
3.32316	0.39036
3.32835	0.39036
3.32835	0.29277
3.3338	0.29277
3.3338	0.19518
3.34558	0.19518
3.34558	0.09759
3.35365	0.09759
3.35365	0.
3.35438	0.
3.35438	0.09759
3.35622	0.09759
3.35622	0.
3.35801	0.
3.35801	0.09759
3.36058	0.09759
3.36058	0.
3.36741	0.
3.36741	-0.09759
3.37182	-0.09759
3.37182	-0.19518
3.37686	-0.19518
3.37686	-0.09759
3.37897	-0.09759
3.37897	0.
3.38021	0.
3.38021	0.09759
3.38343	0.09759
3.38343	0.
3.38432	0.
3.38432	-0.09759
3.39115	-0.09759
3.39115	-0.19518
3.39646	-0.19518
3.39646	-0.29277
3.39813	-0.29277
3.39813	-0.19518
3.40453	-0.19518
3.40453	-0.29277
3.41012	-0.29277
3.41012	-0.19518
3.41501	-0.19518
3.41501	-0.09759
3.41587	-0.09759
3.41587	-0.19518
3.41664	-0.19518
3.41664	-0.09759
3.41689	-0.09759
3.41689	0.
3.42515	0.
3.42515	0.09759
3.42532	0.09759
3.42532	0.
3.43758	0.
3.43758	-0.09759
3.44196	-0.09759
3.44196	0.
3.44264	0.
3.44264	0.09759
3.45313	0.09759
3.45313	0.19518
3.46205	0.19518
3.46205	0.09759
3.46867	0.09759
3.46867	0.19518
3.46905	0.19518
3.46905	0.09759
3.46962	0.09759
3.46962	0.
3.47165	0.
3.47165	-0.09759
3.47646	-0.09759
3.47646	-0.19518
3.47755	-0.19518
3.47755	-0.29277
3.47999	-0.29277
3.47999	-0.39036
3.48857	-0.39036
3.48857	-0.29277
3.49085	-0.29277
3.49085	-0.39036
3.49326	-0.39036
3.49326	-0.48795
3.50084	-0.48795
3.50084	-0.39036
3.50157	-0.39036
3.50157	-0.29277
3.50297	-0.29277
3.50297	-0.39036
3.51187	-0.39036
3.51187	-0.48795
3.51324	-0.48795
3.51324	-0.58554
3.52132	-0.58554
3.52132	-0.68313
3.52757	-0.68313
3.52757	-0.58554
3.52977	-0.58554
3.52977	-0.48795
3.53035	-0.48795
3.53035	-0.39036
3.53217	-0.39036
3.53217	-0.29277
3.53232	-0.29277
3.53232	-0.19518
3.53429	-0.19518
3.53429	-0.29277
3.54768	-0.29277
3.54768	-0.39036
3.57048	-0.39036
3.57048	-0.29277
3.57222	-0.29277
3.57222	-0.19518
3.57454	-0.19518
3.57454	-0.09759
3.59642	-0.09759
3.59642	-0.19518
3.61011	-0.19518
3.61011	-0.09759
3.6117	-0.09759
3.6117	-0.19518
3.62198	-0.19518
3.62198	-0.29277
3.62325	-0.29277
3.62325	-0.39036
3.62404	-0.39036
3.62404	-0.48795
3.62693	-0.48795
3.62693	-0.39036
3.64246	-0.39036
3.64246	-0.29277
3.64796	-0.29277
3.64796	-0.39036
3.64967	-0.39036
3.64967	-0.48795
3.65166	-0.48795
3.65166	-0.58554
3.65398	-0.58554
3.65398	-0.48795
3.66093	-0.48795
3.66093	-0.39036
3.66119	-0.39036
3.66119	-0.29277
3.67422	-0.29277
3.67422	-0.19518
3.67505	-0.19518
3.67505	-0.29277
3.67764	-0.29277
3.67764	-0.19518
3.67799	-0.19518
3.67799	-0.29277
3.68011	-0.29277
3.68011	-0.39036
3.68192	-0.39036
3.68192	-0.29277
3.68751	-0.29277
3.68751	-0.19518
3.68983	-0.19518
3.68983	-0.09759
3.69042	-0.09759
3.69042	0.
3.69395	0.
3.69395	0.09759
3.70279	0.09759
3.70279	0.19518
3.70797	0.19518
3.70797	0.29277
3.70832	0.29277
3.70832	0.39036
3.70887	0.39036
3.70887	0.29277
3.70963	0.29277
3.70963	0.19518
3.71289	0.19518
3.71289	0.29277
3.71491	0.29277
3.71491	0.19518
3.71572	0.19518
3.71572	0.29277
3.7194	0.29277
3.7194	0.39036
3.72126	0.39036
3.72126	0.29277
3.72183	0.29277
3.72183	0.19518
3.73184	0.19518
3.73184	0.09759
3.73934	0.09759
3.73934	0.19518
3.74519	0.19518
3.74519	0.09759
3.7685	0.09759
3.7685	0.
3.7694	0.
3.7694	-0.09759
3.76981	-0.09759
3.76981	-0.19518
3.77106	-0.19518
3.77106	-0.29277
3.78162	-0.29277
3.78162	-0.39036
3.79119	-0.39036
3.79119	-0.29277
3.8003	-0.29277
3.8003	-0.19518
3.80414	-0.19518
3.80414	-0.09759
3.80623	-0.09759
3.80623	0.
3.81254	0.
3.81254	-0.09759
3.81752	-0.09759
3.81752	0.
3.81763	0.
3.81763	0.09759
3.85599	0.09759
3.85599	0.
3.86218	0.
3.86218	-0.09759
3.86274	-0.09759
3.86274	0.
3.86279	0.
3.86279	0.09759
3.8656	0.09759
3.8656	0.
3.8704	0.
3.8704	-0.09759
3.87144	-0.09759
3.87144	0.
3.87447	0.
3.87447	-0.09759
3.87453	-0.09759
3.87453	-0.19518
3.87675	-0.19518
3.87675	-0.29277
3.87761	-0.29277
3.87761	-0.39036
3.88449	-0.39036
3.88449	-0.48795
3.89704	-0.48795
3.89704	-0.58554
3.8999	-0.58554
3.8999	-0.48795
3.90107	-0.48795
3.90107	-0.39036
3.90586	-0.39036
3.90586	-0.48795
3.91418	-0.48795
3.91418	-0.58554
3.91555	-0.58554
3.91555	-0.68313
3.91767	-0.68313
3.91767	-0.58554
3.91773	-0.58554
3.91773	-0.48795
3.92175	-0.48795
3.92175	-0.58554
3.94013	-0.58554
3.94013	-0.68313
3.94453	-0.68313
3.94453	-0.58554
3.94513	-0.58554
3.94513	-0.48795
3.94856	-0.48795
3.94856	-0.58554
3.94862	-0.58554
3.94862	-0.68313
3.95345	-0.68313
3.95345	-0.78072
3.95492	-0.78072
3.95492	-0.87831
3.95768	-0.87831
3.95768	-0.9759
3.95992	-0.9759
3.95992	-0.87831
3.9641	-0.87831
3.9641	-0.78072
3.98026	-0.78072
3.98026	-0.87831
3.98233	-0.87831
3.98233	-0.9759
3.9845	-0.9759
3.9845	-0.87831
3.99097	-0.87831
3.99097	-0.9759
3.9987	-0.9759
3.9987	-1.07349
3.99976	-1.07349
3.99976	-0.9759
4.00069	-0.9759
4.00069	-0.87831
4.00133	-0.87831
4.00133	-0.9759
4.00203	-0.9759
4.00203	-0.87831
4.00285	-0.87831
4.00285	-0.78072
4.00568	-0.78072
4.00568	-0.68313
4.00831	-0.68313
4.00831	-0.58554
4.01295	-0.58554
4.01295	-0.48795
4.01552	-0.48795
4.01552	-0.39036
4.01869	-0.39036
4.01869	-0.29277
4.0375	-0.29277
4.0375	-0.39036
4.0426	-0.39036
4.0426	-0.48795
4.04594	-0.48795
4.04594	-0.39036
4.04595	-0.39036
4.04595	-0.48795
4.05399	-0.48795
4.05399	-0.58554
4.07426	-0.58554
4.07426	-0.48795
4.08149	-0.48795
4.08149	-0.58554
4.08326	-0.58554
4.08326	-0.68313
4.08458	-0.68313
4.08458	-0.58554
4.10249	-0.58554
4.10249	-0.48795
4.10263	-0.48795
4.10263	-0.58554
4.10726	-0.58554
4.10726	-0.68313
4.10921	-0.68313
4.10921	-0.58554
4.11465	-0.58554
4.11465	-0.68313
4.12022	-0.68313
4.12022	-0.78072
4.13578	-0.78072
4.13578	-0.68313
4.13663	-0.68313
4.13663	-0.78072
4.13887	-0.78072
4.13887	-0.68313
4.15109	-0.68313
4.15109	-0.78072
4.1517	-0.78072
4.1517	-0.68313
4.1546	-0.68313
4.1546	-0.58554
4.15671	-0.58554
4.15671	-0.68313
4.15999	-0.68313
4.15999	-0.58554
4.16194	-0.58554
4.16194	-0.48795
4.16475	-0.48795
4.16475	-0.39036
4.16653	-0.39036
4.16653	-0.29277
4.17735	-0.29277
4.17735	-0.39036
4.1808	-0.39036
4.1808	-0.29277
4.18167	-0.29277
4.18167	-0.39036
4.18875	-0.39036
4.18875	-0.29277
4.1908	-0.29277
4.1908	-0.19518
4.20056	-0.19518
4.20056	-0.09759
4.21046	-0.09759
4.21046	-0.19518
4.21073	-0.19518
4.21073	-0.29277
4.2129	-0.29277
4.2129	-0.19518
4.22572	-0.19518
4.22572	-0.09759
4.22775	-0.09759
4.22775	-0.19518
4.23858	-0.19518
4.23858	-0.09759
4.24	-0.09759
4.24	0.
4.24105	0.
4.24105	0.09759
4.24336	0.09759
4.24336	0.19518
4.24584	0.19518
4.24584	0.29277
4.25955	0.29277
4.25955	0.19518
4.26405	0.19518
4.26405	0.29277
4.27287	0.29277
4.27287	0.19518
4.27621	0.19518
4.27621	0.29277
4.2819	0.29277
4.2819	0.19518
4.2823	0.19518
4.2823	0.29277
4.28653	0.29277
4.28653	0.19518
4.2969	0.19518
4.2969	0.09759
4.30869	0.09759
4.30869	0.19518
4.31377	0.19518
4.31377	0.29277
4.32409	0.29277
4.32409	0.19518
4.33402	0.19518
4.33402	0.09759
4.34741	0.09759
4.34741	0.19518
4.34742	0.19518
4.34742	0.09759
4.35566	0.09759
4.35566	0.19518
4.36023	0.19518
4.36023	0.09759
4.3651	0.09759
4.3651	0.
4.36596	0.
4.36596	0.09759
4.3665	0.09759
4.3665	0.
4.37236	0.
4.37236	0.09759
4.38511	0.09759
4.38511	0.
4.39239	0.
4.39239	0.09759
4.39501	0.09759
4.39501	0.19518
4.39575	0.19518
4.39575	0.29277
4.40428	0.29277
4.40428	0.19518
4.40445	0.19518
4.40445	0.09759
4.40542	0.09759
4.40542	0.19518
4.42482	0.19518
4.42482	0.09759
4.42842	0.09759
4.42842	0.
4.42985	0.
4.42985	-0.09759
4.43081	-0.09759
4.43081	-0.19518
4.43752	-0.19518
4.43752	-0.29277
4.44858	-0.29277
4.44858	-0.19518
4.45983	-0.19518
4.45983	-0.29277
4.46933	-0.29277
4.46933	-0.39036
4.47006	-0.39036
4.47006	-0.29277
4.47507	-0.29277
4.47507	-0.19518
4.48131	-0.19518
4.48131	-0.09759
4.48202	-0.09759
4.48202	0.
4.48383	0.
4.48383	0.09759
4.48809	0.09759
4.48809	0.
4.49778	0.
4.49778	-0.09759
4.50382	-0.09759
4.50382	-0.19518
4.5122	-0.19518
4.5122	-0.09759
4.52038	-0.09759
4.52038	-0.19518
4.52278	-0.19518
4.52278	-0.09759
4.52581	-0.09759
4.52581	-0.19518
4.53399	-0.19518
4.53399	-0.29277
4.5394	-0.29277
4.5394	-0.39036
4.54096	-0.39036
4.54096	-0.29277
4.55464	-0.29277
4.55464	-0.39036
4.55578	-0.39036
4.55578	-0.29277
4.55672	-0.29277
4.55672	-0.39036
4.55862	-0.39036
4.55862	-0.29277
4.55938	-0.29277
4.55938	-0.39036
4.56052	-0.39036
4.56052	-0.48795
4.5635	-0.48795
4.5635	-0.39036
4.57744	-0.39036
4.57744	-0.48795
4.57745	-0.48795
4.57745	-0.58554
4.58057	-0.58554
4.58057	-0.68313
4.58103	-0.68313
4.58103	-0.58554
4.58152	-0.58554
4.58152	-0.68313
4.58203	-0.68313
4.58203	-0.78072
4.58271	-0.78072
4.58271	-0.68313
4.58567	-0.68313
4.58567	-0.78072
4.58948	-0.78072
4.58948	-0.87831
4.5957	-0.87831
4.5957	-0.9759
4.59629	-0.9759
4.59629	-1.07349
4.59892	-1.07349
4.59892	-1.17108
4.60059	-1.17108
4.60059	-1.26867
4.60274	-1.26867
4.60274	-1.36626
4.6054	-1.36626
4.6054	-1.46385
4.60942	-1.46385
4.60942	-1.36626
4.61089	-1.36626
4.61089	-1.46385
4.6113	-1.46385
4.6113	-1.36626
4.6119	-1.36626
4.6119	-1.26867
4.61251	-1.26867
4.61251	-1.36626
4.61805	-1.36626
4.61805	-1.26867
4.63756	-1.26867
4.63756	-1.17108
4.65131	-1.17108
4.65131	-1.26867
4.6566	-1.26867
4.6566	-1.36626
4.65778	-1.36626
4.65778	-1.26867
4.65877	-1.26867
4.65877	-1.17108
4.68374	-1.17108
4.68374	-1.26867
4.68694	-1.26867
4.68694	-1.17108
4.69316	-1.17108
4.69316	-1.26867
4.71071	-1.26867
4.71071	-1.17108
4.71273	-1.17108
4.71273	-1.07349
4.7163	-1.07349
4.7163	-1.17108
4.71711	-1.17108
4.71711	-1.26867
4.7211	-1.26867
4.7211	-1.36626
4.7294	-1.36626
4.7294	-1.26867
4.72943	-1.26867
4.72943	-1.17108
4.73192	-1.17108
4.73192	-1.26867
4.73401	-1.26867
4.73401	-1.17108
4.73841	-1.17108
4.73841	-1.07349
4.74634	-1.07349
4.74634	-0.9759
4.74789	-0.9759
4.74789	-0.87831
4.75578	-0.87831
4.75578	-0.78072
4.75613	-0.78072
4.75613	-0.68313
4.75621	-0.68313
4.75621	-0.78072
4.77551	-0.78072
4.77551	-0.68313
4.77743	-0.68313
4.77743	-0.58554
4.778	-0.58554
4.778	-0.68313
4.78544	-0.68313
4.78544	-0.58554
4.7874	-0.58554
4.7874	-0.48795
4.7876	-0.48795
4.7876	-0.39036
4.79224	-0.39036
4.79224	-0.29277
4.79866	-0.29277
4.79866	-0.19518
4.80086	-0.19518
4.80086	-0.09759
4.80444	-0.09759
4.80444	-0.19518
4.8135	-0.19518
4.8135	-0.29277
4.81715	-0.29277
4.81715	-0.19518
4.82012	-0.19518
4.82012	-0.29277
4.82455	-0.29277
4.82455	-0.19518
4.82722	-0.19518
4.82722	-0.09759
4.83166	-0.09759
4.83166	-0.19518
4.83626	-0.19518
4.83626	-0.09759
4.84347	-0.09759
4.84347	0.
4.84707	0.
4.84707	0.09759
4.84998	0.09759
4.84998	0.
4.85112	0.
4.85112	0.09759
4.85499	0.09759
4.85499	0.
4.86119	0.
4.86119	-0.09759
4.87218	-0.09759
4.87218	-0.19518
4.87723	-0.19518
4.87723	-0.29277
4.88089	-0.29277
4.88089	-0.19518
4.88643	-0.19518
4.88643	-0.09759
4.88976	-0.09759
4.88976	-0.19518
4.89039	-0.19518
4.89039	-0.29277
4.89464	-0.29277
4.89464	-0.39036
4.89638	-0.39036
4.89638	-0.48795
4.90767	-0.48795
4.90767	-0.58554
4.90793	-0.58554
4.90793	-0.48795
4.90997	-0.48795
4.90997	-0.58554
4.91421	-0.58554
4.91421	-0.48795
4.9177	-0.48795
4.9177	-0.39036
4.92885	-0.39036
4.92885	-0.48795
4.9305	-0.48795
4.9305	-0.58554
4.94752	-0.58554
4.94752	-0.48795
4.94918	-0.48795
4.94918	-0.58554
4.9523	-0.58554
4.9523	-0.48795
4.9619	-0.48795
4.9619	-0.39036
4.96747	-0.39036
4.96747	-0.48795
4.96839	-0.48795
4.96839	-0.58554
4.96869	-0.58554
4.96869	-0.68313
4.97529	-0.68313
4.97529	-0.58554
4.98018	-0.58554
4.98018	-0.68313
4.98316	-0.68313
4.98316	-0.78072
4.98365	-0.78072
4.98365	-0.68313
4.98753	-0.68313
4.98753	-0.78072
4.98801	-0.78072
4.98801	-0.87831
4.98806	-0.87831
4.98806	-0.78072
4.99727	-0.78072
4.99727	-0.87831
4.99853	-0.87831
4.99853	-0.9759
4.99911	-0.9759
4.99911	-0.87831
5.00585	-0.87831
5.00585	-0.9759
5.00674	-0.9759
5.00674	-0.87831


==> tikz_tex/files/sample_path_R5.txt <==
0.	0.
0.0991965	0.
0.0991965	0.408248
0.143006	0.408248
0.143006	0.
0.166554	0.
0.166554	0.408248
0.168564	0.408248
0.168564	0.
0.181002	0.
0.181002	-0.408248
0.185292	-0.408248
0.185292	0.
0.393292	0.
0.393292	0.408248
0.527107	0.408248
0.527107	0.
0.838611	0.
0.838611	-0.408248
0.893917	-0.408248
0.893917	-0.816497
0.911951	-0.816497
0.911951	-0.408248
0.953244	-0.408248
0.953244	-0.816497
1.0464	-0.816497
1.0464	-1.22474
1.2036	-1.22474
1.2036	-0.816497
1.22453	-0.816497
1.22453	-0.408248
1.3247	-0.408248
1.3247	-0.816497
1.38408	-0.816497
1.38408	-1.22474
1.45263	-1.22474
1.45263	-1.63299
1.71832	-1.63299
1.71832	-1.22474
1.82049	-1.22474
1.82049	-0.816497
1.93793	-0.816497
1.93793	-0.408248
1.95848	-0.408248
1.95848	0.
1.9701	0.
1.9701	-0.408248
2.06159	-0.408248
2.06159	-0.816497
2.28894	-0.816497
2.28894	-0.408248
2.29931	-0.408248
2.29931	0.
2.34639	0.
2.34639	0.408248
2.52811	0.408248
2.52811	0.816497
2.53603	0.816497
2.53603	1.22474
2.59493	1.22474
2.59493	1.63299
2.80822	1.63299
2.80822	1.22474
2.89566	1.22474
2.89566	0.816497
3.05885	0.816497
3.05885	1.22474
3.51796	1.22474
3.51796	0.816497
3.52692	0.816497
3.52692	0.408248
3.6192	0.408248
3.6192	0.816497
3.76211	0.816497
3.76211	0.408248
3.78941	0.408248
3.78941	0.
3.85316	0.
3.85316	-0.408248
3.95418	-0.408248
3.95418	0.
4.04565	0.
4.04565	0.408248
4.22986	0.408248
4.22986	0.816497
4.36188	0.816497
4.36188	1.22474
4.4208	1.22474
4.4208	0.816497
4.48223	0.816497
4.48223	1.22474
4.57596	1.22474
4.57596	0.816497
4.64544	0.816497
4.64544	1.22474
4.74557	1.22474
4.74557	0.816497
4.77225	0.816497
4.77225	1.22474
4.77261	1.22474
4.77261	1.63299
4.78073	1.63299
4.78073	1.22474
4.80632	1.22474
4.80632	0.816497
4.87645	0.816497
4.87645	0.408248
4.95034	0.408248
4.95034	0.
5.01517	0.
5.01517	-0.408248
5.03902	-0.408248
5.03902	-0.816497
5.05323	-0.816497
5.05323	-0.408248



==> tikz_tex/files/sample_path_R50.txt <==
0.	0.
0.0132649	0.
0.0132649	-0.136083
0.0233141	-0.136083
0.0233141	-0.272166
0.0367194	-0.272166
0.0367194	-0.408248
0.0516753	-0.408248
0.0516753	-0.544331
0.0544869	-0.544331
0.0544869	-0.680414
0.0648791	-0.680414
0.0648791	-0.816497
0.0866612	-0.816497
0.0866612	-0.680414
0.109559	-0.680414
0.109559	-0.816497
0.11711	-0.816497
0.11711	-0.952579
0.127647	-0.952579
0.127647	-0.816497
0.131836	-0.816497
0.131836	-0.952579
0.132652	-0.952579
0.132652	-0.816497
0.136237	-0.816497
0.136237	-0.952579
0.149961	-0.952579
0.149961	-0.816497
0.170154	-0.816497
0.170154	-0.952579
0.170537	-0.952579
0.170537	-0.816497
0.174852	-0.816497
0.174852	-0.952579
0.191032	-0.952579
0.191032	-0.816497
0.193519	-0.816497
0.193519	-0.952579
0.196312	-0.952579
0.196312	-1.08866
0.204621	-1.08866
0.204621	-1.22474
0.225419	-1.22474
0.225419	-1.08866
0.228628	-1.08866
0.228628	-1.22474
0.232694	-1.22474
0.232694	-1.08866
0.244765	-1.08866
0.244765	-0.952579
0.249073	-0.952579
0.249073	-0.816497
0.252952	-0.816497
0.252952	-0.680414
0.253827	-0.680414
0.253827	-0.544331
0.259701	-0.544331
0.259701	-0.680414
0.260866	-0.680414
0.260866	-0.816497
0.290113	-0.816497
0.290113	-0.680414
0.292497	-0.680414
0.292497	-0.544331
0.298663	-0.544331
0.298663	-0.680414
0.305876	-0.680414
0.305876	-0.816497
0.318116	-0.816497
0.318116	-0.952579
0.320254	-0.952579
0.320254	-0.816497
0.335757	-0.816497
0.335757	-0.952579
0.344307	-0.952579
0.344307	-0.816497
0.365106	-0.816497
0.365106	-0.952579
0.382511	-0.952579
0.382511	-1.08866
0.400166	-1.08866
0.400166	-0.952579
0.430127	-0.952579
0.430127	-1.08866
0.44467	-1.08866
0.44467	-0.952579
0.453027	-0.952579
0.453027	-1.08866
0.460188	-1.08866
0.460188	-0.952579
0.460725	-0.952579
0.460725	-1.08866
0.496248	-1.08866
0.496248	-1.22474
0.496922	-1.22474
0.496922	-1.36083
0.500465	-1.36083
0.500465	-1.49691
0.501205	-1.49691
0.501205	-1.36083
0.509675	-1.36083
0.509675	-1.22474
0.523164	-1.22474
0.523164	-1.08866
0.524912	-1.08866
0.524912	-1.22474
0.537269	-1.22474
0.537269	-1.08866
0.553563	-1.08866
0.553563	-0.952579
0.554742	-0.952579
0.554742	-1.08866
0.555963	-1.08866
0.555963	-0.952579
0.563169	-0.952579
0.563169	-0.816497
0.57155	-0.816497
0.57155	-0.680414
0.57328	-0.680414
0.57328	-0.816497
0.592168	-0.816497
0.592168	-0.680414
0.611	-0.680414
0.611	-0.816497
0.632206	-0.816497
0.632206	-0.952579
0.637262	-0.952579
0.637262	-0.816497
0.645084	-0.816497
0.645084	-0.680414
0.650716	-0.680414
0.650716	-0.544331
0.658462	-0.544331
0.658462	-0.408248
0.670485	-0.408248
0.670485	-0.544331
0.713885	-0.544331
0.713885	-0.680414
0.715767	-0.680414
0.715767	-0.816497
0.723973	-0.816497
0.723973	-0.680414
0.727711	-0.680414
0.727711	-0.816497
0.729033	-0.816497
0.729033	-0.952579
0.737706	-0.952579
0.737706	-0.816497
0.764052	-0.816497
0.764052	-0.680414
0.780313	-0.680414
0.780313	-0.544331
0.790275	-0.544331
0.790275	-0.408248
0.811936	-0.408248
0.811936	-0.272166
0.853091	-0.272166
0.853091	-0.136083
0.863195	-0.136083
0.863195	0.
0.874533	0.
0.874533	-0.136083
0.877917	-0.136083
0.877917	-0.272166
0.882168	-0.272166
0.882168	-0.408248
0.883726	-0.408248
0.883726	-0.272166
0.886098	-0.272166
0.886098	-0.408248
0.887915	-0.408248
0.887915	-0.272166
0.906954	-0.272166
0.906954	-0.136083
0.913864	-0.136083
0.913864	0.
0.916604	0.
0.916604	0.136083
0.922488	0.136083
0.922488	0.272166
0.925763	0.272166
0.925763	0.408248
0.951183	0.408248
0.951183	0.544331
0.954053	0.544331
0.954053	0.408248
0.959348	0.408248
0.959348	0.544331
0.962921	0.544331
0.962921	0.408248
0.971115	0.408248
0.971115	0.272166
0.991204	0.272166
0.991204	0.408248
1.0059	0.408248
1.0059	0.544331
1.01078	0.544331
1.01078	0.680414
1.01797	0.680414
1.01797	0.816497
1.02999	0.816497
1.02999	0.680414
1.03243	0.680414
1.03243	0.816497
1.04748	0.816497
1.04748	0.680414
1.06585	0.680414
1.06585	0.544331
1.06816	0.544331
1.06816	0.680414
1.08008	0.680414
1.08008	0.544331
1.08156	0.544331
1.08156	0.680414
1.08543	0.680414
1.08543	0.816497
1.088	0.816497
1.088	0.680414
1.09659	0.680414
1.09659	0.544331
1.11802	0.544331
1.11802	0.680414
1.14198	0.680414
1.14198	0.544331
1.14272	0.544331
1.14272	0.680414
1.15412	0.680414
1.15412	0.544331
1.15698	0.544331
1.15698	0.680414
1.18297	0.680414
1.18297	0.544331
1.1888	0.544331
1.1888	0.680414
1.19471	0.680414
1.19471	0.816497
1.21546	0.816497
1.21546	0.680414
1.21628	0.680414
1.21628	0.816497
1.2312	0.816497
1.2312	0.952579
1.23205	0.952579
1.23205	1.08866
1.23474	1.08866
1.23474	0.952579
1.2401	0.952579
1.2401	1.08866
1.24543	1.08866
1.24543	1.22474
1.26203	1.22474
1.26203	1.36083
1.26449	1.36083
1.26449	1.22474
1.28417	1.22474
1.28417	1.08866
1.28903	1.08866
1.28903	0.952579
1.29492	0.952579
1.29492	0.816497
1.30441	0.816497
1.30441	0.952579
1.3045	0.952579
1.3045	1.08866
1.30945	1.08866
1.30945	0.952579
1.34348	0.952579
1.34348	0.816497
1.34664	0.816497
1.34664	0.952579
1.35987	0.952579
1.35987	1.08866
1.37576	1.08866
1.37576	0.952579
1.39016	0.952579
1.39016	1.08866
1.4004	1.08866
1.4004	0.952579
1.40675	0.952579
1.40675	1.08866
1.41186	1.08866
1.41186	0.952579
1.41314	0.952579
1.41314	0.816497
1.41997	0.816497
1.41997	0.952579
1.44664	0.952579
1.44664	1.08866
1.45327	1.08866
1.45327	1.22474
1.46347	1.22474
1.46347	1.36083
1.47309	1.36083
1.47309	1.22474
1.48214	1.22474
1.48214	1.08866
1.48264	1.08866
1.48264	1.22474
1.49006	1.22474
1.49006	1.08866
1.49069	1.08866
1.49069	0.952579
1.49766	0.952579
1.49766	0.816497
1.52157	0.816497
1.52157	0.952579
1.52541	0.952579
1.52541	1.08866
1.52918	1.08866
1.52918	0.952579
1.53	0.952579
1.53	0.816497
1.53697	0.816497
1.53697	0.952579
1.54853	0.952579
1.54853	1.08866
1.54885	1.08866
1.54885	0.952579
1.55046	0.952579
1.55046	0.816497
1.55571	0.816497
1.55571	0.952579
1.55631	0.952579
1.55631	0.816497
1.56249	0.816497
1.56249	0.680414
1.57585	0.680414
1.57585	0.544331
1.58954	0.544331
1.58954	0.680414
1.59865	0.680414
1.59865	0.544331
1.60698	0.544331
1.60698	0.408248
1.65145	0.408248
1.65145	0.544331
1.65759	0.544331
1.65759	0.680414
1.66394	0.680414
1.66394	0.544331
1.67054	0.544331
1.67054	0.408248
1.67225	0.408248
1.67225	0.544331
1.69691	0.544331
1.69691	0.680414
1.70306	0.680414
1.70306	0.544331
1.71638	0.544331
1.71638	0.408248
1.72459	0.408248
1.72459	0.544331
1.72696	0.544331
1.72696	0.408248
1.74489	0.408248
1.74489	0.544331
1.74907	0.544331
1.74907	0.680414
1.76225	0.680414
1.76225	0.816497
1.76288	0.816497
1.76288	0.680414
1.76736	0.680414
1.76736	0.816497
1.77027	0.816497
1.77027	0.680414
1.79248	0.680414
1.79248	0.816497
1.79822	0.816497
1.79822	0.952579
1.80261	0.952579
1.80261	0.816497
1.81669	0.816497
1.81669	0.680414
1.82273	0.680414
1.82273	0.544331
1.83623	0.544331
1.83623	0.408248
1.85239	0.408248
1.85239	0.544331
1.86878	0.544331
1.86878	0.680414
1.88187	0.680414
1.88187	0.544331
1.88702	0.544331
1.88702	0.680414
1.88846	0.680414
1.88846	0.544331
1.92473	0.544331
1.92473	0.680414
1.93888	0.680414
1.93888	0.544331
1.95181	0.544331
1.95181	0.408248
1.95239	0.408248
1.95239	0.544331
1.95542	0.544331
1.95542	0.680414
1.95741	0.680414
1.95741	0.816497
1.96965	0.816497
1.96965	0.952579
1.9698	0.952579
1.9698	1.08866
1.9732	1.08866
1.9732	0.952579
1.9876	0.952579
1.9876	1.08866
1.99204	1.08866
1.99204	1.22474
1.99419	1.22474
1.99419	1.08866
2.00018	1.08866
2.00018	1.22474
2.01085	1.22474
2.01085	1.08866
2.01104	1.08866
2.01104	1.22474
2.01185	1.22474
2.01185	1.36083
2.02044	1.36083
2.02044	1.49691
2.02222	1.49691
2.02222	1.63299
2.02273	1.63299
2.02273	1.49691
2.02659	1.49691
2.02659	1.36083
2.03149	1.36083
2.03149	1.22474
2.0465	1.22474
2.0465	1.36083
2.06118	1.36083
2.06118	1.22474
2.08354	1.22474
2.08354	1.08866
2.10062	1.08866
2.10062	0.952579
2.11754	0.952579
2.11754	1.08866
2.12341	1.08866
2.12341	1.22474
2.13506	1.22474
2.13506	1.36083
2.14208	1.36083
2.14208	1.49691
2.16506	1.49691
2.16506	1.63299
2.1908	1.63299
2.1908	1.49691
2.19835	1.49691
2.19835	1.63299
2.20788	1.63299
2.20788	1.76908
2.2205	1.76908
2.2205	1.63299
2.23807	1.63299
2.23807	1.49691
2.26296	1.49691
2.26296	1.36083
2.26328	1.36083
2.26328	1.22474
2.2692	1.22474
2.2692	1.36083
2.27055	1.36083
2.27055	1.22474
2.27587	1.22474
2.27587	1.08866
2.28411	1.08866
2.28411	1.22474
2.28691	1.22474
2.28691	1.08866
2.28978	1.08866
2.28978	0.952579
2.29086	0.952579
2.29086	1.08866
2.29685	1.08866
2.29685	0.952579
2.29865	0.952579
2.29865	0.816497
2.30442	0.816497
2.30442	0.952579
2.32079	0.952579
2.32079	1.08866
2.32121	1.08866
2.32121	0.952579
2.32715	0.952579
2.32715	1.08866
2.3462	1.08866
2.3462	1.22474
2.34661	1.22474
2.34661	1.36083
2.35743	1.36083
2.35743	1.22474
2.3615	1.22474
2.3615	1.08866
2.37295	1.08866
2.37295	1.22474
2.38539	1.22474
2.38539	1.36083
2.38622	1.36083
2.38622	1.22474
2.39094	1.22474
2.39094	1.36083
2.3932	1.36083
2.3932	1.49691
2.39574	1.49691
2.39574	1.36083
2.40886	1.36083
2.40886	1.49691
2.41456	1.49691
2.41456	1.63299
2.42952	1.63299
2.42952	1.49691
2.43207	1.49691
2.43207	1.63299
2.44358	1.63299
2.44358	1.49691
2.44531	1.49691
2.44531	1.36083
2.46579	1.36083
2.46579	1.49691
2.486	1.49691
2.486	1.36083
2.48605	1.36083
2.48605	1.22474
2.49897	1.22474
2.49897	1.08866
2.50237	1.08866
2.50237	1.22474
2.50595	1.22474
2.50595	1.36083
2.52667	1.36083
2.52667	1.49691
2.52771	1.49691
2.52771	1.63299
2.52795	1.63299
2.52795	1.49691
2.53646	1.49691
2.53646	1.63299
2.54663	1.63299
2.54663	1.76908
2.54817	1.76908
2.54817	1.63299
2.55278	1.63299
2.55278	1.49691
2.55991	1.49691
2.55991	1.36083
2.56811	1.36083
2.56811	1.22474
2.57298	1.22474
2.57298	1.08866
2.61009	1.08866
2.61009	0.952579
2.61214	0.952579
2.61214	1.08866
2.62168	1.08866
2.62168	0.952579
2.65918	0.952579
2.65918	1.08866
2.65922	1.08866
2.65922	0.952579
2.68957	0.952579
2.68957	0.816497
2.69503	0.816497
2.69503	0.680414
2.70404	0.680414
2.70404	0.816497
2.71553	0.816497
2.71553	0.952579
2.72679	0.952579
2.72679	1.08866
2.75269	1.08866
2.75269	0.952579
2.75648	0.952579
2.75648	0.816497
2.75713	0.816497
2.75713	0.680414
2.75859	0.680414
2.75859	0.544331
2.76265	0.544331
2.76265	0.408248
2.76388	0.408248
2.76388	0.272166
2.80948	0.272166
2.80948	0.136083
2.83113	0.136083
2.83113	0.
2.83962	0.
2.83962	-0.136083
2.85526	-0.136083
2.85526	-0.272166
2.87401	-0.272166
2.87401	-0.408248
2.87876	-0.408248
2.87876	-0.272166
2.87931	-0.272166
2.87931	-0.408248
2.8928	-0.408248
2.8928	-0.272166
2.89449	-0.272166
2.89449	-0.408248
2.90909	-0.408248
2.90909	-0.272166
2.90964	-0.272166
2.90964	-0.408248
2.91133	-0.408248
2.91133	-0.272166
2.9166	-0.272166
2.9166	-0.136083
2.9178	-0.136083
2.9178	-0.272166
2.93451	-0.272166
2.93451	-0.136083
2.94499	-0.136083
2.94499	0.
2.95748	0.
2.95748	0.136083
2.95827	0.136083
2.95827	0.
2.97197	0.
2.97197	-0.136083
2.97661	-0.136083
2.97661	-0.272166
2.99035	-0.272166
2.99035	-0.136083
2.995	-0.136083
2.995	-0.272166
3.00405	-0.272166
3.00405	-0.136083
3.00914	-0.136083
3.00914	-0.272166
3.01037	-0.272166
3.01037	-0.408248
3.0512	-0.408248
3.0512	-0.544331
3.05246	-0.544331
3.05246	-0.408248
3.05265	-0.408248
3.05265	-0.272166
3.06199	-0.272166
3.06199	-0.408248
3.07262	-0.408248
3.07262	-0.544331
3.07662	-0.544331
3.07662	-0.408248
3.07746	-0.408248
3.07746	-0.272166
3.07956	-0.272166
3.07956	-0.408248
3.09634	-0.408248
3.09634	-0.544331
3.13106	-0.544331
3.13106	-0.680414
3.13265	-0.680414
3.13265	-0.816497
3.13579	-0.816497
3.13579	-0.680414
3.14911	-0.680414
3.14911	-0.544331
3.15129	-0.544331
3.15129	-0.680414
3.16841	-0.680414
3.16841	-0.544331
3.16936	-0.544331
3.16936	-0.408248
3.17583	-0.408248
3.17583	-0.544331
3.17653	-0.544331
3.17653	-0.680414
3.18824	-0.680414
3.18824	-0.816497
3.19168	-0.816497
3.19168	-0.952579
3.19375	-0.952579
3.19375	-0.816497
3.2006	-0.816497
3.2006	-0.680414
3.20656	-0.680414
3.20656	-0.544331
3.22923	-0.544331
3.22923	-0.680414
3.23293	-0.680414
3.23293	-0.544331
3.23395	-0.544331
3.23395	-0.680414
3.23932	-0.680414
3.23932	-0.544331
3.2547	-0.544331
3.2547	-0.680414
3.26163	-0.680414
3.26163	-0.816497
3.28801	-0.816497
3.28801	-0.952579
3.31085	-0.952579
3.31085	-0.816497
3.36338	-0.816497
3.36338	-0.680414
3.37291	-0.680414
3.37291	-0.544331
3.40328	-0.544331
3.40328	-0.680414
3.41195	-0.680414
3.41195	-0.544331
3.44138	-0.544331
3.44138	-0.680414
3.44629	-0.680414
3.44629	-0.816497
3.48031	-0.816497
3.48031	-0.952579
3.49207	-0.952579
3.49207	-1.08866
3.49469	-1.08866
3.49469	-1.22474
3.52255	-1.22474
3.52255	-1.36083
3.52276	-1.36083
3.52276	-1.22474
3.54826	-1.22474
3.54826	-1.36083
3.56609	-1.36083
3.56609	-1.22474
3.578	-1.22474
3.578	-1.08866
3.58165	-1.08866
3.58165	-0.952579
3.58451	-0.952579
3.58451	-1.08866
3.5854	-1.08866
3.5854	-0.952579
3.59537	-0.952579
3.59537	-0.816497
3.60916	-0.816497
3.60916	-0.952579
3.62492	-0.952579
3.62492	-0.816497
3.6413	-0.816497
3.6413	-0.952579
3.64717	-0.952579
3.64717	-1.08866
3.65571	-1.08866
3.65571	-0.952579
3.65853	-0.952579
3.65853	-1.08866
3.66476	-1.08866
3.66476	-0.952579
3.66815	-0.952579
3.66815	-0.816497
3.67214	-0.816497
3.67214	-0.680414
3.67871	-0.680414
3.67871	-0.816497
3.68004	-0.816497
3.68004	-0.952579
3.71706	-0.952579
3.71706	-0.816497
3.72424	-0.816497
3.72424	-0.680414
3.72493	-0.680414
3.72493	-0.544331
3.72593	-0.544331
3.72593	-0.680414
3.73171	-0.680414
3.73171	-0.544331
3.74312	-0.544331
3.74312	-0.408248
3.74483	-0.408248
3.74483	-0.544331
3.74885	-0.544331
3.74885	-0.680414
3.75319	-0.680414
3.75319	-0.544331
3.79628	-0.544331
3.79628	-0.408248
3.80123	-0.408248
3.80123	-0.544331
3.82846	-0.544331
3.82846	-0.680414
3.83218	-0.680414
3.83218	-0.816497
3.8339	-0.816497
3.8339	-0.680414
3.86646	-0.680414
3.86646	-0.544331
3.87561	-0.544331
3.87561	-0.680414
3.88814	-0.680414
3.88814	-0.544331
3.89092	-0.544331
3.89092	-0.408248
3.90039	-0.408248
3.90039	-0.272166
3.90152	-0.272166
3.90152	-0.408248
3.90838	-0.408248
3.90838	-0.272166
3.91088	-0.272166
3.91088	-0.408248
3.91407	-0.408248
3.91407	-0.544331
3.91462	-0.544331
3.91462	-0.680414
3.94059	-0.680414
3.94059	-0.816497
3.94572	-0.816497
3.94572	-0.952579
3.94953	-0.952579
3.94953	-0.816497
3.94977	-0.816497
3.94977	-0.952579
3.95047	-0.952579
3.95047	-0.816497
3.95186	-0.816497
3.95186	-0.952579
3.96042	-0.952579
3.96042	-0.816497
3.9649	-0.816497
3.9649	-0.680414
3.968	-0.680414
3.968	-0.544331
3.97448	-0.544331
3.97448	-0.680414
4.01455	-0.680414
4.01455	-0.544331
4.04245	-0.544331
4.04245	-0.680414
4.04579	-0.680414
4.04579	-0.544331
4.04872	-0.544331
4.04872	-0.408248
4.05045	-0.408248
4.05045	-0.544331
4.05118	-0.544331
4.05118	-0.680414
4.05274	-0.680414
4.05274	-0.544331
4.07476	-0.544331
4.07476	-0.680414
4.07625	-0.680414
4.07625	-0.816497
4.07818	-0.816497
4.07818	-0.952579
4.09031	-0.952579
4.09031	-1.08866
4.09598	-1.08866
4.09598	-1.22474
4.11321	-1.22474
4.11321	-1.08866
4.12902	-1.08866
4.12902	-0.952579
4.16553	-0.952579
4.16553	-1.08866
4.1741	-1.08866
4.1741	-1.22474
4.18151	-1.22474
4.18151	-1.08866
4.18967	-1.08866
4.18967	-1.22474
4.19176	-1.22474
4.19176	-1.08866
4.22297	-1.08866
4.22297	-1.22474
4.22962	-1.22474
4.22962	-1.08866
4.22965	-1.08866
4.22965	-1.22474
4.25019	-1.22474
4.25019	-1.36083
4.26762	-1.36083
4.26762	-1.49691
4.29746	-1.49691
4.29746	-1.36083
4.29838	-1.36083
4.29838	-1.22474
4.30003	-1.22474
4.30003	-1.08866
4.30519	-1.08866
4.30519	-1.22474
4.30824	-1.22474
4.30824	-1.36083
4.30923	-1.36083
4.30923	-1.22474
4.31754	-1.22474
4.31754	-1.08866
4.33922	-1.08866
4.33922	-1.22474
4.34892	-1.22474
4.34892	-1.08866
4.35718	-1.08866
4.35718	-1.22474
4.36431	-1.22474
4.36431	-1.36083
4.371	-1.36083
4.371	-1.22474
4.37783	-1.22474
4.37783	-1.08866
4.39392	-1.08866
4.39392	-1.22474
4.41638	-1.22474
4.41638	-1.08866
4.43113	-1.08866
4.43113	-1.22474
4.43501	-1.22474
4.43501	-1.36083
4.44502	-1.36083
4.44502	-1.49691
4.48613	-1.49691
4.48613	-1.36083
4.49175	-1.36083
4.49175	-1.22474
4.49352	-1.22474
4.49352	-1.08866
4.49668	-1.08866
4.49668	-0.952579
4.52424	-0.952579
4.52424	-0.816497
4.53006	-0.816497
4.53006	-0.952579
4.568	-0.952579
4.568	-1.08866
4.57607	-1.08866
4.57607	-1.22474
4.58064	-1.22474
4.58064	-1.36083
4.59243	-1.36083
4.59243	-1.49691
4.59539	-1.49691
4.59539	-1.36083
4.60115	-1.36083
4.60115	-1.49691
4.6084	-1.49691
4.6084	-1.36083
4.61636	-1.36083
4.61636	-1.49691
4.64424	-1.49691
4.64424	-1.36083
4.6461	-1.36083
4.6461	-1.49691
4.65356	-1.49691
4.65356	-1.36083
4.65997	-1.36083
4.65997	-1.22474
4.66191	-1.22474
4.66191	-1.36083
4.66204	-1.36083
4.66204	-1.22474
4.6787	-1.22474
4.6787	-1.36083
4.69814	-1.36083
4.69814	-1.22474
4.69926	-1.22474
4.69926	-1.36083
4.70627	-1.36083
4.70627	-1.49691
4.7114	-1.49691
4.7114	-1.36083
4.71665	-1.36083
4.71665	-1.22474
4.72613	-1.22474
4.72613	-1.08866
4.7299	-1.08866
4.7299	-0.952579
4.73484	-0.952579
4.73484	-0.816497
4.73679	-0.816497
4.73679	-0.952579
4.74321	-0.952579
4.74321	-1.08866
4.74706	-1.08866
4.74706	-0.952579
4.75799	-0.952579
4.75799	-0.816497
4.76498	-0.816497
4.76498	-0.952579
4.76632	-0.952579
4.76632	-0.816497
4.77303	-0.816497
4.77303	-0.952579
4.77498	-0.952579
4.77498	-1.08866
4.80052	-1.08866
4.80052	-0.952579
4.81123	-0.952579
4.81123	-1.08866
4.81445	-1.08866
4.81445	-0.952579
4.86428	-0.952579
4.86428	-0.816497
4.86655	-0.816497
4.86655	-0.952579
4.86902	-0.952579
4.86902	-0.816497
4.8775	-0.816497
4.8775	-0.680414
4.89051	-0.680414
4.89051	-0.544331
4.89499	-0.544331
4.89499	-0.408248
4.90353	-0.408248
4.90353	-0.544331
4.91829	-0.544331
4.91829	-0.408248
4.91933	-0.408248
4.91933	-0.272166
4.92454	-0.272166
4.92454	-0.408248
4.9279	-0.408248
4.9279	-0.272166
4.93628	-0.272166
4.93628	-0.136083
4.94077	-0.136083
4.94077	0.
4.94727	0.
4.94727	0.136083
4.95775	0.136083
4.95775	0.
4.98984	0.
4.98984	-0.136083
4.99047	-0.136083
4.99047	-0.272166
4.9932	-0.272166
4.9932	-0.136083
4.9972	-0.136083
4.9972	-0.272166
5.00684	-0.272166
5.00684	-0.408248
5.01111	-0.408248
5.01111	-0.544331
5.01294	-0.544331
5.01294	-0.408248


==> tikz_tex/files/sample_path_R500.txt <==
0.	0.
0.00294594	0.0442374
0.0104364	0.17695
0.0178114	0.132712
0.0279515	0.17695
0.0313684	0.309662
0.038629	0.17695
0.0427076	0.221187
0.052328	0.0884748
0.05549	-0.0442374
0.0618081	-0.0884748
0.0679588	-0.132712
0.0698874	-0.0884748
0.0759426	-0.132712
0.0834817	-0.0884748
0.0890159	-0.132712
0.0924196	-0.0884748
0.0987752	-0.0442374
0.102906	0.
0.112007	-0.0442374
0.120816	0.0884748
0.124674	0.221187
0.128006	0.265424
0.132061	0.309662
0.134959	0.265424
0.144572	0.132712
0.148259	0.17695
0.15445	0.0442374
0.160002	0.
0.162942	0.132712
0.169598	0.
0.174776	-0.132712
0.17584	0.
0.181153	-0.0442374
0.187299	-0.0884748
0.196008	0.0442374
0.201145	0.0884748
0.211175	0.132712
0.220138	0.
0.224117	-0.0442374
0.230255	0.
0.23212	-0.132712
0.23408	-0.0884748
0.241529	-0.132712
0.249789	-0.17695
0.252627	-0.221187
0.257151	-0.265424
0.261397	-0.132712
0.264596	0.
0.269232	0.132712
0.275765	0.17695
0.28141	0.221187
0.290973	0.17695
0.299339	0.0442374
0.301867	-0.0884748
0.305658	-0.132712
0.309633	-0.0884748
0.312073	-0.132712
0.31489	-0.0884748
0.322727	-0.132712
0.325454	0.0884748
0.331157	0.221187
0.33785	0.17695
0.344154	0.132712
0.347933	0.353899
0.352852	0.398137
0.357578	0.265424
0.361795	0.0442374
0.367957	0.17695
0.371673	0.132712
0.375185	0.17695
0.377896	0.309662
0.386008	0.17695
0.388354	0.221187
0.391204	0.265424
0.39413	0.309662
0.401246	0.17695
0.403149	0.221187
0.406151	0.353899
0.413978	0.398137
0.416804	0.442374
0.422526	0.398137
0.427859	0.442374
0.43121	0.398137
0.436156	0.442374
0.439616	0.398137
0.445331	0.353899
0.45454	0.309662
0.457801	0.442374
0.465548	0.309662
0.470665	0.17695
0.473893	0.132712
0.47628	0.17695
0.480561	0.132712
0.485641	0.
0.490849	-0.132712
0.496235	-0.17695
0.50139	-0.309662
0.506962	-0.0884748
0.514882	-0.132712
0.517675	0.
0.525037	-0.132712
0.527274	-0.265424
0.533178	-0.309662
0.540855	-0.530849
0.54306	-0.309662
0.548453	-0.17695
0.557765	-0.221187
0.559877	-0.17695
0.562645	-0.309662
0.566156	-0.17695
0.571667	-0.132712
0.574347	-0.17695
0.579356	0.0442374
0.581327	-0.0884748
0.584691	-0.221187
0.587566	-0.265424
0.590182	-0.221187
0.59413	-0.265424
0.599275	-0.132712
0.608066	-0.17695
0.611327	-0.309662
0.614034	-0.353899
0.61844	-0.309662
0.622817	-0.442374
0.626145	-0.486611
0.627668	-0.442374
0.63187	-0.221187
0.636242	-0.17695
0.645	-0.0442374
0.646181	0.17695
0.648519	0.221187
0.650722	0.265424
0.655763	0.0442374
0.666968	0.0884748
0.672576	-0.132712
0.689744	-0.0884748
0.693735	-0.132712
0.701816	-0.0884748
0.704835	-0.309662
0.710804	-0.353899
0.716145	-0.309662
0.719256	-0.442374
0.723126	-0.398137
0.727283	-0.353899
0.729327	-0.309662
0.734151	-0.353899
0.740119	-0.398137
0.746798	-0.353899
0.749922	-0.132712
0.7535	-0.265424
0.758171	-0.309662
0.762831	-0.442374
0.765712	-0.486611
0.768942	-0.353899
0.772009	-0.309662
0.776793	-0.353899
0.78064	-0.309662
0.785748	-0.442374
0.789078	-0.663561
0.793671	-0.619324
0.797541	-0.486611
0.802415	-0.530849
0.805853	-0.575086
0.811819	-0.619324
0.815302	-0.663561
0.820698	-0.884748
0.822577	-1.10593
0.826925	-1.0617
0.833381	-0.840511
0.840644	-0.884748
0.84232	-0.840511
0.850406	-0.884748
0.858212	-1.01746
0.868087	-0.973223
0.873032	-0.928985
0.877093	-1.0617
0.881807	-1.01746
0.886178	-1.23865
0.891579	-1.10593
0.896926	-0.884748
0.902519	-0.928985
0.908398	-0.796273
0.91347	-0.928985
0.915342	-0.973223
0.922848	-0.928985
0.925869	-0.973223
0.932064	-0.840511
0.936616	-0.796273
0.944119	-0.840511
0.948193	-0.796273
0.957664	-0.752036
0.963191	-0.619324
0.965887	-0.752036
0.969436	-0.796273
0.972472	-0.840511
0.975845	-0.707798
0.980143	-0.752036
0.98489	-0.619324
0.987151	-0.663561
0.993876	-0.707798
0.998967	-0.840511
1.00271	-0.884748
1.00847	-1.01746
1.01499	-0.973223
1.02254	-1.10593
1.03607	-0.973223
1.03884	-0.928985
1.04229	-1.0617
1.04524	-0.928985
1.05197	-0.973223
1.05939	-1.19441
1.06497	-1.23865
1.06676	-1.28288
1.07069	-1.23865
1.0832	-1.28288
1.08846	-1.23865
1.09337	-1.10593
1.09551	-1.0617
1.1006	-1.19441
1.10831	-1.23865
1.11303	-1.28288
1.11899	-1.4156
1.1246	-1.45983
1.13034	-1.4156
1.13603	-1.37136
1.13879	-1.23865
1.1435	-1.10593
1.15384	-0.884748
1.16183	-0.840511
1.16614	-0.619324
1.16919	-0.752036
1.17668	-0.707798
1.18048	-0.663561
1.1868	-0.707798
1.19295	-0.663561
1.19819	-0.619324
1.20333	-0.486611
1.21219	-0.353899
1.21699	-0.486611
1.22169	-0.442374
1.22372	-0.398137
1.22583	-0.353899
1.2326	-0.486611
1.24267	-0.442374
1.24554	-0.398137
1.24806	-0.530849
1.25085	-0.398137
1.26171	-0.619324
1.26475	-0.486611
1.2728	-0.442374
1.27747	-0.575086
1.28451	-0.530849
1.28908	-0.398137
1.2913	-0.442374
1.29701	-0.575086
1.30242	-0.442374
1.3096	-0.486611
1.31462	-0.353899
1.32652	-0.398137
1.32909	-0.530849
1.33168	-0.486611
1.33519	-0.530849
1.34135	-0.575086
1.34496	-0.530849
1.3486	-0.398137
1.35454	-0.353899
1.35715	-0.398137
1.3612	-0.265424
1.36739	-0.398137
1.37603	-0.353899
1.3818	-0.486611
1.39081	-0.619324
1.39647	-0.663561
1.40145	-0.530849
1.40755	-0.486611
1.41044	-0.353899
1.41573	-0.221187
1.41897	-0.265424
1.42507	-0.309662
1.43434	-0.442374
1.43928	-0.398137
1.44258	-0.353899
1.44653	-0.309662
1.45049	-0.353899
1.45472	-0.398137
1.4605	-0.353899
1.46367	-0.132712
1.46926	-0.17695
1.47447	-0.0442374
1.47924	0.0884748
1.48437	0.132712
1.4891	0.17695
1.49646	0.309662
1.50094	0.17695
1.50768	0.221187
1.51052	0.265424
1.51873	0.309662
1.52102	0.442374
1.52322	0.575086
1.52791	0.530849
1.53127	0.398137
1.53292	0.265424
1.53871	0.486611
1.54359	0.530849
1.54501	0.486611
1.54884	0.530849
1.55303	0.398137
1.56246	0.353899
1.56621	0.132712
1.56996	0.265424
1.57339	0.221187
1.57987	0.265424
1.58585	0.486611
1.59001	0.530849
1.59214	0.486611
1.59599	0.265424
1.60164	0.0442374
1.60445	0.0884748
1.61198	-0.0442374
1.61617	0.
1.62051	-0.0442374
1.6248	-0.17695
1.62984	-0.221187
1.63327	-0.265424
1.6356	-0.221187
1.64138	-0.0884748
1.64592	-0.0442374
1.65144	-0.0884748
1.66012	-0.221187
1.66908	-0.0884748
1.67373	-0.0442374
1.68169	-0.0884748
1.68632	0.0442374
1.68922	0.17695
1.69277	0.398137
1.69894	0.442374
1.70448	0.575086
1.70919	0.353899
1.71661	0.309662
1.72128	0.353899
1.7286	0.309662
1.73301	0.442374
1.74095	0.398137
1.74739	0.353899
1.75013	0.221187
1.75544	0.17695
1.7614	0.0442374
1.76505	0.
1.77273	0.0442374
1.77464	0.
1.77731	-0.132712
1.78025	-0.17695
1.78334	-0.221187
1.7882	-0.265424
1.7962	-0.398137
1.79924	-0.442374
1.80973	-0.486611
1.81417	-0.530849
1.82107	-0.575086
1.82701	-0.619324
1.83114	-0.575086
1.83432	-0.619324
1.8416	-0.575086
1.84861	-0.442374
1.85653	-0.575086
1.86004	-0.530849
1.86323	-0.663561
1.86983	-0.796273
1.87191	-0.752036
1.8756	-0.796273
1.88212	-0.928985
1.89012	-0.884748
1.89562	-0.840511
1.89724	-0.884748
1.89906	-0.840511
1.90109	-0.973223
1.90586	-1.01746
1.90885	-0.973223
1.91236	-1.10593
1.92164	-1.0617
1.92519	-1.01746
1.92759	-0.973223
1.9329	-0.840511
1.94012	-0.796273
1.94477	-0.840511
1.95194	-0.884748
1.96272	-0.840511
1.96666	-0.707798
1.96979	-0.752036
1.97222	-0.619324
1.975	-0.575086
1.98301	-0.619324
1.98875	-0.752036
1.99215	-0.707798
1.99858	-0.752036
2.0075	-0.796273
2.01121	-0.840511
2.01838	-0.619324
2.02631	-0.575086
2.03595	-0.707798
2.04189	-0.575086
2.04643	-0.530849
2.0525	-0.486611
2.06236	-0.530849
2.06502	-0.486611
2.06919	-0.353899
2.07174	-0.221187
2.07375	-0.265424
2.07648	-0.221187
2.0813	-0.265424
2.0861	-0.221187
2.09325	-0.17695
2.09923	-0.132712
2.10196	-0.0884748
2.103	0.0442374
2.1139	0.
2.12226	0.132712
2.12385	0.17695
2.1323	0.221187
2.135	0.17695
2.13965	0.221187
2.14408	0.17695
2.14849	0.221187
2.15277	0.265424
2.15633	0.221187
2.1604	0.265424
2.17073	0.398137
2.17779	0.442374
2.17926	0.398137
2.1848	0.353899
2.18937	0.398137
2.19149	0.265424
2.19608	0.309662
2.19963	0.265424
2.20231	0.309662
2.21062	0.442374
2.21346	0.486611
2.21706	0.353899
2.22132	0.309662
2.22456	0.353899
2.2275	0.398137
2.22904	0.442374
2.23307	0.309662
2.23701	0.265424
2.2426	0.221187
2.24994	0.353899
2.25347	0.575086
2.25682	0.619324
2.26179	0.486611
2.2656	0.530849
2.27252	0.663561
2.27653	0.796273
2.27865	0.752036
2.28414	0.884748
2.28759	0.928985
2.29485	0.884748
2.30252	0.840511
2.31536	0.796273
2.32286	0.575086
2.32926	0.530849
2.33311	0.663561
2.3384	0.707798
2.34065	0.663561
2.34887	0.619324
2.35505	0.663561
2.36284	0.619324
2.36654	0.398137
2.36875	0.353899
2.37186	0.398137
2.37641	0.265424
2.37966	0.398137
2.38407	0.530849
2.38725	0.398137
2.39186	0.353899
2.39922	0.309662
2.40555	0.353899
2.41058	0.486611
2.41619	0.530849
2.42127	0.486611
2.4324	0.619324
2.43542	0.575086
2.44178	0.530849
2.44728	0.486611
2.45458	0.353899
2.45972	0.575086
2.4627	0.707798
2.46814	0.663561
2.46998	0.530849
2.47465	0.575086
2.4771	0.707798
2.48354	0.663561
2.48728	0.796273
2.49247	1.01746
2.49782	1.0617
2.50661	1.10593
2.51172	1.15017
2.5142	1.19441
2.51942	1.4156
2.5291	1.54831
2.53552	1.4156
2.54114	1.54831
2.54432	1.4156
2.54822	1.54831
2.55182	1.59255
2.55492	1.63678
2.55942	1.68102
2.56305	1.81373
2.56541	1.7695
2.57066	1.99068
2.574	1.94645
2.58364	1.99068
2.58932	1.85797
2.59356	1.90221
2.59663	1.7695
2.60146	1.81373
2.60838	2.03492
2.61201	2.07916
2.61561	2.03492
2.62199	1.99068
2.62557	1.94645
2.63158	1.90221
2.63709	1.85797
2.64344	1.81373
2.64532	1.85797
2.65144	1.90221
2.65451	1.85797
2.6573	1.81373
2.66271	2.03492
2.66993	2.07916
2.67515	2.03492
2.67996	2.07916
2.68566	2.03492
2.68976	2.16763
2.69242	2.21187
2.69957	2.25611
2.70179	2.21187
2.70688	2.16763
2.71354	2.21187
2.71796	2.16763
2.72337	2.03492
2.72496	2.07916
2.73337	2.03492
2.74003	2.07916
2.74655	2.21187
2.75388	2.07916
2.75672	2.03492
2.76374	1.99068
2.76709	1.85797
2.77492	1.72526
2.77939	1.68102
2.78453	1.72526
2.788	1.7695
2.79271	1.72526
2.79662	1.85797
2.80211	1.81373
2.80634	1.94645
2.81826	1.90221
2.82579	1.94645
2.83212	2.16763
2.83534	2.30034
2.84154	2.16763
2.84932	2.21187
2.85271	2.07916
2.85809	2.21187
2.86387	2.16763
2.87033	2.12339
2.88006	1.99068
2.89829	1.85797
2.90475	2.07916
2.90774	2.03492
2.91608	2.07916
2.91989	2.12339
2.92701	1.99068
2.93381	1.85797
2.94131	1.81373
2.94367	1.68102
2.94808	1.54831
2.95615	1.68102
2.9626	1.54831
2.96551	1.4156
2.97371	1.37136
2.97692	1.4156
2.98097	1.19441
2.98735	1.4156
2.99387	1.37136
2.99637	1.32712
3.00063	1.45983
3.00622	1.4156
3.01071	1.28288
3.01513	1.15017
3.0168	1.10593
3.02056	1.15017
3.02661	1.19441
3.03624	1.4156
3.03809	1.54831
3.04248	1.50407
3.04571	1.63678
3.04931	1.50407
3.05718	1.54831
3.06281	1.4156
3.06891	1.37136
3.07402	1.4156
3.07501	1.37136
3.07868	1.32712
3.08343	1.28288
3.09017	1.0617
3.09524	1.28288
3.09817	1.32712
3.10504	1.28288
3.11039	1.23865
3.11585	1.19441
3.11989	1.23865
3.12519	1.28288
3.13101	1.23865
3.13737	1.37136
3.14221	1.32712
3.14522	1.54831
3.14928	1.59255
3.15204	1.63678
3.15567	1.50407
3.15973	1.45983
3.16528	1.4156
3.168	1.45983
3.17188	1.50407
3.18499	1.54831
3.18811	1.59255
3.19181	1.63678
3.20051	1.7695
3.20906	1.72526
3.21066	1.59255
3.21815	1.63678
3.22273	1.50407
3.22959	1.45983
3.23712	1.50407
3.24147	1.63678
3.24291	1.68102
3.24785	1.63678
3.25363	1.7695
3.25934	1.54831
3.2642	1.50407
3.27215	1.37136
3.28127	1.4156
3.28761	1.28288
3.29273	1.4156
3.29782	1.37136
3.30415	1.4156
3.31305	1.45983
3.31721	1.32712
3.32358	1.37136
3.3255	1.32712
3.33082	1.37136
3.3341	1.50407
3.33983	1.45983
3.34493	1.4156
3.35153	1.28288
3.35475	1.32712
3.36183	1.10593
3.37306	1.0617
3.37902	0.928985
3.38675	0.796273
3.39083	0.752036
3.39869	0.796273
3.40126	0.752036
3.4035	0.707798
3.40806	0.752036
3.41126	0.707798
3.41309	0.663561
3.41432	0.442374
3.4189	0.486611
3.42306	0.530849
3.42571	0.486611
3.43281	0.530849
3.43787	0.575086
3.44252	0.530849
3.44584	0.663561
3.45067	0.442374
3.45731	0.575086
3.46205	0.530849
3.46976	0.398137
3.47559	0.442374
3.48157	0.398137
3.48636	0.442374
3.49173	0.486611
3.49566	0.353899
3.50012	0.398137
3.50356	0.265424
3.50963	0.309662
3.51502	0.353899
3.51776	0.486611
3.52249	0.619324
3.52903	0.575086
3.53224	0.619324
3.53556	0.486611
3.54108	0.530849
3.54276	0.486611
3.54441	0.530849
3.54764	0.486611
3.55086	0.530849
3.55686	0.486611
3.55921	0.530849
3.56684	0.486611
3.57427	0.353899
3.57897	0.309662
3.58201	0.17695
3.58553	0.0442374
3.59186	0.0884748
3.59473	0.132712
3.59905	0.17695
3.60201	0.132712
3.61358	0.265424
3.6206	0.221187
3.62895	0.353899
3.63461	0.309662
3.63764	0.265424
3.64074	0.221187
3.6425	0.0884748
3.64485	0.0442374
3.64767	-0.0884748
3.65188	-0.0442374
3.65525	-0.0884748
3.66413	-0.132712
3.66716	0.
3.66967	-0.132712
3.68078	0.
3.68299	-0.132712
3.68594	-0.265424
3.6904	-0.221187
3.69479	-0.353899
3.70296	-0.575086
3.71675	-0.707798
3.71905	-0.752036
3.72899	-0.707798
3.73119	-0.752036
3.73485	-0.796273
3.73705	-0.752036
3.74472	-0.707798
3.74857	-0.575086
3.7532	-0.619324
3.75591	-0.752036
3.76132	-0.884748
3.76897	-0.928985
3.77302	-0.796273
3.77532	-0.752036
3.78245	-0.796273
3.78716	-0.752036
3.79436	-0.530849
3.79798	-0.309662
3.80377	-0.353899
3.81008	-0.309662
3.81922	-0.353899
3.82334	-0.309662
3.8249	-0.353899
3.82804	-0.398137
3.83473	-0.442374
3.84085	-0.398137
3.84568	-0.265424
3.84981	-0.309662
3.85421	-0.353899
3.86156	-0.309662
3.86878	-0.265424
3.87321	-0.0442374
3.87634	-0.0884748
3.88262	-0.132712
3.89149	-0.265424
3.90077	-0.132712
3.90535	0.
3.90984	0.221187
3.91389	0.265424
3.91701	0.309662
3.91916	0.353899
3.92239	0.221187
3.92724	0.265424
3.93435	0.221187
3.93883	0.265424
3.94381	0.221187
3.95084	0.17695
3.95548	0.221187
3.96055	0.17695
3.97173	0.0442374
3.9774	0.0884748
3.98081	0.0442374
3.98907	-0.0884748
3.9925	0.0442374
3.99911	0.17695
4.00144	0.132712
4.00731	-0.0884748
4.01367	-0.132712
4.01852	0.
4.02586	-0.221187
4.0291	-0.0884748
4.03224	0.0442374
4.03777	0.0884748
4.04181	-0.0442374
4.04532	-0.17695
4.05098	-0.221187
4.05668	-0.17695
4.06042	-0.132712
4.06574	-0.17695
4.06826	-0.132712
4.07264	-0.0884748
4.07766	-0.0442374
4.07925	0.0884748
4.08462	0.0442374
4.08802	0.0884748
4.09128	0.221187
4.09877	0.0884748
4.10417	0.132712
4.10686	0.0884748
4.11337	0.132712
4.11618	0.265424
4.11883	0.309662
4.12403	0.265424
4.12891	0.309662
4.13909	0.353899
4.1425	0.486611
4.14734	0.619324
4.15296	0.575086
4.158	0.530849
4.16205	0.486611
4.16516	0.619324
4.16689	0.575086
4.16824	0.530849
4.17587	0.486611
4.17916	0.530849
4.18494	0.486611
4.18854	0.619324
4.19518	0.398137
4.19818	0.530849
4.20251	0.575086
4.2073	0.530849
4.21147	0.575086
4.22404	0.619324
4.22937	0.486611
4.23356	0.353899
4.23702	0.221187
4.24471	0.0884748
4.25111	0.0442374
4.2587	0.0884748
4.26572	0.132712
4.27245	0.17695
4.27928	0.398137
4.28554	0.353899
4.28776	0.221187
4.29583	0.17695
4.2995	0.221187
4.30641	0.353899
4.3087	0.309662
4.31605	0.442374
4.31873	0.398137
4.32102	0.353899
4.32397	0.398137
4.32832	0.442374
4.32983	0.309662
4.33183	0.353899
4.33785	0.309662
4.34421	0.442374
4.34815	0.486611
4.35433	0.530849
4.3616	0.575086
4.36516	0.530849
4.37186	0.486611
4.37632	0.530849
4.3844	0.398137
4.38939	0.442374
4.39611	0.398137
4.40216	0.353899
4.40816	0.221187
4.412	0.0884748
4.41646	0.0442374
4.4216	-0.17695
4.42625	-0.132712
4.431	-0.0884748
4.43459	-0.0442374
4.438	0.
4.44035	-0.132712
4.44642	-0.0884748
4.44977	-0.0442374
4.45552	-0.0884748
4.45863	0.0442374
4.46575	0.0884748
4.46867	0.132712
4.47346	0.17695
4.47798	0.221187
4.48215	0.17695
4.49022	0.221187
4.4968	0.0884748
4.50336	0.132712
4.50894	0.265424
4.51152	0.309662
4.51237	0.353899
4.51715	0.309662
4.52107	0.265424
4.52489	0.309662
4.53093	0.265424
4.53495	0.398137
4.54166	0.265424
4.54512	0.132712
4.54839	0.17695
4.55328	0.221187
4.55597	0.0884748
4.56243	0.0442374
4.56455	0.17695
4.57098	-0.0442374
4.57403	0.
4.57928	0.132712
4.58482	0.0884748
4.59124	0.221187
4.60023	0.17695
4.6081	0.221187
4.61144	0.265424
4.61657	0.398137
4.62257	0.442374
4.62708	0.486611
4.6295	0.353899
4.63144	0.398137
4.63304	0.442374
4.63537	0.221187
4.63768	0.265424
4.64796	0.221187
4.65339	0.442374
4.66373	0.486611
4.6674	0.530849
4.67201	0.398137
4.6772	0.353899
4.68075	0.575086
4.68677	0.530849
4.68888	0.486611
4.6933	0.442374
4.7006	0.486611
4.70756	0.530849
4.71108	0.752036
4.71546	0.884748
4.72357	1.10593
4.72871	0.973223
4.73575	1.10593
4.74086	1.23865
4.74501	1.28288
4.75054	1.32712
4.75678	1.10593
4.75852	1.0617
4.76413	1.10593
4.76842	0.973223
4.77078	0.928985
4.77524	0.884748
4.78741	0.928985
4.78914	1.0617
4.79412	1.10593
4.7983	0.973223
4.80415	0.928985
4.80887	0.796273
4.81415	0.840511
4.81665	0.707798
4.82169	0.928985
4.82694	0.796273
4.84286	0.840511
4.85161	0.707798
4.85581	0.663561
4.86193	0.796273
4.86484	0.840511
4.87085	0.796273
4.87566	0.928985
4.8819	0.973223
4.88471	0.928985
4.89036	0.884748
4.89487	1.01746
4.90063	0.973223
4.90435	0.928985
4.90602	0.884748
4.91187	0.840511
4.91464	0.796273
4.91769	0.928985
4.92154	0.884748
4.93277	0.928985
4.94088	0.884748
4.94337	0.928985
4.94869	0.884748
4.95508	0.928985
4.95716	0.973223
4.96438	1.10593
4.9715	1.15017
4.97752	1.19441
4.98097	1.32712
4.98392	1.19441
4.98534	1.23865
4.98889	1.19441
4.99378	1.15017
4.99702	1.28288
5.00016	1.32712
